Parsing Randomness: Unifying and Differentiating Parsers and Random Generators

"A generator is a parser of randomness." This perspective on generators for random data structures is well established as folklore in the programming languages community, but it has apparently never been formalized, nor have its consequences been deeply explored. We present free generators, which unify parsing and generation using a common structure that makes the relationship between the two concepts precise. Free generators lead naturally to a proof that a large class of generators can be factored into a parser plus a distribution over choice sequences. Further, free generators support a notion of derivative, analogous to familiar Brzozowski derivatives of formal languages, that allows analysis tools to "preview" the effect of a particular generator choice. This, in turn, gives rise to a novel algorithm for generating data structures satisfying user-specified preconditions.

==> assets/data/Grad_AVL_freqs.dat <==
structure,Leaf,771
structure,Node,550
value,0,55
value,1,55
value,2,55
value,3,55
value,4,55
value,5,55
value,6,55
value,7,55
value,8,55
value,9,55


==> assets/data/Grad_AVL_sizes.dat <==
1
10
90
120


==> assets/data/Grad_AVL_stamps.dat <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
31
62
62
94
94
94
94
94
94
157
157
157
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
320
320
352
352
384
384
384
418
418
418
546
578
578
578
613
613
686
686
686
686
686
686
686
686
686
686
686
686
686
686
764
764
764
764
764
764
764
764
764
834
834
834
834
834
834
834
890
890
1024
1116
1373
1373
1373
1373
1373
1465
1582
1582
1582
1582
1582
1582
1582
1582
2222
2222
2222
2222
2222
2222
2222
2222
2222
2222
2222
2558
2558
2558
2558
2558
2757
2844
2844
2844
4121
5216
5216
5216
5216
5216
5216
5342
5342
5342
5607
5762
5762
5893
7546
7546
7546
7833
8515
8515
8515
9306
10396
10396
11853
11853
11853
11853
11853
11853
11853
11853
11853
11853
12178
12618
12618
12706
15961
15961
17144
17748
18869
21061
21061
21061
21061
21061
22888
22888
23445
25008
25149
26452
26452
26452
26710
28960
28960
28960
30537
31085
31085
33620
34036
34036
35525
37143
38501
42128
48428
48428
49364
49364
49364
49364
51305
51305


==> assets/data/Grad_BST_freqs.dat <==
structure,Leaf,137079
structure,Node,115316
value,0,11419
value,1,11374
value,2,11578
value,3,11519
value,4,11575
value,5,11703
value,6,11576
value,7,11487
value,8,11506
value,9,11579


==> assets/data/Grad_BST_sizes.dat <==
1
10
90
600
2940
9262
6991
1657
198
13
1


==> assets/data/Grad_BST_stamps.dat <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
35
35
35
35
35
35
35
35
35
35
35
35
39
39
39
39
39
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
43
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
51
53
53
53
53
53
56
56
56
56
56
56
56
56
56
56
56
56
56
56
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
65
65
65
65
65
65
65
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
87
87
87
87
87
87
87
87
87
87
87
87
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
100
100
100
100
100
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
109
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
117
117
117
117
117
117
117
117
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
126
126
126
126
126
126
126
131
131
131
131
131
131
131
131
131
131
131
131
131
131
131
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
139
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
152
152
152
152
152
152
152
152
152
152
152
152
156
156
156
156
156
160
160
160
160
160
160
160
160
160
160
160
160
164
164
164
164
164
164
164
164
164
164
164
168
168
168
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
182
182
182
182
186
186
188
188
188
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
196
196
196
196
198
202
202
202
202
202
202
202
202
202
202
202
202
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
211
211
211
211
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
219
219
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
233
233
233
233
233
233
233
233
233
233
233
233
233
233
233
233
247
247
247
247
247
247
247
247
247
247
247
247
247
247
247
247
247
247
247
247
247
247
247
247
247
247
252
252
252
252
256
256
256
256
256
256
256
262
262
262
262
262
262
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
282
282
282
282
282
282
282
282
282
282
282
282
288
288
288
288
292
292
292
292
292
292
292
297
297
297
297
297
297
297
297
297
297
297
297
297
297
297
297
300
303
303
303
304
311
311
311
311
311
311
311
311
311
311
311
311
311
311
317
317
320
320
320
320
320
320
323
323
323
323
323
324
324
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
348
348
348
348
348
348
348
348
348
348
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
362
362
362
362
362
362
362
362
362
362
362
362
362
362
368
368
368
368
368
368
368
368
368
368
368
368
368
372
372
372
372
376
376
376
376
376
376
376
376
381
381
381
381
383
383
383
383
383
383
388
388
388
388
388
388
388
388
391
391
391
391
391
391
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
402
402
402
402
402
402
402
402
402
408
408
408
408
408
408
415
415
415
415
415
415
415
415
415
415
415
415
415
415
415
417
422
422
422
422
422
422
422
422
422
422
422
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
436
446
446
446
446
446
446
446
446
446
446
446
446
446
446
446
446
446
446
446
446
452
452
452
452
452
452
452
452
452
456
456
456
456
458
458
463
463
463
463
463
463
463
463
463
463
463
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
479
479
479
479
484
484
484
484
484
484
484
484
484
484
484
484
484
484
484
490
490
490
490
490
490
492
492
496
496
496
496
496
496
496
496
496
496
496
496
496
496
500
500
503
503
503
508
508
508
508
518
518
518
518
518
518
518
518
518
518
518
518
518
518
518
518
518
518
518
518
518
518
518
518
521
521
524
524
531
531
531
531
531
531
531
531
531
531
531
531
531
536
536
536
536
536
536
536
536
536
536
536
536
536
538
547
547
547
547
547
547
547
547
547
547
547
547
547
550
550
550
554
554
560
560
560
560
560
560
560
560
560
560
566
566
566
566
566
566
566
566
566
566
566
566
566
566
566
566
566
566
566
566
566
566
569
575
575
575
575
575
575
575
581
581
581
581
581
581
581
581
581
581
581
585
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
601
601
601
601
601
601
601
601
601
601
601
601
601
604
604
604
611
611
611
611
611
611
611
611
611
611
611
611
611
611
611
614
621
621
621
627
627
627
627
627
627
627
627
627
636
636
636
636
636
636
636
636
636
636
636
636
636
636
636
636
642
642
642
642
642
642
642
642
642
648
648
648
648
655
655
655
655
655
655
658
658
658
665
665
665
665
665
665
665
665
665
665
665
665
665
665
667
672
672
672
672
672
672
672
673
673
673
681
681
688
688
688
688
688
688
688
688
688
688
688
688
688
688
688
688
688
689
695
695
695
695
695
695
695
695
695
695
695
695
697
697
703
703
703
703
703
703
703
703
703
703
703
703
703
703
703
703
703
703
703
703
703
703
703
703
703
703
703
703
703
708
712
712
716
716
716
716
716
716
716
721
721
721
721
724
724
724
724
724
724
735
735
735
735
735
735
735
735
735
735
735
735
735
735
735
735
735
735
735
735
735
735
735
735
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
753
753
753
753
753
753
753
753
758
758
758
758
758
758
758
765
765
765
765
765
765
765
765
765
765
765
765
768
768
772
772
772
772
772
778
780
787
787
787
787
787
787
787
787
787
787
787
787
787
787
787
787
787
787
787
787
787
790
790
794
794
803
803
803
803
803
803
803
803
803
803
803
803
803
803
803
803
808
808
808
808
808
812
812
812
812
812
812
820
820
820
820
820
820
820
820
820
820
820
820
820
820
820
820
826
826
826
826
826
826
826
826
826
826
832
832
832
832
832
832
832
832
832
832
832
832
832
832
832
832
832
832
832
832
832
832
832
836
836
836
840
840
840
843
851
851
851
851
851
851
851
851
851
851
851
851
851
851
851
851
851
858
858
858
858
858
858
858
858
858
858
858
858
858
858
858
858
858
865
865
865
865
865
865
865
865
865
865
865
865
865
865
865
865
865
865
865
865
865
865
865
865
867
870
874
877
877
881
881
881
881
889
889
889
889
889
889
889
889
889
889
889
889
889
889
889
889
889
889
889
889
889
889
889
889
889
889
889
889
893
893
893
893
893
893
893
893
893
893
893
893
897
901
901
901
901
901
902
908
908
908
908
908
908
908
908
908
908
908
912
912
912
912
912
924
924
924
924
924
924
924
924
924
924
924
924
924
924
924
924
924
924
924
924
924
935
935
935
935
935
935
935
935
935
935
935
935
935
935
935
935
935
953
953
953
953
958
958
958
958
958
958
958
958
958
958
958
958
958
958
962
962
962
962
962
962
962
969
969
969
969
969
969
969
969
974
974
974
978
978
978
978
978
978
978
978
978
978
978
978
978
978
978
978
978
988
988
988
988
988
988
988
988
988
988
988
991
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
999
1006
1006
1006
1006
1006
1006
1006
1006
1009
1014
1014
1014
1014
1014
1014
1014
1014
1014
1014
1014
1020
1020
1020
1020
1020
1020
1020
1026
1026
1026
1026
1026
1032
1032
1032
1032
1032
1032
1032
1032
1032
1032
1032
1032
1032
1032
1032
1032
1032
1032
1040
1040
1040
1040
1040
1040
1040
1040
1040
1040
1040
1040
1048
1051
1051
1051
1059
1059
1059
1059
1059
1059
1059
1059
1059
1059
1059
1059
1059
1059
1067
1067
1067
1067
1067
1067
1067
1067
1067
1067
1067
1074
1074
1074
1074
1074
1074
1074
1075
1075
1075
1080
1080
1080
1080
1080
1080
1080
1080
1080
1080
1080
1080
1098
1098
1098
1098
1098
1098
1098
1098
1098
1098
1098
1098
1098
1098
1104
1109
1109
1109
1109
1109
1118
1118
1118
1118
1118
1118
1118
1118
1124
1124
1124
1124
1124
1124
1124
1124
1124
1124
1124
1124
1124
1124
1124
1124
1124
1124
1124
1124
1124
1124
1131
1131
1131
1131
1131
1131
1131
1131
1131
1131
1131
1135
1135
1142
1142
1142
1142
1142
1142
1142
1142
1142
1142
1142
1142
1142
1142
1142
1142
1142
1148
1148
1148
1148
1148
1148
1148
1148
1148
1148
1148
1148
1148
1148
1148
1148
1148
1148
1148
1148
1148
1148
1148
1152
1152
1152
1152
1152
1152
1152
1152
1152
1152
1152
1152
1152
1152
1152
1152
1152
1152
1152
1155
1155
1155
1158
1158
1158
1164
1164
1164
1164
1164
1164
1164
1164
1171
1171
1171
1176
1176
1176
1176
1183
1183
1183
1183
1183
1183
1183
1183
1183
1183
1183
1183
1183
1184
1188
1188
1189
1196
1196
1196
1196
1196
1196
1196
1196
1196
1196
1198
1201
1201
1201
1201
1207
1207
1207
1207
1207
1207
1207
1207
1207
1207
1207
1207
1222
1222
1222
1222
1222
1222
1222
1222
1222
1222
1222
1256
1256
1256
1256
1256
1256
1256
1256
1256
1281
1281
1281
1281
1281
1281
1281
1284
1294
1294
1294
1294
1294
1294
1294
1294
1294
1294
1294
1294
1294
1294
1294
1294
1294
1299
1299
1299
1299
1299
1299
1299
1300
1308
1308
1308
1308
1308
1308
1308
1308
1308
1308
1308
1308
1308
1308
1308
1308
1308
1311
1311
1316
1316
1316
1316
1316
1324
1324
1324
1324
1324
1324
1324
1324
1324
1324
1324
1324
1324
1324
1324
1324
1324
1324
1324
1324
1324
1324
1327
1327
1327
1327
1330
1339
1339
1339
1339
1339
1339
1339
1339
1339
1339
1339
1339
1339
1339
1339
1339
1339
1339
1339
1339
1343
1343
1347
1347
1347
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1363
1363
1363
1363
1363
1363
1363
1363
1363
1363
1363
1363
1363
1366
1366
1366
1366
1370
1370
1370
1376
1376
1376
1376
1376
1376
1376
1376
1376
1376
1376
1376
1376
1376
1376
1376
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1391
1391
1391
1391
1391
1391
1391
1391
1391
1391
1391
1391
1391
1391
1391
1391
1391
1391
1391
1391
1391
1391
1391
1396
1396
1396
1396
1396
1396
1396
1400
1400
1400
1400
1409
1409
1409
1409
1409
1409
1409
1409
1409
1412
1412
1422
1422
1422
1422
1422
1422
1422
1422
1422
1422
1422
1422
1422
1422
1422
1422
1422
1422
1422
1422
1422
1422
1422
1422
1422
1422
1422
1422
1422
1426
1430
1430
1430
1430
1437
1437
1437
1437
1437
1437
1437
1437
1437
1437
1439
1443
1443
1443
1443
1443
1446
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1461
1468
1468
1468
1468
1468
1474
1474
1474
1474
1474
1474
1474
1474
1474
1474
1474
1474
1486
1486
1486
1486
1486
1486
1486
1486
1486
1486
1486
1486
1495
1495
1495
1495
1495
1496
1502
1502
1502
1502
1502
1502
1512
1512
1512
1512
1512
1512
1512
1512
1512
1512
1512
1512
1512
1512
1512
1512
1515
1522
1522
1522
1522
1522
1522
1522
1522
1522
1522
1522
1522
1522
1522
1522
1522
1522
1522
1522
1522
1522
1528
1528
1528
1528
1528
1528
1528
1528
1528
1528
1528
1528
1528
1528
1532
1532
1532
1532
1532
1532
1537
1537
1537
1537
1537
1537
1537
1537
1537
1537
1537
1537
1537
1537
1545
1545
1545
1545
1545
1545
1552
1552
1557
1557
1557
1557
1557
1557
1557
1557
1557
1557
1560
1567
1573
1573
1573
1573
1573
1573
1573
1573
1578
1581
1585
1585
1585
1585
1591
1591
1591
1591
1591
1591
1591
1591
1591
1591
1591
1591
1591
1591
1591
1591
1591
1591
1591
1591
1591
1591
1591
1596
1596
1596
1596
1602
1602
1602
1602
1602
1602
1602
1602
1602
1602
1602
1602
1602
1602
1602
1602
1602
1602
1611
1611
1611
1611
1611
1611
1611
1615
1615
1615
1622
1622
1622
1622
1622
1622
1622
1622
1622
1622
1622
1622
1622
1626
1626
1626
1626
1626
1632
1632
1632
1632
1632
1632
1632
1632
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1651
1651
1651
1651
1651
1651
1651
1651
1651
1651
1651
1651
1651
1654
1664
1664
1664
1664
1664
1664
1664
1664
1664
1664
1664
1671
1671
1671
1671
1671
1671
1671
1671
1671
1671
1671
1671
1671
1683
1683
1683
1683
1683
1683
1683
1683
1683
1683
1683
1683
1683
1683
1683
1683
1683
1683
1683
1692
1692
1692
1692
1692
1692
1692
1692
1699
1699
1699
1699
1699
1699
1699
1699
1699
1711
1711
1711
1711
1711
1711
1711
1711
1711
1711
1711
1711
1711
1711
1711
1711
1711
1716
1716
1716
1716
1716
1720
1720
1720
1722
1723
1723
1733
1733
1733
1733
1733
1736
1736
1741
1741
1741
1741
1747
1747
1747
1747
1747
1747
1747
1747
1747
1747
1758
1758
1758
1758
1758
1758
1758
1764
1764
1764
1764
1764
1764
1764
1764
1764
1764
1764
1764
1764
1764
1764
1764
1764
1764
1764
1764
1764
1764
1764
1764
1764
1764
1764
1764
1773
1773
1773
1773
1773
1773
1773
1773
1773
1773
1773
1773
1773
1773
1773
1773
1773
1773
1773
1778
1778
1778
1778
1778
1778
1784
1784
1784
1789
1793
1793
1803
1803
1809
1809
1809
1809
1809
1809
1809
1809
1809
1809
1809
1809
1809
1809
1809
1809
1809
1809
1809
1809
1809
1809
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1820
1820
1820
1823
1828
1828
1828
1828
1828
1828
1828
1828
1834
1834
1834
1834
1834
1834
1834
1834
1834
1834
1834
1834
1834
1834
1834
1834
1834
1834
1834
1834
1834
1834
1844
1844
1844
1844
1844
1844
1844
1844
1844
1844
1844
1854
1854
1854
1854
1854
1854
1854
1854
1854
1854
1854
1854
1854
1854
1854
1854
1854
1854
1854
1859
1859
1863
1863
1863
1863
1863
1872
1872
1872
1872
1872
1872
1875
1875
1885
1885
1885
1885
1885
1885
1885
1885
1885
1885
1885
1885
1885
1885
1885
1885
1885
1885
1885
1885
1885
1885
1891
1891
1891
1891
1891
1895
1895
1901
1907
1907
1907
1907
1907
1907
1907
1907
1907
1907
1907
1907
1907
1907
1907
1907
1911
1911
1911
1922
1922
1922
1922
1922
1922
1922
1922
1922
1922
1922
1922
1922
1922
1922
1922
1922
1922
1922
1922
1922
1922
1922
1922
1922
1927
1927
1927
1927
1927
1931
1941
1941
1941
1941
1941
1941
1941
1941
1941
1941
1941
1941
1941
1941
1941
1941
1941
1941
1941
1941
1941
1941
1949
1949
1949
1949
1949
1949
1949
1949
1949
1949
1949
1949
1949
1949
1949
1949
1949
1949
1949
1949
1949
1949
1949
1949
1949
1949
1952
1952
1959
1959
1959
1959
1959
1959
1959
1959
1966
1966
1966
1966
1966
1966
1966
1966
1966
1973
1973
1973
1973
1973
1973
1973
1973
1973
1973
1973
1973
1978
1978
1984
1984
1993
1993
1993
1993
1993
1993
1993
1993
1993
1993
1993
1993
1993
1993
1993
1993
1993
1993
1993
1993
1993
1999
1999
2001
2002
2010
2010
2010
2010
2010
2010
2010
2010
2010
2010
2010
2010
2010
2010
2010
2017
2017
2017
2017
2017
2017
2017
2017
2017
2017
2017
2017
2017
2017
2017
2017
2017
2017
2026
2026
2026
2026
2026
2026
2026
2026
2026
2028
2035
2035
2035
2035
2035
2035
2035
2042
2042
2042
2042
2042
2046
2046
2051
2051
2051
2051
2057
2057
2057
2057
2057
2057
2066
2066
2066
2066
2066
2066
2066
2066
2066
2066
2066
2066
2066
2066
2066
2066
2066
2066
2068
2080
2080
2080
2080
2080
2080
2080
2080
2080
2080
2080
2080
2080
2080
2080
2088
2088
2088
2088
2088
2088
2088
2088
2088
2088
2088
2088
2092
2092
2092
2092
2092
2092
2092
2092
2092
2092
2092
2092
2092
2100
2100
2100
2100
2100
2100
2100
2100
2100
2100
2100
2100
2100
2100
2100
2100
2100
2100
2100
2100
2100
2100
2100
2100
2100
2100
2107
2107
2107
2110
2117
2117
2117
2117
2118
2125
2132
2132
2136
2136
2136
2136
2136
2136
2138
2144
2144
2144
2144
2144
2147
2147
2151
2151
2159
2159
2159
2159
2159
2159
2159
2159
2159
2159
2159
2159
2159
2159
2159
2159
2159
2159
2159
2159
2159
2159
2159
2159
2166
2166
2166
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2179
2190
2190
2190
2190
2190
2190
2190
2190
2190
2190
2190
2190
2190
2190
2190
2190
2190
2190
2190
2190
2192
2204
2204
2204
2204
2204
2204
2204
2204
2204
2204
2204
2204
2204
2204
2204
2204
2204
2204
2204
2204
2204
2204
2204
2209
2209
2209
2209
2209
2209
2209
2209
2209
2209
2215
2215
2215
2215
2215
2219
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2234
2237
2237
2237
2244
2244
2252
2252
2252
2252
2252
2252
2252
2252
2252
2252
2252
2252
2252
2252
2252
2258
2258
2258
2258
2258
2258
2258
2258
2258
2258
2258
2265
2265
2265
2265
2265
2265
2265
2265
2265
2274
2274
2274
2274
2274
2274
2274
2274
2274
2274
2274
2274
2274
2274
2274
2274
2274
2274
2274
2274
2274
2274
2274
2281
2281
2281
2281
2281
2281
2281
2289
2289
2289
2289
2289
2289
2289
2289
2289
2289
2289
2289
2289
2289
2289
2289
2289
2289
2289
2289
2289
2289
2289
2289
2289
2289
2295
2295
2295
2295
2295
2295
2298
2303
2303
2303
2303
2303
2303
2303
2303
2303
2308
2308
2308
2308
2308
2308
2308
2318
2318
2318
2318
2318
2318
2318
2318
2318
2318
2318
2318
2318
2318
2318
2318
2318
2318
2318
2318
2318
2318
2318
2318
2318
2322
2322
2322
2322
2322
2322
2322
2322
2322
2325
2330
2330
2330
2330
2330
2330
2330
2330
2330
2339
2339
2339
2339
2339
2339
2339
2339
2339
2339
2339
2339
2339
2339
2339
2339
2339
2339
2339
2339
2339
2339
2339
2339
2339
2339
2339
2339
2346
2346
2346
2346
2346
2346
2349
2364
2364
2364
2364
2364
2364
2364
2364
2364
2364
2364
2364
2364
2364
2364
2364
2364
2364
2364
2364
2364
2364
2364
2364
2366
2377
2377
2378
2383
2383
2383
2383
2383
2390
2390
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2398
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2409
2418
2418
2418
2418
2418
2423
2433
2433
2433
2433
2433
2433
2433
2433
2433
2433
2433
2433
2433
2433
2433
2433
2433
2434
2439
2439
2439
2439
2439
2439
2443
2443
2443
2443
2443
2449
2449
2461
2461
2461
2461
2461
2461
2461
2461
2461
2461
2461
2461
2461
2461
2461
2461
2461
2469
2469
2469
2469
2469
2469
2469
2469
2469
2480
2480
2480
2480
2480
2480
2480
2480
2480
2480
2480
2480
2487
2487
2487
2487
2487
2487
2487
2487
2487
2492
2492
2492
2492
2500
2500
2500
2500
2500
2500
2500
2500
2500
2500
2504
2504
2504
2504
2504
2509
2509
2509
2509
2509
2509
2509
2518
2518
2518
2518
2518
2518
2518
2518
2518
2518
2518
2518
2518
2518
2518
2518
2518
2518
2518
2518
2518
2518
2518
2520
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2533
2539
2539
2539
2539
2539
2539
2548
2548
2548
2548
2548
2548
2548
2548
2548
2548
2548
2548
2556
2556
2556
2556
2556
2556
2556
2556
2556
2556
2556
2556
2556
2556
2556
2556
2556
2556
2558
2568
2568
2568
2568
2568
2568
2568
2568
2568
2568
2568
2568
2568
2568
2568
2575
2575
2575
2575
2575
2575
2575
2581
2581
2581
2586
2586
2599
2599
2599
2599
2599
2599
2599
2599
2599
2599
2599
2599
2599
2599
2599
2599
2599
2599
2599
2599
2599
2599
2599
2604
2604
2604
2608
2608
2615
2615
2615
2615
2615
2617
2623
2623
2623
2625
2637
2637
2637
2637
2637
2637
2643
2643
2643
2643
2643
2643
2657
2657
2657
2657
2657
2657
2657
2657
2657
2657
2657
2657
2657
2657
2657
2657
2657
2657
2657
2657
2658
2667
2667
2667
2667
2667
2667
2667
2667
2667
2672
2677
2677
2677
2677
2677
2677
2677
2677
2677
2677
2683
2692
2692
2692
2692
2697
2697
2700
2700
2704
2704
2704
2704
2704
2707
2707
2707
2707
2707
2714
2714
2714
2714
2714
2716
2716
2725
2725
2725
2725
2725
2725
2725
2725
2725
2725
2725
2729
2729
2733
2737
2737
2746
2746
2746
2746
2746
2746
2746
2746
2746
2746
2746
2750
2750
2751
2757
2757
2761
2761
2768
2768
2768
2768
2768
2768
2768
2773
2773
2779
2779
2779
2779
2779
2790
2790
2790
2790
2790
2790
2790
2790
2790
2790
2790
2790
2790
2790
2790
2790
2790
2790
2790
2790
2790
2790
2794
2794
2794
2794
2794
2802
2802
2802
2802
2802
2802
2802
2802
2802
2802
2802
2802
2802
2802
2802
2802
2802
2802
2802
2802
2802
2802
2802
2802
2802
2802
2802
2808
2808
2808
2808
2808
2808
2808
2811
2811
2811
2811
2817
2817
2817
2817
2817
2817
2817
2817
2817
2818
2827
2827
2827
2827
2827
2827
2827
2827
2827
2827
2827
2827
2827
2827
2827
2831
2831
2837
2837
2837
2837
2837
2837
2837
2837
2837
2844
2844
2844
2844
2844
2854
2854
2854
2854
2854
2854
2854
2854
2854
2854
2854
2854
2854
2854
2854
2854
2854
2860
2864
2864
2873
2873
2873
2873
2873
2873
2873
2873
2873
2873
2873
2873
2873
2873
2873
2873
2873
2873
2873
2873
2873
2881
2881
2881
2881
2881
2881
2883
2892
2892
2892
2892
2892
2892
2892
2892
2892
2892
2892
2892
2892
2892
2892
2892
2892
2892
2892
2892
2892
2892
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2910
2915
2915
2915
2915
2920
2920
2920
2920
2920
2928
2928
2928
2928
2928
2928
2928
2928
2928
2934
2934
2934
2934
2934
2934
2934
2941
2941
2941
2947
2947
2947
2947
2952
2952
2952
2952
2952
2952
2952
2961
2961
2961
2961
2961
2961
2961
2961
2961
2961
2961
2961
2961
2961
2961
2961
2961
2961
2961
2961
2961
2961
2961
2961
2969
2969
2969
2969
2969
2969
2969
2969
2969
2969
2969
2969
2969
2969
2969
2969
2969
2972
2979
2980
2992
2992
2992
2992
2992
2992
2992
2992
2992
2992
2992
2992
3001
3001
3001
3001
3001
3001
3001
3001
3001
3001
3001
3001
3001
3001
3001
3001
3001
3001
3005
3005
3005
3005
3005
3005
3005
3013
3013
3013
3013
3013
3013
3013
3013
3013
3013
3013
3021
3021
3021
3021
3021
3021
3021
3021
3021
3021
3021
3021
3021
3026
3036
3036
3036
3036
3040
3043
3050
3050
3050
3050
3050
3050
3050
3050
3050
3050
3060
3060
3060
3060
3060
3060
3060
3060
3060
3064
3072
3072
3072
3072
3072
3072
3072
3072
3072
3072
3072
3072
3072
3077
3084
3088
3088
3088
3092
3092
3092
3092
3100
3100
3108
3108
3108
3108
3108
3108
3108
3108
3108
3108
3118
3118
3118
3118
3118
3118
3118
3118
3118
3118
3118
3118
3118
3118
3118
3118
3118
3118
3118
3118
3118
3118
3118
3118
3124
3124
3124
3124
3133
3133
3133
3133
3137
3150
3150
3150
3150
3156
3156
3156
3156
3156
3156
3156
3156
3156
3163
3163
3163
3163
3163
3171
3171
3175
3183
3183
3183
3183
3183
3183
3183
3183
3183
3183
3189
3189
3189
3196
3196
3196
3202
3202
3210
3210
3210
3210
3210
3210
3210
3217
3217
3217
3217
3217
3217
3217
3217
3217
3224
3224
3224
3224
3224
3224
3224
3224
3224
3230
3230
3230
3230
3230
3230
3230
3230
3230
3230
3230
3230
3230
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3243
3246
3246
3246
3256
3256
3256
3256
3256
3256
3256
3256
3256
3256
3256
3263
3263
3263
3263
3265
3271
3271
3283
3283
3283
3283
3283
3283
3283
3283
3283
3286
3289
3296
3296
3296
3296
3296
3296
3296
3296
3296
3296
3304
3304
3304
3304
3304
3304
3304
3304
3310
3310
3310
3310
3310
3310
3316
3316
3319
3319
3326
3326
3326
3326
3326
3339
3339
3345
3345
3345
3345
3376
3376
3376
3376
3381
3381
3381
3381
3388
3388
3388
3388
3388
3388
3388
3388
3388
3388
3388
3395
3395
3395
3395
3395
3395
3395
3395
3395
3405
3405
3405
3405
3405
3405
3410
3410
3410
3410
3410
3410
3410
3410
3410
3410
3410
3410
3416
3416
3416
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3435
3442
3442
3442
3442
3442
3446
3446
3446
3446
3446
3446
3450
3456
3456
3456
3456
3464
3464
3464
3471
3471
3471
3471
3471
3471
3471
3475
3475
3475
3481
3488
3488
3488
3488
3488
3488
3488
3488
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3496
3504
3504
3504
3504
3504
3504
3504
3504
3504
3504
3504
3504
3504
3504
3504
3511
3511
3511
3511
3511
3511
3511
3511
3511
3511
3511
3511
3511
3511
3511
3511
3511
3511
3511
3511
3511
3511
3515
3515
3515
3521
3521
3521
3521
3533
3533
3533
3533
3533
3533
3533
3533
3533
3540
3540
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3546
3555
3555
3555
3555
3555
3555
3555
3555
3555
3555
3555
3555
3555
3555
3555
3561
3561
3565
3565
3570
3577
3577
3577
3577
3577
3577
3577
3577
3577
3586
3586
3586
3586
3586
3586
3593
3593
3593
3593
3593
3593
3593
3593
3593
3593
3593
3593
3596
3600
3600
3600
3607
3607
3607
3610
3610
3610
3618
3618
3618
3618
3618
3618
3618
3618
3618
3618
3618
3618
3618
3618
3626
3626
3626
3626
3626
3626
3626
3626
3626
3639
3639
3639
3639
3639
3639
3639
3639
3639
3639
3639
3639
3639
3640
3640
3640
3640
3640
3640
3640
3640
3640
3647
3647
3647
3647
3647
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3655
3659
3659
3666
3666
3666
3666
3666
3666
3666
3666
3671
3671
3671
3671
3671
3671
3671
3671
3680
3680
3680
3688
3699
3699
3706
3706
3706
3706
3706
3706
3706
3706
3706
3706
3709
3716
3716
3716
3716
3716
3716
3716
3716
3716
3720
3720
3725
3725
3725
3725
3725
3725
3726
3737
3737
3737
3737
3737
3737
3737
3737
3737
3737
3737
3737
3737
3737
3737
3737
3737
3737
3737
3744
3754
3754
3754
3754
3754
3754
3754
3754
3754
3754
3754
3754
3754
3754
3754
3754
3760
3760
3760
3760
3760
3760
3760
3760
3760
3760
3760
3760
3760
3760
3770
3770
3770
3770
3770
3770
3770
3770
3770
3770
3770
3770
3770
3777
3777
3777
3777
3777
3777
3777
3777
3777
3777
3785
3785
3785
3785
3785
3785
3785
3785
3785
3785
3785
3785
3785
3791
3791
3791
3798
3798
3798
3798
3804
3815
3815
3815
3815
3815
3815
3815
3815
3815
3815
3815
3815
3815
3815
3815
3818
3823
3823
3823
3829
3829
3834
3834
3837
3837
3839
3844
3844
3844
3844
3844
3850
3858
3868
3875
3875
3875
3875
3875
3878
3878
3884
3884
3884
3884
3884
3884
3884
3884
3884
3884
3891
3891
3891
3891
3891
3891
3895
3895
3899
3906
3906
3906
3906
3906
3906
3912
3912
3912
3912
3912
3912
3912
3912
3912
3912
3918
3918
3918
3918
3918
3927
3927
3927
3927
3927
3927
3927
3927
3927
3927
3927
3927
3927
3927
3927
3927
3927
3927
3930
3930
3934
3934
3938
3938
3938
3945
3945
3945
3945
3949
3949
3954
3954
3954
3954
3954
3954
3958
3961
3971
3971
3971
3971
3986
3986
3986
3998
3998
3998
3998
3998
3998
3998
3998
3998
3998
3998
4004
4004
4008
4018
4018
4018
4018
4018
4018
4018
4018
4018
4018
4018
4018
4018
4018
4018
4018
4018
4018
4018
4018
4018
4018
4025
4025
4025
4025
4025
4025
4025
4025
4025
4030
4036
4036
4040
4040
4047
4047
4047
4047
4047
4047
4047
4047
4047
4047
4047
4047
4055
4055
4055
4055
4055
4055
4055
4055
4055
4055
4055
4055
4055
4065
4065
4065
4065
4065
4065
4065
4065
4065
4065
4065
4065
4065
4069
4078
4082
4091
4091
4091
4091
4091
4091
4098
4098
4098
4098
4098
4098
4098
4098
4098
4107
4107
4107
4107
4107
4114
4114
4114
4114
4114
4114
4114
4114
4114
4121
4121
4121
4121
4121
4126
4126
4126
4126
4126
4126
4135
4135
4135
4135
4135
4135
4135
4135
4135
4145
4145
4145
4145
4145
4145
4145
4145
4145
4145
4145
4145
4145
4145
4145
4145
4145
4145
4145
4145
4155
4155
4155
4155
4155
4155
4155
4155
4155
4155
4155
4155
4155
4155
4155
4155
4159
4166
4166
4166
4166
4166
4166
4171
4171
4171
4171
4181
4181
4181
4181
4181
4181
4181
4181
4181
4181
4181
4192
4192
4192
4192
4192
4192
4192
4192
4192
4192
4192
4192
4192
4192
4200
4200
4200
4211
4211
4211
4211
4219
4219
4225
4225
4239
4239
4239
4239
4239
4239
4239
4239
4239
4239
4239
4251
4251
4251
4251
4251
4251
4251
4251
4251
4251
4260
4260
4260
4260
4260
4260
4260
4260
4260
4265
4265
4272
4272
4272
4272
4272
4272
4285
4285
4285
4285
4285
4285
4285
4285
4285
4285
4285
4285
4285
4285
4285
4285
4285
4285
4285
4285
4285
4285
4285
4285
4289
4289
4295
4295
4295
4303
4303
4303
4303
4303
4303
4303
4303
4303
4303
4303
4303
4303
4303
4303
4303
4303
4310
4310
4310
4310
4315
4330
4330
4330
4330
4330
4330
4330
4330
4330
4330
4330
4330
4330
4330
4330
4330
4330
4330
4330
4330
4330
4339
4339
4345
4345
4345
4345
4345
4345
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4379
4379
4379
4379
4379
4379
4379
4379
4379
4379
4379
4379
4393
4393
4393
4393
4393
4393
4393
4393
4393
4393
4393
4393
4393
4393
4393
4393
4393
4393
4393
4393
4405
4405
4405
4405
4405
4405
4405
4405
4405
4405
4405
4405
4405
4405
4405
4405
4405
4405
4405
4405
4405
4410
4414
4419
4419
4419
4419
4424
4424
4424
4433
4433
4433
4440
4442
4458
4458
4458
4458
4458
4458
4458
4458
4458
4467
4474
4475
4480
4492
4492
4492
4492
4492
4492
4497
4497
4497
4497
4497
4516
4516
4516
4520
4533
4533
4533
4533
4533
4533
4533
4533
4533
4533
4533
4533
4533
4533
4533
4533
4533
4533
4533
4533
4533
4533
4533
4538
4547
4556
4556
4556
4556
4563
4563
4563
4563
4563
4563
4563
4563
4563
4563
4563
4563
4563
4563
4563
4563
4563
4563
4563
4563
4563
4563
4563
4563
4563
4563
4563
4563
4570
4575
4575
4575
4576
4586
4586
4586
4586
4586
4586
4592
4592
4592
4592
4592
4592
4592
4592
4592
4592
4592
4596
4606
4606
4606
4606
4609
4620
4620
4626
4632
4632
4632
4632
4632
4632
4632
4632
4639
4649
4657
4657
4657
4657
4657
4668
4675
4675
4675
4675
4675
4675
4675
4675
4675
4675
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4685
4690
4690
4690
4697
4697
4697
4697
4697
4697
4702
4702
4702
4709
4709
4709
4709
4713
4713
4717
4717
4726
4726
4726
4726
4726
4733
4733
4739
4739
4739
4739
4745
4745
4745
4745
4745
4745
4745
4745
4745
4745
4753
4753
4753
4753
4757
4757
4757
4757
4757
4757
4757
4757
4762
4762
4762
4762
4771
4771
4777
4777
4777
4782
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4806
4810
4810
4817
4817
4817
4817
4823
4823
4823
4823
4830
4830
4830
4830
4839
4839
4846
4846
4846
4846
4846
4846
4846
4846
4849
4863
4869
4869
4869
4869
4869
4869
4869
4869
4874
4874
4885
4885
4885
4885
4885
4885
4885
4885
4885
4885
4885
4885
4885
4885
4885
4885
4885
4885
4885
4885
4885
4885
4885
4885
4885
4885
4885
4885
4885
4895
4900
4907
4907
4907
4907
4921
4921
4921
4921
4921
4921
4921
4928
4928
4928
4928
4928
4928
4928
4928
4928
4928
4928
4928
4928
4928
4935
4935
4935
4935
4935
4935
4935
4935
4935
4935
4935
4935
4935
4940
4951
4951
4951
4951
4951
4951
4951
4951
4951
4951
4951
4951
4951
4951
4951
4951
4951
4961
4961
4961
4961
4961
4971
4971
4971
4978
4978
4978
4978
4978
4978
4978
4978
4978
4978
4978
4978
4978
4978
4983
4996
4996
4996
4996
4996
4996
4996
4996
4996
4996
5001
5010
5010
5010
5010
5010
5010
5010
5010
5016
5016
5016
5025
5025
5025
5025
5025
5031
5031
5031
5037
5037
5037
5044
5044
5044
5051
5051
5051
5051
5051
5051
5054
5059
5065
5065
5065
5065
5065
5065
5065
5065
5065
5065
5065
5065
5065
5069
5081
5081
5081
5092
5098
5098
5098
5107
5115
5115
5115
5115
5115
5115
5121
5121
5130
5130
5130
5130
5130
5134
5139
5143
5143
5150
5150
5150
5150
5156
5162
5162
5162
5162
5162
5162
5162
5166
5171
5172
5178
5187
5187
5187
5187
5187
5187
5187
5187
5187
5187
5187
5187
5187
5187
5187
5195
5195
5195
5195
5195
5195
5195
5195
5195
5195
5195
5195
5201
5201
5216
5216
5216
5219
5225
5230
5230
5230
5230
5230
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5250
5250
5250
5250
5250
5256
5264
5264
5264
5264
5264
5264
5264
5264
5264
5271
5271
5271
5271
5284
5284
5284
5284
5284
5284
5284
5284
5284
5284
5284
5284
5284
5284
5290
5290
5294
5304
5304
5304
5304
5304
5304
5304
5304
5304
5304
5304
5304
5309
5309
5309
5316
5316
5316
5316
5316
5316
5316
5316
5316
5316
5316
5316
5316
5316
5316
5316
5316
5316
5325
5337
5337
5337
5340
5348
5348
5348
5348
5348
5358
5358
5358
5358
5358
5358
5358
5358
5358
5358
5358
5368
5368
5368
5368
5368
5368
5368
5368
5381
5381
5381
5381
5381
5381
5381
5381
5384
5395
5395
5395
5395
5395
5395
5395
5395
5395
5395
5395
5395
5395
5395
5395
5402
5402
5402
5402
5402
5408
5408
5408
5408
5408
5408
5408
5408
5408
5415
5415
5415
5415
5415
5415
5415
5415
5415
5415
5422
5422
5422
5422
5422
5422
5422
5425
5430
5430
5440
5440
5440
5440
5440
5440
5440
5440
5440
5440
5440
5440
5440
5440
5446
5446
5446
5446
5455
5455
5459
5467
5467
5467
5467
5467
5473
5473
5473
5473
5473
5473
5484
5484
5484
5484
5487
5495
5495
5502
5502
5502
5502
5502
5502
5502
5504
5508
5513
5513
5513
5513
5513
5513
5523
5523
5523
5523
5523
5523
5523
5523
5523
5523
5528
5536
5536
5536
5536
5536
5541
5541
5541
5541
5541
5545
5551
5551
5551
5551
5559
5559
5559
5559
5567
5567
5567
5567
5567
5567
5572
5579
5579
5579
5583
5583
5583
5583
5592
5592
5592
5592
5592
5592
5592
5592
5592
5592
5592
5592
5609
5609
5609
5609
5609
5609
5609
5609
5609
5614
5614
5614
5622
5622
5622
5622
5622
5628
5628
5628
5628
5628
5635
5640
5640
5648
5648
5648
5648
5648
5648
5648
5648
5648
5648
5648
5648
5648
5648
5664
5664
5664
5664
5664
5664
5664
5664
5664
5664
5664
5664
5664
5664
5664
5664
5671
5678
5678
5678
5678
5682
5682
5682
5692
5692
5692
5692
5692
5692
5692
5692
5692
5692
5692
5692
5701
5701
5701
5701
5701
5708
5708
5708
5716
5716
5726
5726
5728
5732
5732
5737
5737
5737
5743
5743
5751
5755
5755
5779
5779
5779
5779
5779
5779
5779
5779
5779
5779
5779
5779
5779
5783
5783
5808
5808
5808
5808
5808
5808
5808
5808
5808
5808
5818
5818
5818
5818
5818
5818
5818
5818
5825
5825
5825
5825
5825
5825
5825
5825
5825
5825
5825
5825
5825
5825
5825
5825
5825
5825
5825
5825
5825
5834
5840
5840
5840
5846
5846
5846
5846
5846
5846
5846
5846
5846
5846
5846
5851
5851
5856
5856
5862
5862
5862
5862
5862
5868
5874
5874
5881
5881
5881
5881
5881
5881
5881
5885
5889
5889
5913
5913
5913
5914
5931
5931
5931
5931
5939
5939
5939
5939
5939
5939
5939
5939
5939
5939
5939
5939
5939
5939
5939
5943
5950
5950
5950
5950
5950
5950
5950
5959
5959
5959
5959
5959
5959
5959
5959
5959
5968
5968
5968
5968
5968
5968
5968
5968
5968
5968
5968
5968
5968
5968
5968
5968
5968
5968
5968
5968
5980
5980
5980
5980
5980
5980
5983
5991
5991
5991
5991
5991
5991
5991
5991
5991
5991
5991
5991
5991
5991
5991
5997
6001
6001
6001
6007
6007
6007
6007
6018
6018
6018
6018
6018
6018
6018
6021
6021
6030
6030
6038
6038
6038
6038
6038
6038
6038
6038
6038
6038
6038
6042
6049
6049
6049
6049
6049
6049
6049
6058
6058
6058
6058
6058
6058
6058
6058
6058
6058
6058
6058
6058
6058
6058
6058
6058
6068
6068
6068
6068
6068
6068
6068
6073
6073
6084
6084
6084
6084
6084
6090
6090
6090
6090
6096
6096
6096
6112
6121
6121
6121
6121
6121
6132
6140
6140
6140
6140
6140
6140
6140
6140
6140
6140
6140
6140
6140
6140
6146
6146
6146
6153
6153
6153
6153
6153
6160
6160
6160
6160
6160
6160
6160
6160
6160
6160
6160
6160
6160
6160
6175
6175
6175
6175
6175
6175
6175
6175
6175
6175
6175
6177
6185
6185
6185
6185
6185
6185
6187
6187
6190
6191
6197
6203
6203
6203
6203
6203
6203
6214
6214
6214
6214
6214
6214
6214
6214
6214
6214
6214
6214
6214
6220
6228
6228
6228
6228
6228
6228
6228
6228
6228
6240
6240
6240
6240
6242
6250
6250
6250
6250
6250
6250
6250
6250
6250
6250
6250
6250
6250
6250
6250
6250
6250
6250
6250
6250
6250
6250
6250
6250
6260
6260
6261
6274
6274
6274
6274
6274
6274
6274
6274
6274
6274
6277
6283
6293
6301
6309
6309
6309
6309
6309
6317
6317
6317
6317
6328
6328
6328
6328
6328
6333
6333
6338
6338
6346
6346
6346
6346
6351
6357
6357
6357
6357
6357
6357
6357
6357
6365
6365
6365
6372
6372
6372
6372
6372
6372
6380
6380
6384
6384
6386
6396
6396
6396
6396
6396
6396
6396
6396
6396
6396
6396
6396
6403
6411
6411
6411
6411
6411
6411
6411
6411
6411
6411
6411
6411
6411
6411
6411
6411
6418
6418
6418
6436
6436
6436
6436
6436
6436
6436
6436
6436
6436
6443
6443
6443
6443
6443
6443
6443
6443
6443
6443
6465
6465
6465
6465
6465
6465
6465
6465
6465
6465
6465
6465
6465
6465
6465
6465
6465
6472
6475
6479
6493
6493
6493
6493
6493
6498
6504
6510
6510
6510
6513
6518
6525
6525
6525
6525
6525
6525
6525
6525
6542
6542
6542
6542
6542
6542
6542
6542
6542
6551
6554
6559
6567
6567
6567
6567
6567
6567
6567
6573
6578
6578
6578
6578
6578
6578
6578
6578
6594
6594
6594
6594
6594
6594
6594
6594
6594
6594
6603
6603
6603
6607
6616
6616
6616
6616
6616
6616
6616
6616
6616
6616
6616
6616
6616
6616
6616
6616
6616
6616
6616
6616
6616
6616
6616
6616
6616
6616
6619
6640
6640
6647
6647
6647
6647
6647
6647
6647
6647
6653
6653
6653
6653
6653
6653
6653
6653
6658
6666
6675
6675
6675
6682
6682
6682
6691
6691
6691
6691
6691
6691
6691
6691
6691
6691
6691
6691
6691
6691
6691
6691
6703
6703
6703
6703
6703
6703
6703
6703
6703
6703
6703
6703
6703
6703
6703
6703
6703
6703
6711
6711
6711
6711
6711
6713
6721
6732
6732
6742
6742
6742
6742
6742
6742
6742
6742
6742
6750
6750
6750
6750
6750
6760
6760
6760
6760
6760
6760
6760
6760
6760
6760
6760
6772
6772
6772
6772
6772
6784
6784
6793
6793
6793
6793
6793
6793
6793
6793
6793
6793
6793
6793
6793
6804
6804
6804
6804
6804
6804
6804
6804
6804
6804
6804
6804
6804
6804
6804
6804
6809
6809
6809
6816
6816
6816
6825
6833
6833
6833
6833
6833
6833
6833
6833
6843
6843
6843
6843
6843
6843
6843
6843
6843
6853
6853
6853
6853
6864
6864
6871
6871
6871
6871
6871
6871
6871
6871
6879
6879
6879
6879
6883
6900
6900
6900
6900
6900
6900
6900
6900
6900
6900
6900
6900
6900
6906
6906
6906
6913
6913
6913
6913
6913
6921
6921
6921
6921
6927
6939
6939
6939
6939
6939
6939
6939
6939
6939
6939
6939
6939
6939
6939
6947
6947
6947
6947
6947
6947
6953
6953
6962
6962
6964
6971
6971
6971
6971
6971
6971
6971
6971
6971
6971
6971
6971
6971
6971
6971
6971
6971
6971
6971
6976
6976
6988
6988
6988
6988
6988
6988
6988
6988
6988
6995
6995
6995
6995
6995
7007
7007
7007
7007
7007
7024
7024
7024
7024
7024
7029
7035
7035
7035
7035
7035
7046
7046
7046
7046
7046
7046
7051
7064
7069
7069
7069
7072
7076
7083
7085
7093
7093
7093
7093
7093
7097
7102
7102
7102
7102
7102
7102
7102
7102
7102
7102
7102
7102
7122
7132
7132
7132
7132
7132
7132
7136
7136
7144
7144
7144
7144
7144
7144
7144
7144
7144
7144
7160
7160
7160
7160
7160
7169
7169
7169
7169
7169
7176
7176
7188
7188
7188
7197
7207
7207
7207
7207
7207
7207
7207
7215
7228
7228
7240
7240
7240
7240
7240
7240
7246
7246
7254
7254
7262
7262
7262
7262
7262
7262
7262
7271
7271
7271
7271
7271
7271
7271
7271
7271
7271
7271
7271
7271
7271
7280
7280
7280
7280
7280
7280
7280
7280
7280
7283
7283
7283
7283
7290
7290
7290
7300
7300
7300
7300
7300
7300
7300
7300
7300
7300
7300
7300
7303
7313
7313
7313
7313
7313
7313
7313
7313
7323
7323
7323
7323
7323
7323
7323
7323
7323
7332
7341
7341
7341
7341
7341
7341
7341
7341
7354
7361
7361
7361
7361
7361
7361
7361
7367
7367
7367
7375
7375
7383
7383
7383
7383
7383
7383
7383
7383
7383
7383
7383
7383
7390
7398
7398
7398
7398
7398
7398
7398
7398
7398
7398
7398
7398
7398
7398
7398
7407
7412
7412
7420
7420
7420
7420
7420
7420
7420
7420
7420
7420
7420
7420
7420
7423
7423
7423
7428
7428
7428
7428
7443
7451
7455
7470
7474
7483
7492
7492
7492
7492
7497
7497
7497
7505
7505
7511
7516
7516
7516
7516
7516
7527
7527
7527
7527
7527
7527
7527
7532
7532
7532
7532
7532
7540
7540
7540
7540
7551
7556
7566
7566
7566
7566
7566
7566
7566
7566
7566
7591
7591
7591
7591
7595
7602
7609
7609
7609
7609
7609
7609
7609
7609
7609
7619
7619
7619
7619
7619
7624
7624
7639
7639
7639
7639
7645
7651
7651
7651
7657
7661
7681
7681
7681
7681
7681
7681
7681
7681
7693
7693
7693
7709
7709
7709
7709
7709
7721
7721
7721
7721
7721
7721
7729
7729
7729
7736
7736
7741
7750
7750
7750
7750
7750
7750
7750
7750
7750
7750
7759
7760
7769
7769
7769
7769
7769
7769
7769
7769
7769
7769
7769
7769
7769
7769
7772
7781
7781
7781
7781
7790
7790
7790
7790
7806
7806
7812
7812
7812
7812
7812
7821
7821
7831
7831
7831
7831
7831
7831
7831
7831
7850
7859
7865
7865
7865
7865
7865
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7876
7886
7886
7886
7886
7886
7886
7894
7894
7894
7894
7894
7894
7894
7894
7894
7894
7899
7899
7904
7904
7904
7915
7915
7915
7915
7915
7915
7915
7915
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7934
7934
7934
7934
7934
7934
7934
7934
7934
7934
7934
7944
7944
7944
7944
7955
7955
7955
7955
7955
7955
7955
7955
7955
7955
7955
7955
7955
7955
7955
7955
7962
7962
7962
7962
7962
7965
7983
7983
7983
7983
7995
7995
7995
7995
7995
7995
7995
7995
8000
8006
8006
8015
8015
8015
8015
8015
8015
8015
8015
8015
8015
8027
8027
8027
8027
8027
8027
8027
8027
8027
8027
8027
8037
8037
8037
8037
8037
8037
8037
8037
8037
8037
8037
8037
8037
8037
8037
8037
8047
8064
8064
8064
8064
8074
8081
8086
8098
8098
8098
8098
8111
8111
8122
8122
8122
8122
8122
8122
8122
8129
8129
8129
8129
8129
8129
8129
8129
8146
8146
8146
8146
8146
8146
8146
8146
8146
8146
8146
8146
8146
8164
8170
8177
8177
8177
8192
8198
8198
8198
8207
8207
8207
8207
8207
8210
8210
8216
8216
8224
8224
8224
8224
8224
8224
8231
8231
8241
8241
8241
8241
8241
8241
8241
8241
8241
8241
8241
8241
8241
8241
8241
8241
8241
8241
8241
8241
8250
8250
8250
8250
8250
8250
8250
8250
8250
8250
8256
8256
8256
8273
8282
8284
8291
8291
8296
8300
8300
8308
8308
8308
8308
8314
8314
8314
8314
8320
8343
8343
8343
8348
8352
8361
8361
8361
8361
8361
8361
8361
8361
8361
8361
8369
8376
8376
8376
8376
8376
8376
8382
8382
8382
8388
8393
8408
8408
8418
8424
8439
8439
8439
8439
8439
8439
8439
8439
8439
8439
8439
8439
8439
8439
8439
8439
8439
8446
8452
8452
8460
8460
8460
8460
8460
8460
8460
8460
8460
8460
8468
8468
8468
8468
8468
8468
8474
8486
8486
8486
8486
8486
8491
8497
8514
8514
8514
8514
8514
8514
8514
8514
8514
8514
8514
8514
8514
8514
8514
8514
8526
8526
8526
8526
8531
8531
8531
8531
8531
8531
8534
8546
8546
8546
8546
8546
8546
8546
8552
8561
8561
8561
8561
8561
8561
8561
8561
8561
8561
8561
8572
8577
8577
8577
8577
8577
8577
8577
8583
8583
8583
8583
8583
8583
8583
8593
8593
8593
8593
8593
8593
8593
8593
8593
8593
8599
8611
8611
8611
8611
8611
8611
8611
8623
8629
8629
8632
8639
8648
8665
8665
8665
8674
8674
8674
8674
8674
8674
8674
8674
8674
8674
8690
8690
8704
8704
8704
8704
8704
8704
8704
8704
8704
8710
8710
8714
8733
8733
8733
8741
8741
8741
8741
8748
8748
8756
8756
8756
8756
8756
8756
8756
8760
8760
8774
8784
8784
8784
8784
8798
8798
8798
8798
8798
8798
8798
8798
8798
8798
8798
8798
8798
8798
8798
8803
8813
8813
8816
8823
8823
8823
8823
8823
8823
8823
8823
8842
8842
8842
8842
8842
8842
8842
8859
8859
8859
8879
8879
8879
8879
8879
8879
8879
8879
8879
8879
8885
8889
8895
8895
8906
8906
8914
8914
8914
8914
8914
8914
8914
8914
8919
8919
8919
8919
8919
8919
8919
8919
8930
8930
8930
8930
8930
8934
8942
8944
8968
8968
8968
8987
8987
8987
8987
8987
8987
8987
8993
8993
8993
8999
9005
9005
9005
9011
9011
9019
9019
9036
9036
9036
9036
9036
9036
9036
9036
9036
9036
9045
9045
9045
9045
9045
9045
9045
9045
9045
9050
9080
9080
9097
9097
9097
9120
9120
9120
9120
9120
9120
9120
9120
9120
9134
9153
9153
9153
9153
9153
9153
9153
9153
9153
9163
9163
9163
9163
9163
9163
9163
9163
9163
9163
9163
9169
9169
9169
9174
9174
9180
9196
9196
9196
9196
9196
9196
9205
9205
9205
9209
9218
9218
9218
9218
9218
9218
9218
9218
9225
9225
9229
9233
9244
9244
9244
9244
9244
9254
9254
9254
9254
9254
9254
9254
9254
9254
9254
9264
9278
9278
9278
9278
9278
9278
9278
9278
9278
9278
9278
9288
9299
9299
9299
9299
9299
9299
9299
9299
9307
9307
9307
9307
9307
9307
9320
9320
9320
9320
9320
9320
9320
9320
9320
9320
9320
9320
9320
9320
9320
9320
9320
9320
9329
9330
9345
9357
9357
9357
9364
9364
9364
9364
9364
9364
9364
9364
9368
9381
9381
9381
9381
9381
9381
9381
9381
9389
9389
9399
9399
9399
9399
9399
9399
9399
9399
9399
9399
9399
9399
9399
9399
9399
9399
9399
9399
9399
9399
9399
9399
9405
9405
9405
9405
9405
9420
9420
9420
9438
9438
9438
9438
9438
9438
9438
9439
9439
9439
9439
9439
9439
9439
9446
9446
9446
9446
9446
9446
9452
9452
9452
9452
9461
9472
9484
9484
9484
9499
9499
9499
9499
9499
9499
9499
9499
9499
9499
9499
9499
9499
9499
9499
9499
9499
9499
9506
9506
9518
9518
9521
9521
9525
9525
9539
9539
9539
9539
9539
9539
9539
9539
9539
9539
9539
9539
9539
9539
9539
9539
9539
9539
9539
9539
9547
9547
9547
9547
9547
9547
9547
9547
9570
9570
9570
9572
9576
9576
9576
9587
9587
9587
9587
9594
9594
9594
9594
9594
9594
9594
9600
9600
9612
9612
9612
9612
9612
9612
9612
9612
9612
9612
9612
9612
9612
9612
9612
9612
9612
9612
9618
9618
9618
9638
9638
9638
9638
9638
9638
9646
9646
9646
9646
9646
9655
9663
9676
9696
9696
9696
9696
9696
9705
9705
9713
9723
9723
9723
9723
9723
9731
9731
9731
9731
9731
9731
9731
9742
9757
9757
9757
9757
9757
9763
9763
9775
9775
9775
9775
9783
9783
9783
9783
9783
9783
9783
9783
9794
9794
9800
9800
9800
9800
9809
9815
9815
9823
9823
9823
9830
9841
9841
9841
9841
9841
9841
9841
9841
9841
9841
9841
9841
9841
9845
9845
9851
9851
9860
9866
9866
9866
9876
9876
9876
9876
9876
9876
9888
9888
9888
9888
9888
9888
9888
9888
9888
9888
9888
9888
9888
9888
9888
9888
9899
9899
9899
9920
9920
9920
9920
9920
9927
9939
9939
9939
9945
9945
9959
9959
9959
9959
9959
9959
9959
9959
9959
9966
9966
9966
9966
9966
9966
9966
9966
9966
9966
9971
9994
9997
10002
10018
10018
10018
10018
10018
10023
10051
10051
10051
10058
10067
10067
10067
10076
10084
10084
10084
10084
10084
10084
10084
10084
10084
10084
10094
10094
10094
10094
10094
10094
10094
10094
10102
10102
10102
10102
10102
10102
10102
10102
10102
10102
10102
10102
10102
10102
10102
10102
10102
10102
10102
10102
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10113
10122
10122
10122
10122
10122
10122
10122
10122
10122
10122
10122
10136
10136
10136
10136
10136
10136
10136
10136
10136
10136
10136
10144
10148
10151
10157
10165
10165
10165
10165
10173
10173
10173
10173
10173
10173
10173
10173
10173
10173
10173
10173
10173
10173
10173
10173
10173
10185
10185
10185
10185
10185
10185
10185
10185
10185
10185
10185
10185
10185
10195
10195
10195
10195
10195
10195
10195
10195
10210
10219
10219
10219
10225
10225
10225
10236
10240
10240
10250
10250
10262
10270
10279
10282
10282
10285
10295
10295
10295
10305
10305
10305
10305
10305
10323
10323
10332
10332
10345
10345
10345
10345
10385
10385
10385
10385
10385
10385
10385
10385
10385
10392
10392
10392
10392
10392
10392
10392
10392
10405
10409
10418
10418
10418
10418
10426
10426
10426
10426
10432
10432
10436
10440
10446
10446
10453
10453
10453
10453
10458
10462
10472
10481
10481
10492
10492
10492
10499
10499
10499
10504
10504
10510
10510
10510
10518
10518
10518
10518
10518
10518
10530
10530
10540
10548
10548
10548
10548
10548
10548
10548
10548
10548
10548
10548
10548
10548
10548
10548
10553
10567
10567
10567
10567
10580
10594
10594
10594
10594
10594
10594
10594
10594
10594
10594
10594
10594
10594
10594
10594
10594
10594
10594
10594
10594
10594
10594
10594
10605
10605
10605
10605
10605
10605
10605
10617
10617
10617
10631
10631
10631
10631
10631
10631
10631
10631
10631
10631
10631
10631
10638
10638
10638
10638
10638
10638
10638
10638
10638
10638
10638
10638
10638
10638
10638
10638
10638
10638
10638
10641
10647
10655
10655
10655
10655
10655
10655
10655
10664
10664
10674
10674
10674
10674
10674
10674
10674
10674
10674
10674
10684
10684
10684
10684
10684
10684
10684
10684
10684
10684
10684
10684
10684
10684
10704
10704
10704
10704
10709
10709
10709
10716
10716
10716
10716
10716
10738
10738
10738
10738
10738
10738
10738
10738
10738
10738
10738
10738
10743
10753
10772
10772
10772
10772
10772
10772
10772
10780
10780
10780
10780
10780
10780
10780
10780
10780
10780
10788
10788
10804
10820
10820
10820
10820
10820
10820
10820
10820
10820
10820
10820
10820
10820
10828
10828
10828
10828
10828
10828
10828
10828
10828
10836
10836
10836
10836
10836
10836
10836
10836
10836
10836
10836
10842
10842
10851
10862
10862
10862
10862
10862
10869
10869
10869
10869
10887
10887
10887
10887
10887
10907
10928
10928
10941
10946
10949
10954
10972
10972
10972
10972
10972
10972
10972
10972
10972
10972
10972
10972
10972
10972
10982
10982
10982
10982
10982
10982
10982
10982
10982
10982
10982
10986
10986
10986
10997
10997
11003
11003
11003
11009
11017
11017
11017
11017
11017
11017
11031
11031
11031
11031
11031
11039
11039
11039
11039
11039
11039
11039
11039
11039
11039
11039
11044
11050
11056
11073
11083
11083
11083
11083
11083
11083
11083
11083
11083
11091
11091
11091
11091
11091
11091
11091
11091
11091
11105
11105
11105
11105
11105
11105
11105
11105
11105
11105
11105
11105
11105
11105
11105
11105
11105
11105
11105
11105
11105
11111
11113
11113
11125
11125
11125
11125
11125
11151
11151
11159
11159
11159
11159
11159
11159
11168
11168
11168
11168
11168
11190
11190
11190
11190
11190
11190
11190
11190
11190
11190
11190
11190
11190
11190
11190
11190
11196
11196
11196
11214
11214
11214
11214
11214
11214
11214
11214
11214
11219
11227
11227
11227
11234
11240
11247
11247
11256
11256
11256
11262
11272
11272
11272
11272
11272
11272
11272
11272
11272
11272
11299
11299
11299
11299
11299
11299
11299
11299
11299
11316
11316
11326
11326
11334
11334
11334
11334
11334
11334
11354
11354
11354
11354
11354
11354
11354
11354
11354
11354
11354
11354
11354
11360
11368
11368
11380
11380
11390
11390
11399
11410
11410
11415
11435
11444
11444
11444
11444
11444
11444
11444
11444
11444
11444
11444
11450
11456
11466
11471
11498
11498
11498
11498
11498
11498
11511
11511
11511
11511
11511
11511
11511
11511
11511
11511
11511
11511
11511
11514
11532
11541
11541
11541
11541
11541
11545
11553
11553
11553
11553
11559
11583
11589
11589
11589
11589
11594
11599
11608
11608
11608
11608
11617
11617
11617
11617
11617
11617
11617
11630
11630
11630
11630
11630
11630
11638
11638
11638
11638
11638
11638
11638
11638
11638
11638
11638
11638
11638
11638
11638
11638
11638
11652
11652
11665
11679
11686
11686
11686
11686
11686
11686
11686
11686
11686
11686
11686
11686
11705
11705
11705
11705
11705
11705
11705
11705
11705
11705
11705
11705
11707
11714
11714
11714
11714
11714
11714
11714
11714
11714
11714
11727
11727
11727
11727
11727
11727
11727
11727
11727
11727
11735
11735
11735
11735
11735
11735
11735
11756
11756
11756
11756
11756
11756
11756
11756
11768
11768
11768
11768
11768
11768
11768
11768
11768
11768
11768
11779
11798
11805
11805
11805
11805
11805
11805
11805
11805
11805
11805
11814
11814
11819
11836
11836
11836
11846
11846
11846
11846
11846
11846
11846
11858
11867
11867
11867
11867
11867
11867
11867
11867
11867
11867
11870
11880
11880
11880
11880
11880
11880
11880
11880
11880
11880
11880
11880
11880
11880
11880
11896
11896
11896
11896
11908
11908
11908
11908
11916
11916
11931
11940
11940
11940
11940
11940
11940
11948
11948
11948
11948
11948
11948
11948
11948
11948
11948
11948
11948
11957
11989
11997
11997
11997
11997
11997
11997
12004
12010
12010
12016
12016
12016
12016
12016
12016
12023
12023
12023
12023
12023
12023
12023
12023
12023
12023
12058
12067
12067
12067
12067
12067
12067
12072
12072
12079
12079
12079
12079
12079
12079
12079
12079
12079
12084
12088
12096
12105
12105
12113
12113
12119
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12143
12143
12157
12175
12175
12175
12175
12175
12175
12175
12175
12175
12175
12175
12175
12175
12180
12193
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12200
12210
12210
12210
12218
12218
12218
12218
12218
12218
12225
12225
12225
12225
12225
12225
12225
12229
12233
12239
12244
12256
12256
12256
12263
12277
12277
12277
12277
12277
12277
12277
12277
12277
12277
12277
12277
12277
12277
12277
12277
12283
12294
12311
12311
12311
12311
12311
12311
12311
12311
12311
12317
12317
12317
12334
12334
12334
12334
12341
12341
12341
12341
12341
12341
12341
12359
12359
12359
12359
12359
12359
12359
12359
12359
12359
12359
12359
12359
12359
12359
12365
12375
12375
12390
12390
12390
12390
12412
12412
12412
12412
12412
12412
12412
12412
12412
12412
12412
12412
12429
12437
12437
12442
12442
12447
12447
12457
12457
12457
12457
12457
12457
12457
12457
12457
12457
12466
12472
12472
12478
12478
12478
12478
12486
12486
12486
12486
12486
12486
12486
12486
12491
12497
12497
12507
12507
12507
12507
12507
12507
12507
12507
12507
12507
12516
12516
12516
12516
12516
12516
12521
12528
12528
12528
12528
12528
12543
12543
12543
12543
12543
12552
12552
12552
12577
12577
12577
12585
12585
12585
12585
12585
12585
12585
12585
12585
12585
12585
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12593
12609
12626
12626
12626
12626
12626
12626
12626
12626
12630
12639
12639
12639
12639
12639
12645
12645
12704
12704
12704
12704
12704
12704
12704
12707
12722
12740
12755
12755
12775
12775
12775
12775
12775
12775
12775
12775
12775
12785
12785
12790
12799
12799
12799
12799
12799
12807
12807
12815
12815
12825
12825
12838
12838
12838
12838
12850
12850
12850
12850
12850
12850
12850
12850
12850
12850
12850
12850
12850
12850
12850
12850
12850
12850
12855
12865
12865
12865
12865
12865
12865
12865
12865
12865
12865
12865
12865
12865
12865
12865
12865
12865
12883
12919
12919
12919
12919
12925
12925
12925
12948
12959
12959
12959
12959
12959
12959
12959
12959
12959
12959
12959
12968
12975
12975
12975
12975
12978
12978
12985
12985
12985
12994
12994
12994
12994
12994
12994
12994
12994
12994
12994
12994
12994
13016
13016
13016
13016
13016
13016
13016
13016
13016
13045
13056
13056
13411
13411
13411
13411
13411
13411
13411
13411
13411
13411
13449
13449
13449
13449
13449
13459
13467
13467
13467
13467
13467
13467
13467
13467
13467
13467
13471
13471
13476
13476
13489
13489
13489
13489
13489
13489
13499
13499
13499
13499
13499
13499
13499
13513
13513
13513
13513
13513
13513
13513
13513
13513
13513
13513
13521
13530
13530
13530
13530
13530
13530
13530
13538
13538
13562
13562
13562
13562
13562
13566
13573
13581
13600
13600
13600
13610
13622
13622
13622
13622
13622
13622
13622
13622
13622
13634
13634
13634
13634
13634
13634
13634
13652
13652
13652
13652
13669
13669
13669
13669
13669
13669
13669
13669
13669
13669
13669
13669
13669
13669
13669
13669
13677
13688
13688
13688
13704
13730
13730
13730
13730
13730
13730
13747
13752
13752
13769
13775
13775
13775
13775
13787
13787
13787
13816
13816
13826
13826
13826
13836
13853
13853
13866
13866
13866
13866
13866
13866
13866
13866
13866
13886
13886
13886
13886
13886
13886
13886
13886
13886
13886
13898
13898
13904
13904
13904
13907
13921
13927
13927
13947
13947
13947
13947
13947
13947
13955
13955
13989
13989
13989
13989
13989
13989
13989
13989
13989
14007
14026
14026
14035
14035
14042
14042
14047
14055
14055
14070
14070
14070
14070
14081
14081
14081
14098
14098
14098
14098
14109
14109
14109
14109
14109
14109
14132
14132
14147
14158
14158
14158
14158
14158
14158
14158
14158
14158
14158
14158
14158
14158
14158
14158
14158
14158
14158
14173
14173
14173
14173
14173
14173
14173
14193
14193
14193
14193
14193
14193
14193
14193
14193
14193
14198
14215
14227
14227
14237
14237
14237
14241
14250
14263
14263
14296
14296
14317
14317
14317
14317
14317
14317
14317
14317
14317
14317
14317
14317
14317
14317
14317
14317
14317
14322
14324
14336
14336
14336
14336
14353
14353
14369
14369
14369
14369
14377
14386
14386
14386
14386
14386
14386
14397
14420
14420
14439
14456
14456
14462
14475
14475
14475
14475
14475
14475
14475
14475
14475
14497
14497
14497
14497
14506
14506
14518
14518
14528
14548
14563
14563
14563
14567
14581
14581
14581
14581
14581
14581
14581
14604
14604
14604
14604
14604
14604
14604
14604
14604
14604
14604
14604
14604
14604
14604
14604
14604
14604
14604
14604
14604
14609
14620
14620
14620
14620
14620
14620
14623
14630
14630
14630
14630
14630
14630
14630
14630
14630
14630
14630
14630
14641
14641
14649
14649
14649
14649
14649
14649
14649
14649
14649
14649
14649
14649
14649
14658
14658
14658
14658
14658
14658
14658
14658
14658
14658
14664
14664
14674
14674
14674
14681
14681
14681
14684
14697
14697
14697
14697
14708
14708
14708
14708
14728
14728
14728
14728
14728
14728
14728
14728
14728
14728
14728
14728
14728
14728
14728
14728
14728
14728
14743
14743
14743
14743
14743
14743
14746
14763
14763
14763
14763
14763
14763
14763
14763
14763
14763
14763
14763
14763
14763
14763
14763
14770
14770
14770
14790
14790
14790
14790
14790
14790
14800
14800
14809
14818
14818
14818
14818
14818
14818
14818
14818
14818
14825
14825
14838
14842
14845
14852
14861
14861
14861
14861
14861
14867
14867
14867
14867
14867
14867
14867
14880
14880
14891
14891
14891
14891
14891
14891
14891
14891
14906
14906
14906
14906
14906
14906
14906
14906
14906
14906
14914
14914
14922
14922
14926
14939
14939
14939
14939
14939
14939
14948
14954
14986
14996
14996
14996
14996
14996
14996
14996
14996
14996
14996
15005
15017
15017
15017
15017
15017
15017
15017
15017
15017
15017
15025
15025
15033
15033
15033
15033
15033
15033
15033
15033
15033
15052
15052
15052
15052
15052
15052
15052
15052
15052
15052
15052
15052
15052
15052
15052
15052
15052
15052
15052
15061
15061
15061
15061
15061
15061
15061
15065
15069
15081
15081
15081
15081
15081
15081
15081
15081
15081
15081
15081
15081
15081
15081
15081
15081
15081
15081
15081
15081
15095
15095
15095
15101
15101
15101
15113
15126
15126
15126
15134
15139
15142
15155
15174
15174
15174
15174
15174
15174
15174
15181
15181
15181
15181
15200
15200
15200
15200
15209
15209
15209
15221
15221
15221
15228
15243
15243
15250
15250
15250
15250
15250
15254
15273
15273
15273
15288
15288
15288
15288
15288
15288
15306
15306
15314
15314
15337
15352
15352
15352
15352
15368
15377
15383
15383
15393
15401
15463
15463
15463
15463
15463
15463
15463
15463
15488
15509
15509
15523
15523
15523
15523
15523
15523
15523
15523
15523
15523
15523
15523
15548
15567
15567
15567
15567
15567
15567
15567
15567
15567
15590
15598
15598
15610
15610
15610
15610
15616
15627
15634
15641
15646
15658
15658
15674
15674
15674
15674
15674
15674
15674
15674
15674
15674
15674
15674
15674
15674
15674
15674
15674
15674
15674
15674
15687
15711
15721
15725
15757
15757
15757
15757
15757
15757
15757
15757
15785
15812
15812
15812
15812
15812
15812
15812
15812
15812
15812
15845
15853
15853
15864
15864
15874
15874
15902
15904
15921
15921
15921
15921
15921
15921
15921
15921
15921
15935
15935
15935
15935
15935
15935
15935
15935
15935
15935
15953
15953
15953
15953
15953
15953
15953
15953
15953
15953
15953
15953
15953
15966
15971
16002
16002
16002
16002
16017
16017
16017
16017
16017
16017
16017
16017
16017
16017
16033
16040
16040
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16052
16068
16068
16068
16068
16068
16068
16089
16089
16089
16089
16089
16089
16089
16089
16089
16102
16102
16102
16102
16102
16102
16102
16102
16112
16122
16122
16122
16122
16122
16139
16139
16139
16139
16139
16139
16139
16139
16139
16139
16139
16139
16139
16139
16139
16139
16149
16149
16158
16158
16158
16158
16158
16158
16158
16158
16158
16179
16187
16187
16187
16198
16198
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16206
16210
16210
16217
16217
16217
16217
16217
16217
16231
16237
16273
16273
16273
16273
16273
16273
16273
16280
16292
16292
16292
16292
16303
16303
16303
16315
16315
16315
16315
16315
16315
16315
16315
16315
16315
16315
16325
16334
16334
16334
16345
16345
16345
16357
16357
16357
16375
16383
16395
16395
16421
16421
16428
16450
16450
16450
16450
16450
16482
16482
16482
16482
16482
16490
16490
16500
16500
16518
16518
16518
16518
16533
16533
16533
16533
16544
16544
16544
16544
16544
16544
16544
16550
16557
16557
16557
16557
16557
16557
16557
16557
16557
16557
16557
16557
16557
16557
16570
16570
16570
16570
16580
16604
16617
16617
16617
16628
16628
16636
16636
16653
16653
16653
16653
16653
16667
16667
16667
16667
16667
16667
16667
16667
16667
16667
16667
16667
16667
16667
16667
16667
16667
16679
16679
16679
16679
16679
16679
16679
16679
16679
16679
16679
16679
16679
16691
16691
16691
16691
16691
16691
16691
16691
16704
16715
16727
16733
16750
16750
16750
16757
16757
16757
16762
16762
16762
16762
16768
16776
16776
16776
16776
16788
16788
16794
16802
16802
16818
16818
16818
16818
16818
16818
16818
16818
16818
16818
16818
16818
16818
16818
16838
16838
16838
16838
16844
16851
16851
16870
16870
16870
16870
16870
16870
16870
16870
16870
16870
16870
16870
16881
16881
16881
16881
16881
16881
16881
16881
16881
16881
16881
16881
16881
16897
16912
16912
16912
16925
16925
16947
16947
16947
16947
16947
16953
16953
16953
16967
16967
16975
16986
16986
17002
17002
17002
17002
17002
17017
17017
17017
17046
17046
17046
17064
17074
17074
17074
17074
17074
17104
17118
17118
17118
17118
17118
17118
17118
17124
17141
17141
17141
17141
17141
17141
17141
17141
17141
17150
17150
17150
17150
17150
17150
17150
17150
17150
17150
17159
17159
17159
17159
17159
17159
17165
17179
17179
17179
17179
17179
17179
17179
17179
17179
17179
17179
17179
17187
17187
17196
17196
17196
17196
17210
17210
17210
17210
17210
17210
17210
17210
17210
17210
17210
17210
17210
17210
17210
17210
17210
17210
17210
17210
17210
17210
17223
17223
17223
17223
17223
17223
17223
17223
17223
17223
17223
17233
17240
17240
17249
17249
17249
17249
17262
17262
17262
17262
17262
17282
17304
17313
17313
17313
17313
17313
17313
17313
17313
17313
17313
17346
17346
17355
17361
17386
17406
17406
17406
17406
17406
17406
17406
17406
17406
17406
17429
17429
17441
17441
17443
17445
17459
17459
17485
17485
17485
17485
17485
17485
17485
17485
17485
17509
17509
17509
17509
17521
17521
17521
17526
17532
17532
17543
17543
17543
17554
17554
17554
17554
17554
17554
17554
17571
17571
17571
17571
17571
17571
17571
17571
17571
17571
17571
17571
17571
17571
17571
17571
17571
17571
17571
17571
17571
17571
17571
17571
17584
17584
17606
17612
17612
17612
17616
17631
17641
17648
17648
17648
17648
17648
17648
17648
17648
17648
17648
17657
17659
17675
17675
17675
17675
17675
17675
17675
17675
17684
17684
17684
17693
17693
17693
17699
17710
17710
17710
17710
17710
17717
17732
17732
17732
17732
17732
17732
17732
17732
17732
17732
17732
17732
17732
17740
17759
17759
17759
17759
17759
17759
17759
17759
17759
17769
17769
17769
17769
17769
17769
17769
17769
17769
17769
17769
17769
17777
17803
17803
17803
17803
17803
17803
17803
17803
17803
17819
17819
17824
17824
17840
17840
17840
17840
17840
17860
17868
17868
17868
17880
17880
17880
17880
17880
17880
17880
17894
17894
17905
17910
17910
17921
17947
17947
17947
17947
17947
17947
17947
17947
17962
17971
17982
17982
17982
17982
17982
17982
17995
17995
17995
17995
18018
18018
18048
18048
18048
18048
18048
18048
18048
18048
18048
18048
18048
18048
18048
18048
18065
18065
18073
18073
18087
18087
18087
18087
18101
18101
18101
18101
18101
18106
18106
18126
18126
18126
18126
18126
18166
18166
18166
18166
18166
18166
18166
18213
18221
18221
18221
18221
18232
18232
18232
18242
18242
18242
18249
18285
18285
18285
18298
18298
18298
18298
18320
18331
18331
18339
18339
18339
18339
18339
18339
18347
18347
18347
18371
18371
18371
18371
18371
18371
18381
18386
18399
18411
18411
18411
18431
18455
18455
18455
18455
18455
18455
18455
18455
18455
18455
18455
18455
18472
18472
18472
18472
18472
18484
18484
18484
18484
18484
18484
18484
18484
18484
18484
18484
18484
18484
18489
18489
18489
18489
18504
18510
18510
18517
18531
18531
18531
18531
18531
18536
18540
18554
18562
18562
18568
18576
18576
18576
18576
18576
18576
18576
18576
18576
18576
18576
18576
18576
18576
18576
18576
18576
18576
18580
18612
18631
18631
18631
18631
18631
18631
18631
18631
18631
18631
18652
18652
18652
18652
18652
18652
18652
18652
18674
18674
18683
18703
18703
18703
18703
18724
18736
18742
18742
18742
18742
18742
18751
18754
18763
18775
18775
18775
18775
18775
18792
18792
18792
18792
18792
18792
18804
18804
18804
18804
18804
18804
18804
18804
18804
18804
18804
18804
18804
18804
18804
18804
18804
18804
18804
18804
18804
18804
18804
18804
18804
18810
18817
18817
18817
18817
18817
18817
18817
18832
18832
18838
18838
18838
18838
18860
18860
18860
18860
18860
18860
18867
18867
18867
18867
18867
18867
18888
18896
18900
18900
18900
18900
18900
18905
18914
18914
18914
18914
18922
18922
18922
18922
18922
18922
18922
18922
18936
18936
18942
18942
18956
18956
18956
18956
18956
18956
18972
18972
18972
18972
18972
18972
18972
18975
18982
18982
18982
18986
18991
18996
19016
19016
19027
19027
19027
19035
19035
19035
19035
19035
19035
19040
19048
19062
19062
19062
19062
19062
19062
19062
19062
19062
19062
19062
19062
19062
19066
19066
19074
19074
19074
19074
19074
19081
19081
19081
19081
19083
19096
19135
19135
19135
19135
19135
19135
19135
19135
19135
19135
19135
19135
19135
19135
19140
19140
19140
19151
19174
19174
19174
19174
19174
19174
19181
19194
19194
19205
19205
19218
19218
19218
19218
19218
19218
19218
19232
19232
19232
19232
19245
19245
19245
19245
19245
19245
19254
19254
19269
19269
19279
19279
19279
19279
19285
19292
19292
19292
19292
19292
19292
19292
19292
19292
19292
19292
19300
19316
19316
19316
19316
19316
19316
19316
19316
19316
19333
19333
19333
19333
19333
19333
19333
19333
19333
19333
19333
19333
19333
19333
19333
19339
19346
19346
19346
19346
19346
19346
19346
19351
19374
19374
19374
19382
19382
19390
19390
19390
19390
19390
19390
19390
19396
19396
19396
19396
19410
19416
19418
19427
19427
19451
19451
19451
19451
19451
19451
19458
19458
19473
19473
19488
19488
19488
19488
19488
19488
19488
19499
19499
19499
19499
19499
19511
19523
19523
19539
19557
19557
19557
19557
19557
19557
19557
19557
19557
19557
19557
19557
19557
19557
19577
19577
19597
19597
19597
19597
19597
19597
19597
19597
19597
19607
19623
19623
19623
19623
19623
19623
19636
19636
19636
19636
19636
19636
19647
19672
19672
19672
19672
19672
19672
19672
19672
19672
19672
19672
19672
19672
19672
19672
19672
19672
19672
19672
19672
19672
19702
19702
19702
19702
19702
19702
19702
19702
19720
19720
19720
19728
19732
19732
19747
19747
19747
19747
19747
19747
19747
19747
19764
19764
19764
19764
19764
19777
19777
19789
19822
19837
19837
19837
19837
19837
19837
19860
19860
19860
19860
19860
19860
19860
19860
19860
19860
19860
19860
19860
19866
19877
19881
19881
19881
19881
19905
19905
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19923
19939
19947
19958
19958
19958
19958
19958
19970
19980
19991
20006
20006
20021
20030
20030
20030
20030
20030
20030
20030
20030
20035
20035
20041
20041
20049
20072
20078
20078
20085
20085
20085
20085
20091
20091
20091
20091
20117
20128
20128
20128
20149
20149
20149
20149
20149
20149
20149
20149
20149
20149
20149
20149
20149
20149
20149
20149
20149
20149
20149
20157
20165
20178
20178
20178
20178
20178
20183
20189
20226
20249
20249
20249
20249
20249
20249
20249
20256
20256
20273
20281
20281
20281
20307
20307
20307
20307
20307
20307
20307
20314
20314
20314
20328
20338
20338
20338
20338
20338
20338
20338
20338
20338
20338
20338
20345
20345
20345
20345
20345
20345
20345
20360
20360
20371
20387
20387
20387
20387
20387
20387
20387
20387
20387
20395
20395
20395
20395
20395
20400
20425
20425
20440
20440
20440
20440
20440
20440
20453
20453
20466
20466
20466
20466
20472
20480
20480
20493
20503
20503
20511
20511
20511
20511
20521
20521
20521
20521
20521
20541
20541
20552
20572
20579
20579
20579
20599
20607
20614
20614
20614
20614
20614
20614
20614
20614
20631
20631
20643
20643
20651
20651
20651
20651
20651
20651
20651
20700
20700
20706
20717
20717
20726
20726
20726
20726
20726
20726
20726
20737
20741
20757
20757
20764
20764
20764
20764
20764
20764
20770
20770
20770
20779
20785
20785
20785
20793
20793
20799
20804
20804
20813
20813
20828
20828
20828
20828
20828
20840
20847
20847
20847
20867
20867
20867
20873
20881
20892
20892
20892
20892
20892
20892
20892
20892
20892
20892
20892
20892
20892
20892
20892
20898
20898
20898
20904
20914
20914
20914
20937
20957
20957
20962
20969
20969
20984
20984
20984
20984
20984
20984
20992
21010
21010
21010
21010
21035
21035
21035
21035
21035
21062
21065
21070
21087
21087
21087
21087
21087
21087
21087
21087
21087
21087
21087
21087
21094
21094
21094
21094
21094
21094
21094
21094
21094
21094
21094
21094
21094
21094
21094
21094
21100
21110
21119
21119
21125
21129
21129
21129
21129
21137
21141
21141
21141
21169
21169
21193
21193
21193
21193
21193
21193
21193
21193
21196
21203
21203
21203
21203
21203
21203
21203
21203
21203
21203
21203
21203
21203
21203
21210
21210
21210
21210
21210
21210
21210
21210
21217
21217
21217
21217
21217
21217
21217
21217
21217
21217
21217
21217
21217
21217
21229
21229
21229
21232
21260
21280
21286
21303
21310
21310
21310
21310
21310
21324
21324
21324
21324
21324
21324
21332
21332
21332
21332
21332
21332
21332
21332
21342
21342
21342
21342
21342
21342
21342
21342
21342
21354
21354
21369
21369
21369
21374
21390
21396
21403
21412
21412
21412
21412
21412
21445
21445
21445
21445
21445
21445
21445
21445
21445
21459
21459
21459
21459
21459
21459
21459
21459
21459
21459
21466
21466
21466
21466
21466
21466
21472
21487
21494
21494
21516
21523
21535
21539
21544
21551
21551
21578
21587
21593
21593
21601
21601
21615
21615
21615
21615
21623
21623
21623
21623
21623
21623
21623
21623
21636
21637
21644
21644
21644
21644
21644
21644
21644
21650
21658
21658
21658
21658
21658
21671
21671
21671
21683
21683
21683
21683
21683
21697
21697
21697
21697
21697
21697
21710
21723
21723
21723
21723
21729
21729
21729
21729
21729
21729
21729
21729
21743
21743
21743
21764
21764
21764
21764
21764
21764
21764
21764
21772
21772
21772
21782
21782
21782
21782
21782
21782
21782
21782
21782
21803
21803
21803
21803
21817
21817
21817
21817
21817
21817
21817
21825
21825
21825
21832
21832
21832
21832
21832
21832
21832
21832
21832
21832
21832
21832
21832
21832
21851
21867
21867
21867
21867
21867
21867
21867
21867
21867
21869
21885
21885
21885
21903
21916
21939
21939
21939
21939
21939
21939
21939
21939
21939
21945
21945
21945
21945
21978
21992
21992
22000
22000
22000
22000
22000
22000
22000
22000
22007
22036
22044
22044
22044
22044
22044
22044
22044
22044
22044
22044
22044
22044
22044
22044
22073
22073
22073
22073
22098
22108
22108
22108
22126
22138
22138
22138
22138
22148
22155
22170
22170
22177
22177
22177
22177
22177
22177
22177
22177
22177
22177
22177
22177
22189
22199
22199
22199
22199
22206
22206
22206
22206
22206
22206
22206
22206
22227
22236
22236
22236
22236
22236
22236
22236
22236
22236
22236
22242
22253
22253
22253
22253
22271
22282
22282
22282
22282
22282
22282
22282
22282
22282
22282
22291
22291
22291
22291
22291
22291
22291
22291
22291
22291
22291
22291
22291
22291
22291
22291
22291
22291
22291
22291
22291
22291
22308
22308
22308
22308
22308
22308
22308
22308
22308
22308
22308
22308
22308
22308
22308
22308
22308
22308
22308
22308
22308
22308
22308
22308
22308
22308
22322
22322
22356
22356
22356
22356
22372
22372
22372
22372
22378
22378
22381
22390
22390
22390
22390
22390
22390
22390
22399
22399
22399
22399
22399
22399
22399
22399
22399
22399
22399
22399
22399
22399
22399
22399
22399
22399
22399
22399
22408
22408
22408
22408
22408
22408
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22430
22450
22460
22468
22468
22478
22478
22478
22490
22490
22490
22499
22499
22499
22499
22499
22499
22499
22499
22499
22499
22499
22515
22515
22515
22515
22531
22531
22531
22531
22531
22531
22531
22531
22560
22566
22566
22574
22583
22613
22613
22613
22613
22613
22613
22613
22613
22613
22613
22639
22639
22646
22646
22646
22658
22666
22666
22666
22666
22666
22666
22666
22666
22681
22712
22712
22718
22718
22731
22731
22731
22731
22731
22731
22731
22731
22731
22738
22738
22746
22746
22746
22746
22746
22746
22746
22746
22746
22746
22746
22746
22746
22746
22746
22775
22775
22775
22775
22775
22775
22775
22775
22784
22784
22784
22784
22784
22795
22806
22806
22806
22806
22806
22806
22806
22806
22806
22806
22806
22806
22819
22819
22819
22819
22819
22819
22819
22819
22819
22819
22819
22819
22819
22832
22847
22847
22847
22847
22847
22847
22857
22868
22868
22879
22879
22879
22879
22879
22879
22890
22890
22890
22890
22890
22890
22890
22890
22890
22890
22890
22938
22938
22938
22938
22938
22938
22944
22961
22961
22977
22980
22990
23002
23011
23011
23011
23011
23011
23011
23021
23021
23021
23021
23021
23021
23021
23021
23021
23021
23021
23021
23021
23021
23021
23021
23021
23021
23030
23030
23030
23030
23030
23030
23030
23030
23030
23030
23030
23030
23030
23045
23045
23061
23061
23061
23061
23079
23090
23097
23097
23097
23106
23106
23125
23133
23133
23133
23133
23133
23133
23140
23140
23140
23155
23155
23155
23169
23178
23178
23186
23194
23194
23194
23194
23194
23194
23194
23203
23203
23203
23203
23203
23203
23209
23209
23209
23212
23220
23228
23239
23253
23253
23253
23253
23257
23264
23271
23277
23277
23277
23285
23297
23320
23320
23320
23320
23320
23320
23320
23320
23320
23320
23320
23320
23336
23336
23336
23336
23339
23339
23339
23349
23349
23349
23349
23349
23349
23349
23349
23349
23363
23363
23363
23363
23363
23363
23363
23363
23374
23374
23374
23374
23374
23374
23387
23408
23408
23408
23408
23408
23408
23408
23408
23408
23408
23408
23408
23408
23408
23425
23437
23437
23437
23437
23437
23437
23437
23443
23443
23443
23443
23443
23443
23443
23454
23469
23498
23498
23498
23498
23508
23508
23517
23517
23517
23529
23529
23529
23529
23529
23529
23529
23529
23529
23529
23529
23529
23529
23529
23529
23529
23529
23529
23529
23529
23529
23529
23529
23529
23542
23542
23563
23563
23563
23563
23563
23571
23571
23571
23571
23571
23571
23571
23589
23589
23589
23601
23604
23620
23620
23620
23633
23646
23646
23657
23657
23657
23657
23657
23657
23657
23665
23665
23673
23686
23694
23694
23694
23694
23694
23699
23717
23729
23729
23729
23729
23729
23729
23729
23729
23729
23729
23729
23729
23729
23729
23729
23729
23729
23729
23729
23729
23732
23732
23743
23743
23743
23743
23743
23743
23743
23743
23743
23751
23751
23751
23751
23787
23787
23787
23787
23787
23795
23795
23795
23795
23803
23803
23803
23803
23803
23803
23803
23812
23812
23812
23812
23812
23812
23812
23812
23825
23825
23825
23825
23825
23825
23831
23837
23845
23858
23858
23858
23869
23869
23869
23869
23869
23869
23875
23881
23912
23921
23921
23921
23927
23957
23975
23981
23992
23992
23992
23992
24000
24000
24014
24022
24030
24042
24053
24053
24053
24053
24053
24053
24053
24053
24053
24053
24053
24053
24053
24053
24053
24053
24053
24061
24061
24061
24061
24061
24061
24061
24061
24061
24061
24069
24069
24069
24069
24077
24084
24113
24117
24122
24138
24138
24138
24138
24138
24138
24138
24150
24150
24150
24157
24157
24157
24157
24157
24163
24171
24171
24171
24171
24171
24171
24193
24193
24193
24193
24193
24193
24193
24193
24193
24193
24214
24214
24226
24234
24234
24234
24234
24234
24234
24234
24254
24254
24254
24254
24254
24259
24259
24286
24292
24292
24299
24314
24314
24314
24314
24314
24314
24319
24326
24336
24336
24347
24347
24347
24347
24356
24356
24356
24356
24356
24356
24356
24356
24380
24380
24380
24380
24380
24380
24380
24390
24390
24390
24390
24390
24390
24390
24390
24390
24390
24390
24401
24419
24419
24419
24419
24419
24426
24443
24443
24455
24455
24455
24455
24455
24455
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24480
24487
24487
24511
24526
24550
24569
24569
24580
24598
24598
24598
24613
24613
24618
24618
24624
24624
24624
24624
24628
24656
24663
24663
24663
24697
24713
24713
24713
24713
24713
24713
24713
24713
24735
24741
24747
24754
24754
24754
24754
24754
24758
24792
24803
24803
24803
24817
24817
24823
24823
24823
24823
24842
24842
24842
24842
24852
24852
24852
24852
24852
24852
24852
24852
24852
24852
24852
24852
24852
24852
24852
24852
24861
24897
24897
24897
24897
24897
24897
24897
24897
24897
24897
24897
24897
24897
24897
24897
24905
24905
24905
24905
24905
24917
24917
24917
24934
24934
24934
24959
24965
24965
24973
24973
24984
24984
24984
24984
24984
24984
24988
24993
25001
25001
25001
25001
25001
25001
25006
25020
25036
25036
25036
25036
25036
25036
25036
25036
25050
25050
25050
25098
25098
25098
25109
25109
25116
25116
25130
25139
25148
25154
25159
25179
25179
25179
25179
25179
25216
25225
25225
25225
25231
25262
25276
25276
25276
25276
25276
25276
25295
25295
25295
25315
25315
25315
25315
25315
25315
25315
25315
25315
25315
25321
25321
25341
25347
25347
25347
25347
25352
25369
25380
25390
25390
25390
25403
25403
25403
25403
25407
25407
25415
25415
25415
25415
25433
25433
25459
25459
25468
25468
25493
25493
25493
25493
25493
25493
25493
25493
25493
25493
25493
25493
25511
25511
25511
25511
25520
25520
25527
25527
25534
25534
25534
25534
25534
25542
25542
25542
25548
25576
25584
25608
25608
25608
25608
25608
25608
25608
25608
25608
25608
25616
25623
25641
25646
25655
25655
25664
25664
25664
25664
25681
25681
25681
25681
25681
25681
25681
25681
25681
25681
25681
25681
25682
25714
25714
25714
25714
25714
25717
25736
25736
25736
25742
25748
25748
25748
25748
25753
25773
25783
25783
25783
25783
25783
25783
25783
25783
25783
25783
25796
25808
25808
25808
25808
25816
25816
25816
25816
25816
25816
25816
25816
25816
25816
25816
25816
25816
25816
25816
25816
25816
25816
25816
25816
25816
25816
25816
25830
25830
25830
25841
25841
25841
25862
25878
25878
25887
25887
25887
25887
25887
25913
25913
25913
25913
25913
25913
25913
25913
25913
25913
25923
25950
25950
25950
25950
25958
25958
25980
25980
25980
25980
25980
25980
25980
25980
25980
25980
25980
25980
25980
25980
25987
25997
26008
26008
26008
26017
26017
26017
26017
26017
26017
26027
26027
26027
26027
26027
26027
26039
26045
26050
26060
26060
26060
26060
26060
26060
26060
26060
26060
26060
26060
26060
26066
26072
26105
26105
26110
26117
26117
26148
26148
26148
26148
26154
26159
26191
26191
26191
26191
26191
26191
26191
26195
26195
26212
26212
26212
26212
26240
26249
26249
26249
26249
26249
26249
26249
26249
26257
26257
26257
26257
26257
26271
26271
26278
26278
26278
26278
26285
26303
26309
26309
26309
26309
26309
26321
26329
26329
26333
26354
26354
26354
26359
26364
26376
26376
26376
26376
26376
26376
26376
26376
26376
26376
26376
26376
26376
26382
26382
26399
26399
26399
26399
26411
26411
26411
26411
26411
26411
26418
26418
26431
26431
26431
26431
26431
26431
26431
26431
26431
26431
26431
26431
26431
26431
26454
26454
26454
26454
26454
26462
26468
26468
26475
26481
26481
26481
26481
26481
26481
26490
26490
26490
26490
26490
26490
26490
26490
26490
26490
26490
26490
26490
26490
26490
26490
26493
26531
26537
26537
26547
26547
26547
26547
26547
26547
26551
26573
26573
26573
26573
26573
26573
26586
26586
26586
26586
26592
26592
26592
26592
26592
26592
26592
26592
26592
26592
26592
26592
26592
26601
26641
26641
26651
26651
26651
26651
26651
26651
26651
26651
26651
26651
26651
26651
26666
26674
26688
26688
26688
26688
26688
26745
26745
26745
26745
26745
26745
26745
26745
26751
26759
26767
26767
26767
26767
26767
26773
26778
26782
26827
26839
26839
26844
26865
26888
26888
26888
26888
26888
26888
26888
26888
26888
26888
26888
26888
26888
26893
26907
26907
26907
26907
26907
26907
26912
26912
26912
26932
26932
26932
26943
26943
26943
26943
26943
26943
26943
26943
26943
26943
26950
26950
26950
26950
26950
26950
26950
26950
26950
26950
26967
26967
26967
26967
26967
26967
26995
26995
27057
27057
27070
27094
27116
27116
27116
27116
27116
27116
27116
27116
27116
27116
27116
27116
27116
27116
27116
27116
27116
27126
27126
27126
27126
27126
27126
27126
27126
27126
27126
27126
27126
27126
27126
27126
27126
27126
27126
27126
27126
27126
27126
27126
27126
27140
27140
27140
27140
27157
27157
27157
27170
27178
27186
27194
27220
27235
27235
27235
27235
27235
27235
27235
27235
27235
27246
27268
27268
27280
27280
27280
27283
27302
27302
27302
27302
27302
27309
27309
27309
27321
27321
27321
27321
27321
27321
27321
27321
27321
27330
27330
27330
27330
27330
27330
27330
27330
27330
27330
27330
27330
27330
27343
27396
27396
27396
27442
27442
27450
27461
27467
27477
27477
27477
27477
27477
27477
27477
27477
27477
27477
27477
27499
27509
27514
27522
27522
27522
27522
27534
27534
27541
27566
27566
27566
27566
27566
27566
27566
27566
27574
27574
27574
27601
27601
27601
27616
27616
27616
27616
27616
27616
27616
27616
27638
27638
27638
27638
27643
27651
27677
27677
27677
27677
27677
27677
27685
27685
27685
27692
27692
27703
27703
27723
27730
27730
27754
27766
27775
27775
27775
27790
27790
27790
27790
27790
27803
27803
27803
27815
27815
27815
27815
27815
27815
27815
27815
27830
27830
27830
27830
27851
27851
27851
27862
27862
27862
27862
27862
27862
27862
27862
27862
27862
27862
27862
27862
27862
27872
27872
27872
27872
27872
27872
27872
27872
27872
27872
27872
27872
27889
27889
27889
27889
27889
27889
27889
27889
27889
27889
27889
27889
27889
27889
27889
27889
27889
27889
27889
27889
27889
27889
27892
27902
27930
27930
27930
27930
27930
27930
27930
27930
27938
27938
27938
27938
27945
27945
27945
27945
27945
27945
27955
27955
27955
27955
27955
27955
27955
27955
27955
27955
27955
27955
27955
27955
27955
27955
27965
27974
27984
27984
27984
27984
27984
27984
27984
27994
27994
27994
27994
27994
27994
27994
27994
28020
28020
28020
28020
28030
28030
28030
28030
28030
28030
28030
28030
28030
28030
28030
28042
28042
28042
28042
28042
28042
28042
28042
28042
28052
28052
28052
28052
28052
28052
28066
28066
28066
28066
28080
28080
28080
28080
28080
28080
28080
28104
28108
28114
28119
28127
28127
28127
28137
28137
28142
28151
28151
28151
28151
28151
28151
28151
28151
28151
28151
28151
28160
28173
28173
28173
28173
28173
28173
28173
28173
28173
28173
28186
28186
28186
28186
28186
28196
28196
28196
28196
28196
28196
28196
28211
28211
28211
28211
28211
28211
28211
28211
28211
28211
28211
28211
28211
28211
28211
28211
28211
28211
28211
28211
28211
28224
28224
28224
28224
28226
28255
28261
28270
28270
28289
28289
28313
28325
28329
28336
28336
28353
28353
28359
28359
28366
28366
28366
28366
28366
28366
28366
28366
28366
28366
28376
28384
28403
28403
28403
28411
28411
28421
28421
28421
28430
28441
28441
28450
28450
28450
28468
28480
28480
28480
28480
28480
28480
28480
28480
28480
28480
28480
28491
28497
28509
28509
28509
28509
28509
28509
28519
28557
28562
28578
28591
28591
28591
28591
28591
28591
28611
28611
28611
28611
28611
28611
28611
28611
28611
28611
28611
28611
28611
28611
28611
28622
28665
28665
28676
28693
28693
28707
28718
28718
28718
28718
28718
28718
28718
28718
28720
28733
28742
28754
28818
28818
28818
28818
28818
28818
28818
28827
28827
28837
28837
28837
28847
28847
28847
28857
28857
28857
28857
28868
28876
28876
28876
28876
28887
28887
28887
28887
28903
28903
28914
28914
28922
28922
28930
28930
28930
28955
28958
28993
28993
28993
28993
28993
28995
29016
29016
29027
29027
29027
29037
29037
29049
29049
29067
29067
29067
29067
29067
29067
29087
29087
29087
29087
29087
29087
29087
29095
29113
29131
29163
29163
29163
29176
29176
29176
29176
29176
29228
29236
29264
29264
29264
29264
29264
29264
29264
29264
29270
29270
29276
29276
29276
29292
29292
29292
29292
29292
29292
29292
29292
29292
29295
29310
29310
29310
29310
29310
29310
29310
29310
29310
29316
29329
29329
29329
29329
29329
29341
29341
29341
29341
29341
29341
29341
29359
29359
29359
29359
29365
29389
29404
29404
29404
29404
29404
29404
29404
29404
29404
29404
29404
29404
29404
29404
29404
29404
29404
29404
29404
29404
29404
29404
29404
29404
29419
29419
29428
29428
29428
29428
29428
29428
29428
29428
29428
29428
29428
29428
29428
29428
29428
29428
29428
29435
29438
29459
29466
29466
29478
29478
29478
29478
29478
29481
29484
29498
29513
29520
29520
29520
29520
29548
29548
29565
29565
29565
29565
29565
29565
29565
29565
29584
29584
29612
29612
29612
29612
29612
29624
29624
29624
29624
29650
29662
29662
29662
29662
29662
29662
29662
29691
29699
29699
29699
29699
29699
29699
29699
29699
29699
29699
29699
29699
29699
29699
29699
29699
29699
29699
29714
29714
29714
29723
29723
29723
29723
29723
29731
29737
29748
29775
29785
29785
29785
29785
29785
29785
29785
29785
29785
29785
29785
29800
29800
29804
29816
29816
29839
29839
29839
29856
29856
29856
29876
29876
29876
29876
29876
29876
29898
29905
29937
29957
29957
29957
29957
29957
29957
29957
29957
29957
29957
29957
29957
29957
29957
29979
29979
29979
29979
29979
29979
29979
29979
29979
29979
29979
29979
29979
29979
29979
29979
29979
29979
29993
29993
29993
30001
30013
30013
30019
30019
30033
30033
30033
30033
30033
30033
30033
30033
30033
30040
30056
30056
30056
30075
30075
30094
30094
30094
30094
30094
30094
30094
30094
30094
30094
30094
30105
30125
30125
30137
30161
30161
30161
30179
30179
30179
30179
30179
30179
30179
30179
30187
30187
30187
30187
30187
30212
30223
30236
30236
30236
30236
30236
30246
30246
30246
30272
30287
30287
30287
30287
30287
30287
30287
30287
30287
30287
30300
30300
30300
30302
30327
30327
30327
30327
30327
30327
30327
30327
30327
30327
30327
30327
30327
30334
30334
30334
30334
30346
30359
30368
30376
30386
30386
30407
30427
30427
30466
30466
30485
30485
30485
30485
30485
30485
30485
30485
30485
30485
30485
30485
30485
30485
30485
30485
30485
30485
30485
30485
30485
30496
30496
30503
30509
30509
30509
30509
30534
30534
30542
30550
30573
30583
30583
30583
30583
30583
30583
30583
30583
30583
30583
30583
30607
30607
30607
30607
30607
30607
30607
30607
30614
30614
30614
30614
30614
30614
30624
30624
30624
30634
30656
30684
30684
30684
30684
30684
30684
30684
30684
30698
30698
30698
30698
30705
30705
30710
30710
30739
30739
30739
30739
30739
30739
30739
30739
30739
30739
30764
30764
30764
30764
30777
30783
30783
30783
30789
30789
30798
30814
30828
30840
30840
30840
30840
30840
30848
30860
30860
30867
30886
30886
30886
30886
30886
30886
30901
30901
30949
30949
30949
30949
30949
30949
30949
30949
30964
30964
30964
30964
30964
30972
30972
30972
30972
30980
30980
30986
30986
30986
30986
30986
30994
31010
31019
31044
31049
31049
31064
31064
31064
31064
31064
31064
31080
31086
31086
31086
31093
31093
31093
31093
31106
31111
31113
31113
31121
31138
31138
31148
31161
31166
31173
31173
31173
31200
31223
31239
31239
31239
31264
31264
31270
31271
31271
31275
31303
31303
31309
31313
31332
31332
31332
31332
31332
31332
31361
31370
31370
31370
31388
31388
31388
31420
31435
31435
31466
31466
31475
31475
31475
31475
31475
31483
31483
31505
31505
31505
31505
31505
31505
31505
31520
31520
31520
31520
31520
31520
31520
31520
31520
31520
31520
31520
31520
31520
31520
31520
31525
31537
31548
31548
31548
31548
31548
31548
31548
31548
31548
31548
31548
31548
31548
31548
31548
31562
31581
31581
31581
31581
31581
31581
31581
31581
31581
31581
31581
31581
31581
31581
31589
31596
31611
31611
31620
31620
31628
31643
31664
31687
31687
31687
31687
31687
31687
31687
31687
31687
31687
31687
31696
31708
31708
31715
31740
31740
31740
31740
31740
31740
31740
31740
31740
31740
31740
31740
31740
31750
31750
31750
31750
31750
31750
31750
31750
31750
31759
31759
31759
31759
31759
31759
31759
31759
31759
31759
31759
31759
31759
31779
31779
31779
31787
31819
31829
31841
31847
31863
31863
31863
31863
31863
31863
31863
31863
31863
31863
31863
31863
31863
31869
31875
31881
31898
31898
31898
31904
31913
31913
31913
31913
31913
31913
31925
31953
31953
31953
31959
31967
31967
31967
31967
31980
31980
31980
31980
31980
31983
31993
31997
32008
32028
32028
32034
32045
32045
32045
32054
32054
32054
32054
32072
32072
32077
32077
32077
32087
32102
32125
32125
32134
32134
32134
32134
32145
32153
32168
32168
32182
32182
32216
32216
32216
32216
32216
32216
32216
32216
32216
32285
32307
32307
32307
32307
32307
32307
32322
32322
32322
32322
32322
32322
32342
32354
32354
32384
32384
32384
32384
32384
32384
32384
32384
32384
32384
32384
32384
32384
32384
32384
32384
32384
32384
32384
32384
32384
32384
32384
32384
32384
32384
32384
32384
32384
32421
32421
32421
32435
32452
32457
32457
32457
32457
32457
32457
32477
32477
32477
32477
32477
32489
32489
32489
32489
32489
32489
32489
32489
32489
32489
32496
32496
32496
32496
32496
32496
32496
32496
32496
32496
32496
32496
32496
32531
32541
32541
32541
32553
32553
32553
32553
32553
32553
32553
32553
32553
32558
32568
32568
32568
32568
32577
32591
32599
32608
32608
32608
32608
32608
32616
32617
32627
32627
32633
32653
32653
32653
32653
32653
32653
32653
32653
32653
32653
32653
32653
32653
32653
32653
32653
32653
32653
32653
32653
32653
32653
32653
32653
32653
32661
32661
32661
32661
32661
32675
32706
32706
32737
32758
32786
32791
32803
32803
32803
32803
32823
32823
32823
32823
32823
32823
32823
32823
32823
32823
32831
32852
32852
32852
32852
32852
32852
32852
32852
32852
32852
32852
32852
32852
32862
32862
32862
32872
32878
32899
32899
32899
32899
32899
32899
32899
32899
32899
32899
32910
32954
32962
32973
32973
32973
32973
33005
33016
33016
33016
33016
33016
33032
33032
33032
33032
33039
33059
33070
33070
33086
33086
33086
33086
33086
33086
33086
33086
33086
33086
33086
33086
33086
33086
33095
33095
33095
33104
33104
33104
33104
33104
33104
33115
33126
33126
33126
33126
33126
33143
33143
33143
33148
33169
33169
33169
33169
33169
33169
33169
33169
33198
33198
33208
33275
33275
33285
33293
33293
33293
33293
33293
33293
33298
33298
33298
33298
33304
33311
33311
33311
33311
33318
33318
33330
33330
33330
33330
33330
33330
33330
33330
33330
33330
33330
33336
33342
33342
33342
33342
33350
33350
33362
33362
33362
33362
33362
33362
33362
33362
33362
33362
33362
33381
33381
33381
33400
33432
33432
33438
33446
33446
33462
33464
33470
33487
33487
33487
33487
33487
33501
33501
33501
33501
33540
33540
33549
33549
33582
33582
33610
33610
33610
33637
33637
33637
33637
33637
33637
33643
33643
33652
33656
33666
33666
33666
33666
33666
33678
33695
33699
33713
33713
33713
33713
33733
33740
33740
33740
33746
33746
33746
33746
33746
33746
33752
33758
33758
33758
33758
33768
33768
33768
33768
33780
33780
33780
33780
33780
33788
33814
33814
33814
33814
33814
33814
33814
33828
33848
33848
33848
33848
33848
33848
33848
33848
33848
33848
33848
33848
33848
33848
33848
33848
33848
33848
33848
33848
33857
33857
33857
33857
33857
33857
33892
33921
33931
33931
33944
33953
33965
33974
34003
34010
34040
34040
34040
34040
34040
34040
34040
34040
34040
34040
34040
34040
34068
34083
34087
34096
34110
34110
34110
34110
34110
34110
34110
34110
34117
34124
34124
34124
34124
34124
34124
34124
34124
34128
34138
34138
34138
34138
34138
34138
34138
34138
34138
34138
34138
34187
34196
34196
34208
34217
34217
34217
34235
34235
34256
34256
34256
34256
34265
34265
34265
34265
34265
34265
34265
34265
34265
34265
34265
34265
34265
34265
34293
34293
34293
34293
34293
34293
34293
34293
34293
34293
34293
34293
34293
34293
34293
34293
34312
34312
34312
34312
34312
34312
34321
34321
34321
34335
34335
34335
34335
34365
34365
34365
34365
34374
34374
34374
34374
34388
34429
34429
34437
34437
34449
34449
34449
34449
34449
34449
34449
34449
34465
34473
34473
34473
34473
34473
34473
34473
34473
34473
34473
34473
34473
34491
34491
34491
34491
34491
34491
34495
34508
34508
34508
34508
34524
34524
34524
34524
34524
34524
34524
34524
34524
34524
34524
34524
34524
34530
34570
34570
34570
34570
34570
34570
34570
34581
34581
34588
34588
34588
34588
34588
34600
34600
34627
34635
34646
34646
34646
34669
34676
34676
34692
34692
34692
34692
34692
34692
34692
34700
34712
34712
34716
34716
34716
34735
34735
34735
34735
34735
34735
34735
34735
34735
34735
34745
34767
34767
34767
34767
34767
34767
34767
34767
34767
34777
34777
34777
34787
34787
34833
34833
34833
34850
34850
34850
34857
34857
34857
34872
34872
34872
34872
34872
34884
34897
34897
34897
34897
34897
34897
34921
34928
34948
34948
34948
34960
34960
34960
34960
34960
34976
34976
34976
34997
34997
35005
35005
35005
35005
35005
35005
35005
35026
35026
35026
35039
35039
35039
35056
35063
35075
35075
35075
35084
35128
35141
35148
35164
35164
35164
35173
35173
35173
35173
35173
35173
35173
35191
35200
35213
35225
35225
35225
35225
35225
35257
35257
35257
35257
35263
35273
35273
35279
35279
35279
35279
35279
35279
35299
35300
35300
35326
35338
35338
35338
35359
35359
35359
35381
35381
35389
35389
35389
35389
35389
35389
35389
35427
35436
35436
35436
35436
35436
35436
35436
35436
35436
35436
35464
35464
35470
35492
35492
35492
35492
35492
35493
35502
35502
35502
35502
35509
35509
35522
35522
35522
35529
35529
35581
35594
35604
35611
35618
35618
35618
35625
35625
35638
35638
35655
35655
35655
35655
35655
35655
35655
35655
35669
35703
35703
35708
35717
35717
35717
35717
35717
35717
35717
35717
35724
35724
35737
35737
35737
35743
35753
35753
35753
35753
35753
35761
35772
35772
35772
35772
35772
35772
35772
35772
35772
35772
35788
35788
35788
35788
35807
35818
35818
35818
35835
35835
35835
35845
35860
35860
35860
35860
35860
35860
35884
35894
35902
35902
35909
35909
35921
35933
35933
35933
35946
35946
35946
35946
35946
35946
35952
35978
35978
35988
36002
36002
36002
36015
36015
36039
36039
36039
36039
36039
36039
36039
36039
36066
36066
36078
36084
36101
36112
36128
36128
36136
36146
36146
36156
36156
36156
36156
36187
36212
36212
36225
36225
36241
36241
36241
36247
36247
36247
36247
36247
36247
36247
36247
36254
36261
36261
36261
36261
36317
36323
36356
36356
36356
36356
36356
36368
36368
36380
36398
36398
36430
36430
36506
36506
36506
36506
36506
36531
36531
36531
36531
36531
36531
36531
36531
36531
36531
36539
36539
36539
36551
36551
36551
36551
36551
36574
36590
36590
36590
36598
36598
36598
36598
36598
36638
36681
36705
36705
36705
36705
36705
36705
36712
36712
36712
36731
36741
36754
36754
36765
36776
36776
36776
36776
36776
36776
36776
36776
36776
36776
36776
36789
36789
36811
36811
36843
36856
36856
36856
36867
36879
36888
36888
36888
36894
36894
36894
36919
36919
36919
36919
36919
36919
36919
36919
36919
36931
36931
36935
36953
36960
37000
37014
37037
37037
37037
37056
37056
37064
37072
37105
37105
37105
37105
37105
37105
37134
37134
37134
37142
37142
37142
37142
37142
37142
37157
37157
37157
37157
37157
37209
37209
37209
37209
37209
37209
37209
37209
37209
37209
37209
37209
37209
37209
37209
37209
37209
37209
37213
37270
37270
37289
37289
37289
37289
37301
37305
37313
37313
37321
37321
37321
37325
37325
37365
37381
37381
37381
37386
37386
37403
37403
37403
37403
37409
37418
37418
37418
37418
37424
37424
37450
37473
37480
37496
37496
37496
37518
37539
37548
37548
37548
37548
37557
37557
37557
37557
37557
37557
37557
37557
37569
37584
37592
37605
37619
37624
37624
37637
37676
37687
37687
37687
37712
37712
37712
37712
37712
37712
37712
37712
37712
37712
37712
37712
37712
37712
37712
37712
37712
37712
37712
37712
37712
37712
37712
37712
37717
37734
37750
37764
37764
37764
37764
37764
37808
37808
37818
37818
37818
37829
37841
37841
37841
37870
37879
37879
37885
37885
37885
37885
37885
37885
37885
37895
37895
37895
37895
37895
37895
37895
37895
37895
37895
37895
37895
37895
37895
37895
37895
37895
37923
37936
37936
37953
37953
37953
37953
37953
37953
37953
37953
37960
37960
37960
37970
37978
37978
37978
37978
37978
37978
37978
37978
37978
37990
37990
37990
37990
37990
37998
37998
37998
37998
37998
37998
37998
37998
38020
38027
38027
38027
38027
38036
38081
38081
38081
38106
38106
38106
38106
38106
38119
38131
38131
38140
38140
38140
38155
38155
38155
38165
38165
38170
38170
38170
38170
38212
38223
38223
38223
38257
38257
38257
38257
38257
38257
38257
38257
38257
38270
38270
38270
38270
38270
38270
38270
38270
38270
38270
38270
38270
38284
38317
38317
38323
38359
38389
38402
38409
38409
38409
38409
38409
38409
38409
38409
38422
38422
38422
38422
38422
38422
38422
38422
38422
38422
38422
38422
38422
38422
38422
38422
38422
38422
38422
38422
38422
38422
38422
38425
38443
38455
38482
38482
38482
38508
38508
38508
38508
38508
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38525
38532
38532
38532
38537
38555
38555
38555
38562
38562
38562
38562
38562
38562
38573
38592
38604
38604
38620
38620
38620
38620
38620
38620
38620
38620
38620
38636
38636
38636
38636
38636
38636
38636
38636
38636
38636
38651
38658
38672
38672
38672
38672
38697
38705
38708
38719
38719
38733
38733
38733
38733
38733
38733
38733
38733
38733
38733
38733
38733
38733
38733
38733
38733
38733
38733
38733
38733
38742
38771
38790
38790
38803
38803
38811
38811
38811
38823
38823
38829
38862
38862
38862
38862
38881
38881
38881
38919
38919
38919
38919
38919
38919
38934
38934
38934
38934
38934
38941
38950
38960
39009
39009
39009
39009
39009
39013
39020
39020
39053
39053
39053
39053
39053
39053
39053
39053
39066
39066
39066
39067
39076
39082
39102
39127
39134
39152
39152
39152
39162
39162
39162
39162
39162
39162
39162
39162
39162
39162
39162
39162
39162
39162
39162
39162
39162
39162
39162
39162
39162
39168
39185
39185
39185
39185
39185
39185
39185
39185
39185
39185
39205
39205
39205
39205
39205
39217
39227
39239
39246
39262
39276
39276
39276
39289
39289
39289
39289
39289
39328
39328
39328
39331
39357
39379
39379
39379
39379
39379
39379
39379
39406
39406
39463
39463
39480
39480
39503
39526
39558
39579
39579
39579
39579
39593
39593
39593
39593
39601
39619
39619
39619
39619
39643
39643
39643
39653
39653
39653
39653
39674
39674
39688
39688
39688
39688
39688
39688
39688
39688
39688
39688
39688
39699
39706
39725
39725
39731
39736
39736
39744
39754
39754
39754
39754
39765
39779
39779
39779
39789
39816
39816
39816
39816
39816
39830
39830
39830
39830
39830
39830
39830
39830
39837
39853
39853
39853
39853
39883
39883
39883
39916
39921
39944
39944
39944
39944
39944
39944
39944
39944
39949
39955
39968
39968
39968
39973
39997
40011
40011
40011
40011
40011
40011
40011
40011
40011
40011
40031
40044
40055
40055
40055
40055
40055
40060
40066
40071
40092
40092
40102
40109
40109
40119
40160
40173
40173
40173
40173
40173
40173
40173
40173
40173
40173
40173
40173
40173
40173
40173
40173
40173
40173
40182
40214
40214
40214
40214
40243
40376
40376
40376
40376
40376
40376
40390
40390
40415
40425
40425
40425
40425
40425
40425
40441
40462
40467
40477
40531
40531
40569
40590
40606
40622
40622
40622
40630
40632
40645
40645
40645
40645
40645
40645
40645
40645
40666
40666
40666
40666
40666
40674
40701
40708
40708
40708
40813
40822
40863
40875
40875
40897
40897
40897
40897
40903
40903
40905
40915
40928
40928
40928
40944
40972
40989
40989
40989
41010
41010
41010
41010
41010
41010
41010
41010
41010
41010
41010
41010
41010
41010
41010
41010
41010
41029
41029
41052
41066
41066
41066
41066
41066
41066
41076
41076
41085
41085
41085
41085
41085
41085
41085
41085
41085
41085
41085
41085
41085
41085
41085
41085
41085
41085
41085
41085
41085
41112
41124
41140
41145
41145
41164
41168
41189
41189
41195
41214
41214
41214
41214
41214
41214
41234
41241
41262
41262
41276
41276
41280
41311
41311
41311
41318
41318
41327
41338
41338
41362
41373
41373
41380
41401
41419
41419
41419
41419
41546
41546
41546
41555
41555
41572
41598
41614
41614
41614
41614
41614
41621
41643
41643
41643
41643
41655
41655
41664
41664
41679
41723
41733
41733
41756
41756
41756
41756
41756
41756
41756
41761
41787
41787
41807
41807
41843
41843
41843
41843
41843
42139
42157
42157
42193
42232
42232
42232
42232
42232
42232
42232
42297
42297
42297
42297
42297
42297
42297
42297
42304
42304
42304
42304
42304
42304
42304
42304
42304
42304
42304
42327
42327
42327
42327
42333
42333
42333
42333
42333
42333
42367
42377
42394
42394
42394
42425
42425
42425
42425
42425
42425
42440
42440
42440
42440
42440
42440
42440
42440
42440
42448
42448
42448
42473
42473
42473
42473
42473
42481
42481
42481
42481
42481
42481
42481
42498
42498
42498
42498
42498
42498
42498
42498
42506
42523
42537
42537
42547
42554
42554
42565
42565
42588
42588
42641
42660
42666
42673
42673
42675
42681
42690
42690
42690
42690
42690
42690
42690
42690
42690
42690
42690
42712
42712
42712
42712
42712
42712
42712
42712
42712
42712
42712
42712
42712
42712
42712
42712
42738
42745
42745
42745
42769
42785
42819
42819
42819
42819
42850
42850
42861
42861
42867
42892
42892
42892
42892
42968
42968
42968
42968
42968
42968
42968
42991
42991
42991
42991
42991
43003
43012
43020
43020
43020
43050
43126
43126
43126
43126
43126
43134
43134
43134
43160
43170
43170
43178
43212
43231
43231
43231
43249
43249
43269
43290
43290
43297
43297
43317
43317
43334
43334
43334
43354
43354
43360
43384
43384
43384
43449
43449
43449
43485
43485
43494
43494
43494
43524
43553
43562
43562
43562
43562
43562
43562
43562
43562
43562
43562
43562
43562
43562
43562
43562
43573
43573
43583
43583
43622
43622
43651
43665
43665
43682
43682
43682
43682
43682
43682
43682
43682
43682
43682
43689
43689
43689
43689
43689
43689
43689
43689
43689
43689
43689
43689
43689
43691
43711
43711
43711
43711
43711
43711
43711
43711
43711
43711
43711
43711
43711
43745
43745
43745
43745
43745
43745
43745
43762
43762
43762
43762
43762
43762
43762
43781
43789
43789
43797
43797
43797
43797
43797
43826
43826
43826
43855
43855
43855
43855
43855
43855
43855
43855
43862
43862
43896
43896
43896
43896
43908
43908
43932
43932
43932
43932
43932
43953
43953
43953
43988
43988
43988
43988
43988
44000
44014
44014
44014
44014
44014
44032
44032
44032
44032
44032
44032
44043
44056
44064
44064
44077
44077
44082
44095
44104
44118
44118
44118
44123
44135
44150
44150
44164
44164
44171
44223
44249
44260
44266
44283
44283
44283
44283
44283
44283
44310
44327
44327
44336
44336
44354
44381
44381
44395
44395
44395
44395
44417
44442
44442
44442
44442
44442
44442
44442
44442
44442
44442
44442
44442
44442
44442
44442
44447
44459
44459
44467
44476
44476
44485
44485
44493
44493
44503
44503
44516
44524
44524
44524
44524
44524
44524
44524
44524
44524
44524
44524
44586
44586
44649
44649
44649
44664
44673
44673
44673
44673
44673
44673
44673
44673
44673
44673
44673
44673
44673
44679
44693
44693
44693
44712
44712
44712
44712
44712
44712
44712
44712
44733
44733
44742
44749
44749
44749
44749
44761
44761
44761
44761
44761
44761
44761
44761
44761
44761
44761
44773
44799
44819
44828
44828
44828
44828
44842
44866
44866
44866
44866
44876
44886
44886
44886
44886
44892
44895
44959
44959
44959
44959
44959
44960
44960
44960
45006
45006
45006
45006
45006
45006
45006
45006
45006
45006
45018
45018
45018
45018
45027
45037
45064
45064
45064
45064
45064
45064
45064
45064
45064
45090
45096
45112
45123
45123
45123
45123
45123
45123
45130
45130
45153
45153
45153
45153
45179
45179
45179
45179
45179
45179
45179
45179
45179
45179
45179
45179
45179
45193
45202
45209
45256
45256
45256
45256
45256
45256
45256
45256
45256
45259
45270
45295
45303
45322
45331
45348
45348
45357
45357
45357
45357
45372
45440
45440
45440
45440
45460
45492
45492
45492
45504
45514
45514
45514
45514
45514
45514
45514
45514
45514
45514
45514
45514
45524
45530
45530
45549
45549
45549
45567
45567
45567
45645
45645
45645
45645
45645
45645
45645
45663
45678
45678
45693
45693
45693
45693
45727
45727
45734
45734
45759
45759
45759
45759
45759
45775
45775
45775
45823
45823
45823
45823
45823
45823
45823
45823
45823
45823
45823
45823
45823
45823
45823
45823
45853
45853
45853
45853
45853
45904
45904
45917
45917
45917
45929
45929
45929
45929
45942
45948
45957
45957
45985
46031
46045
46051
46057
46073
46079
46098
46098
46161
46183
46196
46196
46196
46196
46196
46196
46196
46196
46204
46213
46244
46249
46266
46273
46309
46309
46309
46309
46309
46309
46309
46326
46326
46326
46340
46377
46386
46408
46408
46422
46422
46422
46422
46438
46439
46439
46439
46439
46439
46439
46449
46449
46454
46466
46466
46466
46496
46496
46496
46496
46501
46527
46527
46527
46527
46527
46527
46527
46535
46535
46540
46540
46540
46540
46558
46558
46558
46558
46558
46566
46585
46585
46585
46585
46585
46585
46585
46610
46610
46610
46610
46610
46610
46617
46617
46617
46617
46647
46655
46655
46655
46655
46655
46655
46655
46655
46655
46655
46655
46655
46682
46700
46708
46708
46708
46757
46757
46785
46805
46811
46834
46834
46834
46834
46834
46834
46834
46834
46834
46834
46834
46834
46834
46834
46834
46834
46834
46834
46834
46834
46834
46834
46834
46850
46855
46855
46878
46878
46878
46878
46878
46878
46887
46933
46955
46972
46993
47001
47001
47001
47001
47001
47001
47001
47034
47049
47049
47049
47087
47087
47087
47087
47115
47115
47122
47136
47143
47171
47186
47186
47211
47211
47211
47211
47211
47211
47211
47211
47211
47211
47211
47211
47211
47211
47211
47223
47259
47259
47259
47259
47259
47259
47266
47266
47266
47266
47266
47266
47266
47280
47280
47308
47315
47354
47354
47354
47354
47376
47399
47399
47399
47399
47411
47419
47438
47438
47446
47446
47446
47446
47446
47485
47504
47504
47504
47504
47504
47504
47504
47513
47513
47513
47529
47549
47549
47549
47549
47549
47549
47549
47549
47549
47549
47549
47549
47549
47549
47549
47549
47549
47549
47549
47549
47578
47578
47578
47578
47578
47578
47586
47586
47616
47633
47633
47633
47633
47633
47633
47649
47691
47691
47691
47691
47691
47691
47691
47691
47691
47691
47691
47691
47691
47691
47691
47691
47691
47691
47691
47691
47691
47691
47699
47699
47699
47699
47722
47722
47722
47722
47722
47748
47767
47767
47767
47767
47767
47767
47767
47767
47767
47767
47767
47767
47767
47785
47794
47807
47830
47843
47843
47843
47843
47843
47861
47868
47916
47916
47916
47916
47916
47924
47932
47932
47932
47932
47932
47932
47932
47932
47955
47955
47966
47966
47966
47966
47966
47966
47966
47966
47966
47966
47983
48001
48001
48001
48015
48015
48015
48015
48015
48015
48015
48015
48026
48026
48026
48026
48026
48026
48026
48046
48054
48123
48123
48123
48123
48123
48123
48123
48123
48123
48130
48130
48130
48130
48147
48147
48147
48147
48147
48188
48201
48201
48208
48208
48232
48260
48260
48260
48269
48285
48290
48312
48333
48364
48364
48364
48392
48392
48392
48392
48392
48392
48426
48426
48426
48426
48426
48426
48426
48426
48426
48426
48426
48459
48459
48459
48459
48459
48459
48469
48477
48477
48488
48506
48516
48516
48516
48516
48516
48516
48516
48516
48516
48516
48516
48516
48516
48528
48528
48528
48528
48560
48560
48573
48573
48573
48573
48584
48584
48584
48584
48584
48595
48595
48595
48604
48604
48604
48604
48613
48613
48613
48613
48629
48629
48629
48629
48629
48629
48629
48629
48629
48629
48629
48629
48629
48629
48629
48629
48629
48629
48637
48637
48637
48637
48667
48674
48688
48703
48703
48703
48709
48741
48748
48748
48756
48756
48756
48774
48774
48774
48778
48796
48796
48808
48808
48808
48808
48808
48832
48832
48832
48848
48874
48874
48874
48874
48874
48895
48895
48895
48895
48895
48895
48933
48941
48941
48941
48941
48941
48975
48975
48975
48975
48975
48975
48975
48980
49001
49001
49037
49037
49037
49037
49037
49070
49070
49070
49070
49070
49070
49070
49070
49070
49070
49070
49070
49089
49097
49104
49104
49104
49104
49111
49125
49125
49125
49125
49125
49125
49125
49125
49125
49135
49135
49135
49135
49135
49135
49157
49157
49157
49178
49178
49178
49178
49178
49178
49178
49178
49178
49282
49282
49289
49310
49310
49310
49310
49330
49357
49369
49369
49369
49369
49369
49377
49384
49394
49422
49422
49422
49422
49422
49422
49422
49422
49422
49422
49439
49439
49456
49466
49484
49484
49484
49495
49507
49514
49514
49514
49514
49522
49522
49522
49565
49565
49565
49565
49565
49565
49565
49594
49594
49606
49630
49630
49638
49662
49700
49700
49731
49731
49731
49731
49752
49758
49795
49839
49858
49912
49912
49912
49912
49912
49912
49941
50040
50045
50083
50089
50122
50164
50164
50220
50220
50220
50220
50234
50234
50234
50234
50234
50234
50234
50234
50234
50234
50234
50234
50234
50234
50234
50234
50234
50234
50261
50261
50261
50261
50261
50261
50261
50261
50282
50282
50282
50282
50282
50282
50282
50282
50282
50282
50282
50282
50309
50324
50341
50341
50341
50341
50341
50346
50357
50357
50357
50357
50357
50357
50357
50365
50376
50379
50414
50433
50467
50479
50496
50527
50527
50538
50553
50553
50561
50561
50561
50561
50561
50561
50561
50588
50600
50600
50600
50600
50600
50608
50653
50653
50653
50653
50653
50653
50689
50717
50733
50739
50749
50763
50763
50763
50763
50763
50780
50780
50788
50788
50798
50811
50811
50835
50872
50880
50880
50894
50894
50903
50903
50903
50916
50916
50925
50925
50925
50925
50925
50925
50925
50925
50925
50925
50925
50925
50925
50932
50941
50947
50979
50992
50992
50992
50992
50992
50992
50992
50992
50992
50992
50992
50992
50992
51007
51007
51007
51007
51007
51007
51007
51046
51046
51046
51046
51058
51088
51114
51114
51124
51124
51124
51124
51124
51124
51124
51141
51141
51141
51141
51149
51149
51149
51149
51149
51149
51149
51149
51149
51169
51169
51195
51213
51213
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51229
51229
51229
51229
51229
51229
51229
51229
51229
51249
51256
51262
51293
51293
51293
51293
51293
51293
51480
51480
51523
51523
51523
51523
51523
51523
51523
51523
51523
51529
51535
51596
51596
51596
51596
51596
51596
51602
51637
51656
51656
51656
51656
51656
51656
51656
51656
51656
51656
51656
51656
51673
51673
51779
51779
51786
51800
51800
51817
51817
51817
51817
51817
51833
51866
51890
51890
51914
51926
51926
51944
51944
51944
51944
51944
51957
51957
51978
51978
51978
51978
52002
52002
52002
52013
52013
52013
52013
52013
52013
52013
52013
52013
52031
52054
52062
52084
52098
52098
52098
52098
52098
52098
52098
52098
52098
52098
52161
52181
52181
52181
52181
52181
52181
52181
52193
52193
52193
52193
52193
52203
52203
52203
52203
52230
52230
52230
52230
52230
52230
52230
52230
52230
52230
52230
52230
52230
52230
52277
52277
52277
52277
52289
52436
52476
52491
52491
52491
52500
52511
52511
52511
52511
52511
52511
52511
52511
52511
52511
52511
52511
52511
52511
52511
52511
52511
52516
52516
52591
52591
52591
52591
52598
52598
52607
52614
52643
52661
52661
52678
52709
52709
52709
52709
52715
52715
52715
52743
52751
52751
52751
52751
52751
52751
52751
52751
52776
52795
52795
52795
52795
52795
52795
52795
52795
52795
52808
52808
52826
52826
52826
52845
52845
52868
52868
52868
52868
52874
52878
52889
52889
52889
52889
52909
52909
52909
52919
52919
52919
52950
52998
53007
53007
53014
53014
53014
53014
53014
53014
53030
53119
53145
53176
53176
53198
53198
53198
53232
53244
53255
53283
53283
53283
53283
53283
53283
53283
53283
53283
53283
53309
53309
53309
53324
53338
53352
53352
53380
53393
53421
53448
53502
53518
53518
53518
53518
53518
53518
53518
53531
53531
53531
53534
53555
53561
53569
53587
53587
53587
53587
53587
53587
53587
53587
53587
53587
53587
53587
53587
53610
53624
53624
53624
53636
53636
53636
53685
53685
53685
53685
53685
53685
53708
53708
53716
53723
53723
53750
53750
53750
53756
53756
53756
53756
53756
53782
53782
53782
53803
53803
53803
53823
53823
53823
53838
53838
53838
53838
53838
53838
53838
53838
53848
53848
53866
53866
53866
53866
53866
53889
53889
53889
53889
53889
53889
53901
53912
53912
53912
53982
53982
53982
53982
53988
53988
54008
54008
54008
54008
54008
54008
54008
54008
54008
54008
54008
54008
54008
54008
54008
54008
54008
54008
54008
54049
54049
54049
54064
54083
54134
54134
54134
54134
54134
54134
54151
54151
54179
54215
54215
54215
54215
54215
54215
54215
54226
54273
54273
54291
54306
54314
54314
54314
54314
54314
54314
54314
54314
54330
54330
54336
54350
54350
54350
54350
54350
54350
54350
54350
54361
54391
54391
54412
54412
54436
54436
54436
54436
54448
54477
54488
54494
54506
54506
54506
54506
54545
54545
54556
54556
54556
54556
54563
54569
54569
54569
54581
54581
54581
54595
54616
54616
54616
54616
54616
54616
54623
54623
54623
54623
54647
54647
54647
54647
54647
54647
54647
54647
54661
54661
54661
54715
54715
54781
54781
54785
54789
54803
54803
54803
54811
54811
54811
54819
54819
54830
54830
54840
54840
54865
54865
54865
54865
54865
54865
54865
54865
54865
54865
54865
54880
54880
54880
54880
54895
54895
54895
54895
54895
54895
54895
54899
54924
54924
54924
54924
54924
54956
54969
54988
55016
55057
55057
55057
55057
55057
55080
55080
55080
55080
55080
55080
55080
55095
55095
55095
55095
55095
55102
55108
55108
55108
55108
55108
55108
55108
55108
55118
55125
55125
55139
55139
55139
55139
55139
55139
55144
55151
55151
55151
55151
55151
55151
55174
55174
55190
55190
55190
55190
55190
55190
55190
55190
55190
55190
55198
55198
55198
55198
55204
55211
55211
55251
55251
55260
55260
55260
55280
55280
55306
55306
55306
55306
55320
55334
55334
55334
55334
55334
55334
55334
55334
55334
55334
55345
55345
55371
55379
55390
55409
55409
55409
55409
55409
55409
55409
55409
55409
55409
55417
55433
55445
55445
55484
55484
55484
55509
55509
55540
55540
55540
55540
55540
55545
55557
55557
55557
55557
55557
55557
55557
55587
55594
55612
55612
55612
55612
55612
55612
55612
55612
55612
55612
55612
55627
55627
55643
55643
55664
55678
55699
55699
55699
55699
55699
55699
55699
55699
55754
55780
55780
55780
55780
55780
55780
55780
55808
55818
55818
55818
55818
55818
55818
55818
55834
55834
55848
55885
55911
55911
55911
55935
55935
55935
55966
55966
55966
55966
55966
55966
55966
55966
55966
55966
55966
55966
55966
55990
55997
56004
56010
56010
56010
56019
56019
56019
56040
56040
56040
56040
56040
56040
56042
56059
56076
56076
56088
56088
56105
56105
56150
56150
56150
56160
56160
56160
56172
56185
56190
56222
56222
56222
56222
56222
56222
56222
56222
56222
56275
56275
56292
56292
56292
56298
56298
56333
56333
56333
56342
56356
56356
56356
56394
56394
56394
56394
56420
56431
56431
56431
56473
56488
56488
56488
56488
56505
56512
56512
56512
56519
56519
56528
56528
56528
56539
56545
56562
56562
56562
56572
56572
56572
56572
56572
56572
56572
56572
56572
56572
56572
56587
56587
56594
56603
56620
56620
56620
56640
56679
56679
56685
56723
56723
56763
56763
56803
56815
56815
56828
56848
56848
56848
56848
56888
56894
56906
56906
56906
56906
56906
56987
57011
57011
57024
57024
57024
57034
57043
57066
57074
57080
57121
57133
57148
57148
57158
57180
57210
57210
57210
57210
57210
57222
57222
57222
57222
57222
57222
57222
57291
57304
57304
57304
57318
57318
57318
57318
57337
57337
57337
57337
57337
57337
57337
57337
57349
57366
57373
57386
57386
57386
57386
57386
57386
57386
57386
57386
57386
57386
57386
57395
57395
57395
57395
57395
57395
57395
57395
57395
57395
57395
57395
57395
57409
57417
57417
57417
57417
57417
57417
57417
57424
57424
57429
57459
57484
57484
57484
57513
57513
57524
57524
57524
57533
57566
57566
57566
57566
57566
57566
57566
57594
57601
57601
57601
57601
57601
57601
57601
57601
57601
57601
57601
57619
57619
57619
57619
57633
57633
57633
57633
57633
57633
57633
57633
57633
57640
57673
57673
57685
57685
57705
57729
57729
57729
57729
57729
57737
57753
57764
57764
57764
57764
57764
57764
57764
57764
57764
57764
57764
57764
57778
57778
57778
57778
57814
57821
57825
57832
57832
57865
57878
57905
57905
57905
57905
57905
57913
57913
57913
57913
57913
57913
57922
57922
57931
57931
57931
57966
57966
57966
57966
57966
57966
57966
57966
57966
57994
57997
58022
58022
58032
58032
58032
58032
58032
58032
58062
58062
58113
58113
58113
58136
58136
58136
58154
58175
58175
58216
58231
58272
58292
58292
58308
58328
58355
58355
58355
58355
58355
58375
58397
58471
58471
58471
58471
58471
58482
58482
58482
58492
58524
58524
58524
58524
58524
58524
58540
58540
58547
58547
58579
58579
58609
58609
58609
58609
58622
58634
58647
58730
58730
58749
58749
58749
58749
58749
58767
58767
58800
58800
58800
58819
58819
58848
58874
58874
58874
58874
58874
58874
58874
58874
58874
58874
58874
58874
58874
58874
58874
58874
58886
58886
58886
58886
58886
58886
58895
58900
58939
58939
58966
59011
59021
59021
59021
59046
59046
59064
59064
59093
59110
59110
59118
59118
59118
59118
59144
59144
59144
59144
59144
59161
59166
59174
59184
59184
59184
59184
59184
59190
59190
59190
59206
59206
59206
59217
59234
59234
59234
59234
59234
59234
59242
59249
59249
59249
59249
59249
59262
59296
59325
59340
59352
59352
59352
59373
59405
59436
59436
59436
59436
59436
59436
59436
59448
59488
59504
59563
59563
59629
59629
59629
59629
59629
59629
59629
59629
59629
59629
59629
59629
59629
59629
59639
59639
59639
59639
59639
59639
59648
59668
59675
59729
59729
59729
59729
59729
59729
59729
59758
59766
59781
59793
59793
59793
59793
59793
59807
59847
59862
59862
59862
59868
59868
59868
59868
59878
59878
59878
59878
59884
59884
59884
59932
59932


==> assets/data/Grad_SORTED_freqs.dat <==
structure,Cons,491174
structure,Nil,59540
value,0,40448
value,1,40772
value,2,43459
value,3,45879
value,4,48249
value,5,52387
value,6,53297
value,7,55115
value,8,56796
value,9,54772


==> assets/data/Grad_SORTED_sizes.dat <==
1
10
55
220
715
2002
5005
11302
16386
11911
6189
3067
1428
674
286
160
69
35
14
7
4


==> assets/data/Grad_SORTED_stamps.dat <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
4
4
4
4
4
4
4
4
4
4
4
4
4
4
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
15
15
15
15
15
15
15
15
15
15
15
15
15
15
15
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
26
26
26
26
26
26
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
31
31
31
31
31
31
31
31
31
31
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
43
43
43
43
43
43
43
43
43
43
43
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
51
51
51
51
51
51
51
51
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
55
55
55
55
55
55
55
55
55
55
55
55
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
66
67
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
69
71
71
71
71
73
73
73
73
74
74
74
74
74
74
74
74
75
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
88
88
88
88
88
88
88
88
89
89
89
90
90
92
92
92
92
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
97
97
97
97
97
97
97
97
97
99
99
99
99
99
99
99
99
99
99
99
99
99
99
99
99
99
99
99
99
99
99
99
99
99
99
99
99
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
104
104
104
104
104
104
104
104
104
104
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
112
112
112
112
112
112
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
117
117
117
117
117
117
117
117
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
122
122
122
122
122
122
122
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
129
129
129
129
129
129
131
131
131
131
131
131
131
131
131
131
131
135
135
135
135
135
135
135
135
135
135
135
135
135
135
135
135
135
135
135
135
135
135
135
135
135
135
135
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
137
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
142
142
142
142
142
142
142
142
142
144
144
144
144
144
144
144
144
144
144
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
149
151
151
151
151
151
151
151
151
151
151
151
151
151
151
151
151
151
151
153
153
153
155
155
155
155
155
155
155
155
155
155
155
155
155
155
155
155
155
155
155
155
155
155
155
155
155
155
157
157
157
157
157
157
157
157
157
157
157
157
157
157
157
157
157
157
157
157
157
158
165
165
165
165
165
165
165
165
165
165
166
166
166
169
169
169
169
169
169
169
169
169
169
170
170
172
172
172
172
172
172
172
172
172
172
174
174
174
174
174
174
174
174
174
174
174
174
176
176
176
176
176
177
177
177
177
177
177
177
177
178
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
181
181
181
181
181
183
183
183
183
183
183
183
183
183
183
183
183
183
183
183
185
185
185
185
185
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
190
190
190
190
190
190
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
193
195
195
195
196
196
196
196
199
199
199
199
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
211
211
211
211
214
216
216
216
216
216
216
216
216
216
216
216
220
220
220
220
220
220
220
221
222
224
224
224
224
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
233
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
240
240
240
240
240
240
240
241
241
241
241
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
247
247
247
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
254
254
254
254
255
257
259
259
259
260
260
263
263
263
263
263
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
273
273
273
273
273
273
273
273
273
276
276
276
276
276
276
276
276
276
276
276
276
276
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
283
283
283
283
283
283
283
286
286
286
287
287
287
289
289
289
289
289
289
291
291
291
291
291
291
291
291
291
291
291
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
297
297
297
297
297
297
297
297
297
297
297
297
297
297
297
297
297
297
297
297
299
301
301
301
301
301
302
302
302
302
302
303
303
312
312
312
312
312
312
312
312
312
312
312
312
312
312
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
316
318
318
318
318
318
318
318
318
318
318
320
320
320
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
325
325
327
327
327
327
327
327
327
327
327
327
329
331
331
331
335
335
335
335
335
335
335
335
335
335
335
337
337
337
337
337
337
337
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
343
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
349
349
349
349
349
349
349
349
349
349
349
352
352
352
352
352
352
352
352
355
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
362
362
362
362
362
362
362
362
362
362
363
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
367
369
371
371
371
371
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
378
378
378
378
378
378
378
378
378
378
378
378
380
380
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
384
384
384
384
384
385
385
385
387
388
390
390
390
390
390
390
390
390
390
395
395
395
395
395
395
395
395
395
395
395
395
395
395
395
395
395
395
397
397
399
399
399
399
399
399
399
399
399
399
399
399
399
399
399
401
401
401
401
401
401
401
401
401
401
401
401
401
401
401
401
401
401
403
403
403
406
406
406
406
406
408
408
408
408
408
408
408
411
411
411
411
411
411
411
411
411
411
411
411
411
411
411
411
411
413
413
413
413
413
413
413
413
413
413
413
413
413
413
413
413
413
413
413
413
413
413
416
416
416
416
416
418
418
418
418
418
418
418
419
420
421
423
423
423
423
423
423
423
423
423
423
423
423
426
426
426
426
430
430
430
430
430
430
430
430
430
430
430
430
430
430
430
430
430
430
430
430
430
430
430
430
430
430
430
430
430
434
434
434
434
434
434
434
434
434
434
434
434
434
434
434
434
434
434
434
434
434
434
434
434
434
434
434
434
434
434
435
435
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
447
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
451
451
453
456
456
456
456
456
456
456
456
456
456
456
456
456
456
456
456
456
456
456
456
456
456
456
456
456
456
456
456
456
456
458
458
458
460
460
460
463
463
463
463
463
463
463
463
463
469
469
469
469
469
469
469
469
469
469
469
469
469
469
469
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
472
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
481
483
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
490
490
490
490
490
490
490
490
490
492
492
492
492
492
492
492
492
492
492
494
494
494
494
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
507
507
507
507
507
507
507
507
507
507
507
507
507
507
507
507
507
507
508
508
510
510
510
510
516
516
516
516
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
524
524
524
524
524
524
524
524
524
524
524
524
524
524
524
524
524
525
526
526
526
526
526
530
530
530
530
530
530
530
530
530
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
541
543
543
543
543
543
543
543
543
543
543
543
543
543
543
543
543
543
543
545
545
545
546
546
546
546
546
550
550
550
550
550
550
550
550
550
550
550
550
550
550
550
550
550
550
550
550
552
552
552
552
552
552
552
554
554
554
557
557
557
557
557
557
562
562
562
562
562
562
562
562
562
562
562
562
562
562
562
562
564
564
564
565
566
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
582
582
582
582
582
582
582
582
582
582
582
582
582
582
582
582
582
582
582
582
582
582
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
588
590
590
590
590
592
592
594
594
597
597
597
597
597
597
597
597
597
597
597
597
597
597
597
597
597
597
597
602
602
602
602
602
602
602
602
602
602
602
602
602
602
602
602
602
604
604
604
604
604
604
604
604
604
604
604
604
604
604
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
609
612
612
612
612
612
612
612
612
612
612
612
612
612
615
615
615
615
615
615
615
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
623
623
623
623
623
623
623
623
626
626
626
628
631
631
631
631
631
631
631
631
631
631
631
631
631
631
631
631
631
631
631
631
631
631
631
631
631
631
631
635
635
635
635
635
635
635
635
635
635
635
636
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
644
644
644
644
644
644
644
644
647
647
647
647
647
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
652
656
656
656
656
656
656
656
656
656
656
656
656
656
656
656
656
656
656
656
658
658
658
658
658
658
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
664
664
664
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
669
672
672
672
672
672
672
672
673
674
679
679
679
679
679
679
679
679
679
679
679
679
679
679
679
679
679
679
679
679
679
679
679
682
682
682
682
682
682
682
682
682
682
682
682
682
682
682
682
682
682
682
682
683
683
686
686
686
686
686
689
689
689
689
689
689
689
689
691
691
691
691
691
691
691
691
691
693
693
693
694
694
697
697
697
697
697
697
697
700
700
700
700
700
700
700
700
700
700
700
700
700
700
700
700
700
700
700
700
700
700
700
700
700
700
700
700
700
702
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
706
709
709
709
709
709
709
709
709
709
709
709
709
709
709
709
709
709
709
709
709
709
709
712
712
712
712
712
712
712
712
712
712
712
716
716
716
716
719
719
721
723
723
723
723
725
725
725
727
729
729
729
729
729
730
732
732
732
732
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
737
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
743
744
744
744
744
744
744
747
747
747
747
747
747
747
747
747
747
747
749
749
750
750
750
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
753
757
757
757
759
759
759
759
759
759
759
759
760
760
760
765
772
772
772
772
772
772
772
772
772
772
772
772
772
772
772
772
772
772
772
772
775
775
775
775
775
775
775
775
775
775
775
775
775
775
775
775
775
775
775
775
775
775
775
775
775
775
775
775
775
775
775
777
777
777
781
781
781
781
781
781
781
781
781
781
781
786
786
786
786
786
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
790
792
792
792
792
792
792
792
792
792
792
796
796
796
796
796
796
796
796
796
796
796
796
796
796
796
796
796
799
799
799
801
801
801
803
804
804
806
806
806
806
806
806
812
812
812
812
812
812
812
812
812
812
812
812
812
812
812
812
812
812
812
812
812
812
812
812
812
812
812
812
812
812
812
812
817
817
817
817
817
817
817
817
817
817
817
817
817
817
820
820
820
820
820
820
825
825
825
825
825
825
828
828
828
828
828
828
828
828
828
828
828
831
831
832
832
835
835
835
835
835
835
835
835
835
835
835
835
835
835
835
835
835
835
835
835
835
835
835
835
837
837
837
837
837
838
843
843
843
843
843
843
843
843
843
843
843
843
843
843
843
843
843
843
843
843
843
843
843
843
843
843
848
848
848
848
848
848
848
848
848
848
848
848
848
848
848
848
851
851
851
852
855
855
855
855
855
855
855
855
855
855
855
855
855
855
858
861
861
861
861
861
861
861
861
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
868
870
870
870
870
874
874
874
876
876
876
879
879
879
879
879
879
879
879
879
879
879
883
883
883
883
883
883
883
886
886
886
886
887
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
905
905
905
905
905
905
905
905
905
905
905
905
905
907
908
909
914
914
914
914
914
914
917
918
919
925
925
925
925
925
925
925
928
928
928
928
928
928
928
928
928
928
928
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
933
935
935
935
935
935
935
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
940
940
940
943
945
945
945
949
949
949
949
949
949
949
949
949
949
949
949
949
949
949
949
949
949
949
949
950
953
953
953
953
953
953
953
953
953
953
953
953
953
953
955
956
958
964
964
964
964
964
964
964
964
964
964
964
964
964
964
964
964
964
964
964
964
964
964
964
964
964
964
964
964
964
967
967
967
967
967
967
967
971
971
971
971
971
971
971
971
971
971
971
971
971
971
971
971
973
973
973
973
973
973
973
975
975
975
978
983
983
983
988
988
988
990
991
992
996
996
996
996
996
996
996
996
996
996
996
996
996
996
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1002
1005
1005
1005
1005
1005
1005
1005
1005
1005
1005
1005
1005
1005
1005
1005
1005
1010
1010
1010
1010
1013
1014
1017
1017
1017
1017
1017
1017
1017
1017
1017
1017
1017
1017
1017
1017
1017
1020
1020
1021
1024
1024
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1038
1038
1038
1038
1038
1038
1038
1040
1040
1040
1044
1044
1044
1044
1044
1044
1044
1044
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1056
1056
1056
1056
1056
1056
1056
1056
1056
1058
1058
1058
1058
1058
1058
1058
1058
1060
1060
1060
1060
1060
1060
1063
1067
1067
1067
1067
1067
1067
1067
1067
1067
1067
1067
1067
1068
1069
1069
1069
1071
1072
1074
1074
1074
1074
1074
1076
1080
1080
1080
1080
1080
1082
1087
1087
1087
1087
1087
1087
1087
1087
1087
1087
1087
1087
1090
1090
1090
1090
1090
1090
1091
1091
1093
1096
1096
1096
1096
1101
1101
1102
1103
1107
1107
1107
1107
1107
1107
1107
1107
1107
1107
1107
1107
1107
1107
1107
1107
1110
1110
1110
1110
1110
1110
1110
1110
1110
1110
1110
1110
1110
1110
1110
1110
1110
1110
1110
1110
1110
1110
1110
1110
1110
1110
1115
1115
1116
1116
1119
1119
1119
1119
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1123
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1130
1132
1132
1137
1137
1137
1137
1137
1137
1139
1139
1139
1139
1139
1139
1142
1142
1142
1142
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1147
1149
1149
1149
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1153
1158
1158
1158
1158
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1168
1168
1168
1172
1172
1172
1172
1172
1172
1177
1177
1177
1177
1177
1177
1177
1177
1177
1177
1177
1177
1177
1177
1177
1179
1180
1180
1180
1180
1185
1185
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1192
1192
1192
1192
1192
1196
1196
1196
1196
1196
1196
1196
1196
1196
1196
1196
1196
1196
1196
1196
1196
1196
1209
1209
1209
1217
1217
1224
1224
1227
1230
1236
1236
1236
1236
1236
1236
1236
1236
1236
1236
1236
1236
1236
1236
1236
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1242
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1249
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1253
1255
1255
1255
1255
1255
1261
1261
1265
1265
1268
1268
1268
1268
1268
1268
1268
1268
1268
1268
1268
1268
1268
1268
1268
1268
1268
1268
1268
1268
1268
1268
1268
1271
1271
1277
1277
1277
1277
1281
1281
1285
1285
1286
1290
1290
1290
1290
1290
1290
1290
1292
1292
1292
1292
1292
1292
1292
1292
1292
1292
1292
1292
1292
1292
1292
1292
1292
1292
1292
1292
1292
1292
1292
1292
1292
1295
1295
1295
1295
1295
1295
1295
1297
1297
1297
1299
1299
1301
1302
1306
1306
1306
1306
1306
1306
1306
1306
1306
1306
1306
1306
1306
1306
1306
1307
1307
1307
1307
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1314
1314
1314
1319
1319
1319
1319
1319
1325
1325
1325
1325
1325
1325
1326
1331
1331
1331
1331
1333
1333
1333
1333
1336
1336
1336
1339
1339
1339
1344
1344
1344
1344
1344
1344
1344
1344
1344
1344
1344
1344
1344
1344
1344
1344
1344
1344
1344
1344
1344
1344
1344
1344
1344
1344
1344
1344
1346
1346
1348
1348
1353
1353
1353
1353
1353
1353
1353
1353
1353
1353
1353
1353
1353
1353
1353
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1360
1363
1363
1363
1363
1363
1363
1363
1363
1364
1364
1367
1367
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1374
1374
1374
1374
1374
1374
1379
1379
1379
1379
1379
1383
1383
1383
1383
1383
1385
1387
1390
1393
1393
1393
1405
1408
1408
1408
1408
1410
1410
1410
1410
1410
1410
1410
1410
1410
1410
1415
1415
1415
1415
1415
1415
1415
1415
1415
1415
1415
1415
1415
1415
1415
1415
1415
1415
1415
1415
1415
1415
1415
1419
1419
1419
1419
1419
1419
1419
1419
1421
1421
1421
1421
1421
1423
1424
1428
1428
1428
1428
1431
1431
1431
1431
1431
1431
1431
1431
1431
1431
1431
1431
1431
1431
1434
1434
1434
1434
1434
1434
1434
1434
1436
1436
1436
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1440
1443
1443
1443
1443
1446
1446
1446
1446
1446
1446
1446
1446
1446
1446
1450
1453
1453
1453
1453
1453
1453
1453
1453
1453
1455
1455
1455
1455
1455
1455
1455
1455
1457
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1462
1465
1465
1465
1465
1465
1465
1465
1471
1476
1476
1476
1476
1476
1478
1481
1483
1483
1483
1483
1487
1487
1487
1487
1487
1493
1493
1493
1493
1493
1493
1493
1493
1493
1493
1493
1504
1506
1506
1506
1506
1506
1506
1506
1513
1513
1513
1513
1513
1513
1513
1513
1513
1513
1513
1513
1513
1513
1513
1513
1513
1513
1513
1513
1513
1513
1513
1516
1516
1516
1524
1528
1528
1528
1528
1528
1528
1528
1528
1528
1528
1528
1528
1528
1528
1528
1528
1533
1533
1533
1533
1533
1533
1533
1533
1533
1533
1533
1533
1533
1533
1533
1533
1533
1533
1533
1535
1535
1535
1535
1535
1535
1535
1535
1535
1535
1535
1535
1537
1537
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1540
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1552
1554
1554
1554
1554
1554
1554
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1558
1563
1563
1563
1563
1565
1570
1570
1570
1570
1570
1570
1570
1570
1570
1570
1570
1570
1570
1570
1570
1570
1570
1570
1570
1570
1570
1570
1574
1574
1574
1574
1574
1574
1574
1577
1577
1577
1577
1577
1577
1577
1577
1579
1579
1579
1579
1579
1583
1583
1583
1583
1583
1583
1583
1583
1583
1583
1583
1583
1583
1583
1583
1583
1583
1583
1583
1587
1587
1587
1587
1587
1587
1587
1587
1590
1593
1593
1593
1593
1597
1597
1597
1597
1597
1597
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1607
1607
1607
1607
1607
1609
1614
1614
1614
1614
1614
1614
1614
1614
1614
1614
1614
1614
1614
1614
1614
1614
1614
1614
1614
1614
1617
1617
1617
1617
1617
1617
1617
1617
1617
1617
1617
1617
1617
1617
1617
1617
1617
1620
1620
1620
1620
1620
1620
1620
1620
1620
1620
1620
1620
1620
1620
1620
1620
1620
1620
1620
1620
1624
1624
1624
1626
1626
1626
1635
1635
1635
1635
1635
1635
1635
1635
1635
1642
1642
1642
1642
1648
1656
1656
1656
1656
1656
1658
1658
1658
1658
1663
1663
1663
1663
1663
1663
1663
1663
1663
1663
1663
1663
1663
1663
1663
1663
1663
1663
1663
1663
1663
1663
1663
1663
1664
1664
1664
1664
1669
1669
1669
1669
1669
1669
1671
1671
1671
1671
1671
1671
1671
1671
1683
1683
1683
1683
1683
1683
1683
1683
1683
1683
1683
1683
1683
1683
1683
1683
1689
1689
1689
1689
1689
1689
1689
1689
1689
1689
1689
1689
1689
1689
1689
1689
1689
1689
1689
1689
1689
1689
1689
1689
1696
1696
1696
1696
1701
1701
1701
1703
1706
1706
1709
1709
1709
1709
1709
1709
1711
1711
1716
1716
1716
1716
1716
1716
1716
1716
1716
1716
1716
1716
1716
1716
1716
1716
1716
1716
1716
1716
1716
1718
1718
1718
1718
1720
1720
1720
1720
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1730
1730
1730
1730
1730
1730
1730
1730
1730
1733
1733
1738
1738
1738
1743
1743
1743
1743
1743
1743
1743
1743
1743
1743
1743
1747
1747
1747
1752
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1756
1758
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1762
1763
1769
1769
1769
1771
1775
1777
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1784
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1791
1794
1794
1794
1799
1799
1799
1799
1799
1799
1799
1799
1799
1799
1799
1804
1804
1804
1804
1804
1804
1804
1807
1807
1807
1807
1811
1811
1814
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1817
1819
1824
1824
1824
1824
1827
1827
1827
1827
1827
1831
1836
1836
1848
1848
1848
1848
1848
1848
1848
1848
1848
1848
1848
1848
1848
1848
1848
1848
1848
1848
1848
1848
1848
1848
1848
1848
1848
1848
1848
1848
1848
1856
1856
1856
1859
1859
1859
1859
1859
1859
1859
1859
1859
1863
1863
1863
1863
1863
1863
1863
1863
1863
1863
1863
1863
1863
1863
1863
1863
1863
1863
1863
1865
1865
1872
1872
1872
1874
1874
1874
1874
1874
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1879
1881
1881
1881
1881
1881
1881
1881
1882
1891
1891
1891
1891
1893
1893
1896
1896
1896
1896
1896
1896
1904
1904
1904
1904
1904
1904
1904
1904
1904
1904
1908
1908
1912
1919
1919
1919
1919
1919
1919
1919
1919
1919
1919
1919
1919
1919
1919
1923
1923
1923
1923
1923
1923
1923
1927
1927
1927
1927
1927
1927
1931
1931
1931
1931
1931
1931
1931
1931
1931
1931
1931
1931
1933
1936
1936
1936
1936
1936
1937
1940
1940
1940
1940
1940
1940
1940
1940
1940
1940
1940
1940
1940
1940
1943
1943
1943
1943
1946
1946
1946
1946
1946
1946
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1952
1956
1956
1956
1956
1956
1956
1959
1959
1959
1959
1959
1959
1965
1965
1965
1965
1965
1965
1965
1965
1965
1965
1965
1965
1965
1965
1965
1965
1965
1965
1965
1965
1965
1965
1965
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1971
1974
1978
1978
1978
1978
1978
1978
1978
1978
1978
1978
1978
1978
1978
1978
1978
1978
1978
1978
1978
1978
1978
1978
1978
1978
1978
1980
1980
1980
1984
1984
1984
1984
1984
1984
1984
1984
1984
1984
1984
1984
1984
1984
1984
1984
1984
1984
1984
1984
1984
1984
1984
1984
1984
1984
1988
1988
1988
1988
2000
2000
2000
2000
2000
2000
2000
2000
2000
2000
2000
2000
2000
2000
2001
2004
2004
2004
2004
2004
2004
2004
2004
2004
2004
2009
2009
2009
2009
2009
2009
2009
2009
2009
2009
2009
2009
2009
2009
2010
2010
2010
2014
2016
2021
2021
2021
2021
2021
2021
2021
2021
2025
2025
2025
2025
2027
2027
2027
2027
2031
2031
2031
2031
2031
2034
2034
2036
2036
2041
2041
2041
2041
2041
2041
2041
2043
2052
2052
2054
2054
2060
2060
2060
2062
2062
2062
2062
2062
2062
2062
2063
2066
2070
2072
2072
2072
2079
2079
2079
2079
2079
2079
2079
2079
2079
2079
2079
2079
2086
2086
2086
2086
2086
2086
2086
2086
2086
2094
2094
2094
2094
2094
2094
2094
2101
2101
2101
2101
2101
2101
2101
2101
2101
2101
2106
2106
2106
2106
2106
2106
2106
2106
2106
2106
2106
2106
2106
2106
2106
2106
2106
2106
2119
2119
2119
2119
2119
2119
2119
2119
2119
2119
2119
2119
2119
2119
2122
2122
2124
2129
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2138
2140
2140
2145
2149
2149
2149
2149
2149
2149
2149
2149
2149
2149
2149
2149
2149
2149
2152
2152
2155
2155
2155
2155
2155
2155
2155
2155
2155
2155
2155
2155
2155
2155
2155
2155
2155
2155
2157
2160
2160
2160
2162
2172
2172
2172
2172
2172
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2182
2183
2184
2187
2187
2187
2187
2191
2191
2193
2199
2199
2199
2199
2199
2201
2201
2204
2204
2204
2204
2204
2204
2204
2206
2206
2206
2207
2209
2209
2209
2217
2220
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2226
2229
2232
2236
2241
2241
2243
2246
2246
2248
2248
2253
2257
2257
2257
2257
2257
2257
2257
2257
2257
2257
2257
2257
2257
2257
2257
2257
2257
2257
2259
2259
2263
2263
2263
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2275
2277
2277
2277
2277
2277
2284
2284
2284
2286
2286
2292
2292
2298
2300
2300
2305
2305
2305
2305
2305
2305
2305
2305
2305
2305
2305
2305
2305
2305
2305
2305
2305
2305
2305
2305
2305
2305
2305
2305
2305
2308
2308
2308
2313
2313
2313
2319
2319
2319
2319
2319
2319
2319
2319
2319
2319
2324
2330
2330
2330
2330
2330
2330
2330
2330
2330
2330
2330
2330
2330
2330
2330
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2336
2339
2341
2341
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2348
2352
2352
2352
2352
2352
2355
2355
2355
2355
2355
2355
2355
2355
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2370
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2375
2377
2379
2379
2379
2379
2379
2379
2385
2385
2385
2385
2385
2385
2387
2387
2387
2389
2389
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2399
2403
2403
2403
2403
2403
2403
2403
2403
2403
2403
2403
2403
2403
2403
2403
2403
2403
2403
2403
2403
2403
2403
2403
2403
2403
2406
2406
2406
2408
2413
2413
2413
2413
2413
2413
2422
2422
2422
2425
2426
2429
2429
2429
2429
2429
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2441
2445
2451
2451
2451
2451
2454
2454
2454
2454
2454
2454
2454
2454
2454
2459
2459
2459
2462
2462
2462
2462
2462
2462
2466
2466
2466
2466
2466
2466
2466
2466
2466
2466
2466
2466
2466
2466
2466
2466
2466
2469
2469
2473
2473
2473
2473
2473
2473
2473
2476
2476
2476
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2482
2483
2488
2488
2488
2488
2488
2491
2491
2491
2491
2491
2491
2491
2491
2491
2491
2491
2491
2494
2494
2494
2494
2494
2494
2498
2498
2498
2502
2502
2502
2502
2502
2502
2502
2502
2502
2502
2502
2502
2502
2502
2508
2508
2508
2508
2508
2508
2508
2508
2508
2508
2508
2508
2508
2508
2508
2508
2508
2508
2508
2508
2508
2508
2508
2508
2508
2508
2508
2511
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2517
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2522
2523
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2532
2535
2535
2535
2535
2535
2535
2535
2535
2535
2535
2535
2535
2535
2535
2535
2535
2535
2535
2535
2535
2535
2535
2535
2535
2535
2539
2539
2539
2539
2539
2539
2539
2539
2539
2539
2539
2541
2543
2543
2547
2547
2547
2550
2554
2554
2556
2557
2560
2560
2560
2560
2560
2560
2560
2560
2565
2565
2565
2565
2565
2565
2565
2565
2565
2565
2565
2565
2568
2568
2568
2568
2568
2568
2568
2568
2568
2568
2568
2568
2568
2568
2568
2570
2572
2572
2579
2579
2579
2579
2579
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2592
2599
2599
2599
2599
2599
2599
2599
2602
2603
2603
2608
2608
2608
2608
2608
2608
2608
2608
2608
2608
2608
2608
2608
2608
2608
2608
2608
2608
2608
2608
2608
2608
2611
2614
2614
2614
2615
2623
2623
2623
2623
2623
2623
2623
2623
2623
2623
2623
2623
2623
2623
2623
2623
2623
2623
2623
2623
2623
2623
2627
2627
2627
2627
2627
2627
2627
2642
2642
2642
2642
2642
2642
2642
2642
2642
2642
2642
2642
2642
2642
2642
2642
2642
2642
2642
2642
2642
2642
2642
2642
2642
2642
2642
2642
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2647
2653
2656
2656
2656
2656
2656
2656
2656
2656
2656
2656
2656
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2660
2666
2666
2666
2666
2666
2666
2666
2666
2666
2666
2669
2669
2669
2669
2669
2669
2669
2671
2671
2671
2671
2671
2671
2671
2671
2671
2671
2671
2671
2671
2674
2676
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2685
2685
2685
2685
2685
2685
2685
2685
2687
2687
2687
2691
2691
2691
2691
2691
2691
2691
2691
2691
2691
2691
2693
2693
2697
2697
2697
2697
2697
2697
2697
2697
2697
2700
2700
2700
2705
2705
2705
2707
2712
2712
2712
2712
2712
2712
2712
2712
2712
2712
2712
2712
2712
2712
2712
2715
2715
2718
2726
2732
2732
2732
2739
2739
2739
2739
2739
2739
2739
2739
2739
2739
2739
2739
2739
2739
2739
2739
2743
2743
2743
2746
2746
2749
2752
2752
2752
2752
2752
2752
2752
2752
2752
2756
2759
2759
2771
2771
2771
2776
2776
2776
2776
2776
2776
2776
2776
2776
2776
2776
2776
2776
2776
2778
2783
2788
2788
2788
2788
2788
2788
2788
2788
2788
2788
2788
2790
2790
2796
2796
2796
2796
2796
2800
2805
2806
2811
2811
2811
2811
2811
2817
2817
2817
2817
2817
2817
2817
2817
2817
2817
2817
2817
2817
2817
2817
2817
2821
2821
2821
2821
2821
2821
2821
2821
2821
2821
2821
2821
2821
2824
2824
2824
2824
2824
2824
2824
2824
2824
2824
2824
2824
2824
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2835
2843
2843
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2848
2851
2851
2851
2851
2851
2851
2851
2851
2851
2854
2854
2854
2854
2854
2854
2859
2859
2859
2859
2859
2859
2859
2859
2859
2859
2859
2859
2859
2859
2859
2859
2859
2862
2862
2862
2862
2865
2865
2865
2865
2865
2865
2865
2865
2870
2878
2878
2878
2878
2878
2878
2878
2878
2878
2878
2878
2878
2878
2883
2883
2883
2883
2883
2883
2883
2883
2883
2883
2891
2893
2893
2899
2899
2899
2899
2899
2899
2899
2899
2899
2899
2899
2904
2907
2911
2911
2911
2911
2911
2911
2911
2911
2911
2914
2914
2914
2914
2918
2918
2918
2918
2918
2918
2918
2918
2918
2918
2918
2918
2918
2918
2918
2918
2918
2918
2918
2918
2918
2918
2918
2918
2923
2933
2933
2933
2933
2933
2933
2933
2933
2937
2937
2937
2937
2937
2937
2937
2937
2937
2938
2942
2942
2942
2942
2942
2942
2942
2942
2942
2942
2942
2942
2942
2942
2948
2948
2948
2948
2948
2948
2948
2948
2948
2948
2948
2948
2948
2948
2948
2948
2951
2951
2951
2951
2951
2951
2954
2954
2956
2956
2956
2956
2957
2964
2964
2964
2964
2964
2964
2964
2964
2964
2964
2964
2964
2964
2964
2964
2964
2964
2964
2964
2964
2964
2964
2964
2964
2969
2969
2969
2969
2973
2977
2977
2977
2977
2977
2977
2977
2979
2979
2979
2979
2982
2982
2982
2982
2982
2982
2982
2982
2982
2982
2982
2982
2982
2982
2982
2982
2982
2982
2982
2985
2987
2989
2989
2989
2989
2989
2996
2996
2996
2996
2996
2996
2996
2996
2996
2996
2996
2996
2996
2996
2996
2996
2996
2996
2996
3002
3002
3002
3002
3002
3002
3002
3005
3005
3005
3005
3005
3005
3005
3005
3005
3005
3005
3005
3005
3005
3005
3005
3005
3005
3007
3010
3014
3017
3019
3022
3022
3026
3026
3026
3026
3026
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3029
3032
3036
3036
3036
3038
3038
3038
3054
3054
3054
3054
3054
3054
3054
3054
3054
3054
3054
3054
3054
3054
3054
3054
3054
3054
3059
3059
3059
3064
3064
3064
3064
3064
3064
3064
3073
3073
3073
3077
3077
3077
3077
3077
3077
3077
3077
3077
3077
3077
3077
3077
3080
3083
3083
3083
3086
3086
3089
3089
3093
3093
3093
3095
3095
3099
3102
3102
3102
3102
3102
3102
3106
3106
3106
3106
3106
3106
3106
3106
3106
3106
3109
3109
3109
3109
3109
3109
3109
3109
3109
3113
3113
3113
3113
3113
3113
3116
3122
3122
3122
3122
3122
3122
3122
3122
3122
3122
3122
3122
3122
3122
3122
3122
3122
3122
3122
3122
3122
3122
3122
3122
3122
3122
3122
3126
3126
3131
3131
3133
3133
3133
3133
3133
3133
3133
3133
3133
3133
3133
3133
3133
3133
3133
3137
3137
3137
3137
3137
3137
3137
3137
3141
3141
3141
3141
3141
3141
3141
3143
3143
3143
3147
3147
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3151
3155
3158
3158
3164
3168
3168
3168
3168
3168
3168
3168
3170
3170
3170
3170
3170
3170
3170
3177
3177
3177
3180
3180
3180
3180
3185
3185
3185
3185
3185
3185
3185
3185
3185
3185
3185
3185
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3194
3197
3197
3197
3205
3205
3205
3205
3205
3205
3205
3205
3206
3209
3212
3212
3218
3218
3222
3222
3222
3222
3222
3222
3222
3222
3222
3222
3222
3222
3222
3222
3222
3222
3222
3222
3222
3222
3222
3222
3225
3225
3226
3230
3230
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3235
3240
3240
3240
3240
3240
3240
3240
3240
3240
3240
3240
3240
3240
3240
3245
3245
3245
3247
3247
3251
3251
3251
3253
3253
3253
3256
3256
3256
3258
3262
3262
3262
3262
3262
3262
3262
3262
3262
3262
3262
3262
3262
3262
3262
3262
3262
3262
3262
3262
3262
3262
3262
3264
3264
3264
3264
3264
3269
3269
3269
3269
3269
3269
3269
3269
3269
3269
3269
3269
3269
3269
3269
3269
3269
3269
3269
3269
3269
3269
3273
3273
3273
3273
3273
3273
3273
3273
3273
3273
3275
3275
3275
3275
3275
3275
3278
3281
3281
3281
3281
3281
3281
3282
3287
3287
3287
3287
3287
3287
3287
3287
3287
3287
3287
3287
3287
3287
3287
3287
3287
3287
3287
3287
3287
3287
3291
3291
3291
3291
3291
3296
3299
3301
3301
3303
3312
3312
3312
3312
3313
3317
3317
3317
3317
3317
3317
3317
3317
3317
3317
3317
3317
3317
3317
3321
3321
3321
3321
3321
3325
3325
3325
3325
3325
3325
3325
3325
3325
3325
3325
3325
3325
3325
3325
3325
3325
3325
3325
3325
3325
3325
3329
3329
3331
3333
3333
3333
3333
3341
3341
3344
3348
3348
3348
3348
3348
3348
3348
3348
3348
3348
3348
3348
3350
3350
3350
3354
3354
3354
3354
3354
3354
3354
3354
3354
3354
3354
3354
3354
3354
3354
3354
3354
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3361
3362
3362
3362
3362
3362
3362
3362
3362
3372
3372
3372
3372
3372
3372
3372
3372
3372
3372
3372
3372
3372
3372
3372
3372
3372
3372
3372
3372
3372
3372
3377
3380
3380
3380
3381
3387
3387
3387
3387
3387
3390
3390
3390
3390
3390
3390
3390
3390
3390
3390
3390
3392
3392
3396
3396
3396
3396
3396
3396
3396
3396
3396
3400
3400
3400
3400
3400
3400
3400
3400
3400
3400
3400
3400
3400
3400
3400
3400
3400
3400
3403
3403
3403
3403
3403
3403
3403
3403
3403
3403
3403
3403
3403
3403
3405
3408
3408
3412
3412
3412
3412
3412
3412
3412
3412
3412
3412
3412
3412
3412
3412
3412
3412
3412
3412
3412
3412
3412
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3428
3431
3431
3431
3435
3435
3439
3439
3439
3439
3439
3439
3443
3443
3443
3443
3443
3443
3443
3443
3443
3443
3443
3443
3443
3443
3443
3443
3443
3443
3443
3443
3443
3445
3445
3445
3447
3447
3452
3452
3452
3452
3452
3452
3452
3452
3452
3452
3452
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3457
3461
3461
3461
3461
3461
3461
3461
3470
3470
3470
3470
3470
3470
3470
3470
3470
3470
3470
3470
3470
3470
3474
3474
3481
3481
3481
3481
3481
3481
3481
3481
3481
3481
3481
3481
3481
3481
3481
3481
3483
3483
3483
3483
3483
3483
3483
3483
3483
3483
3485
3489
3489
3489
3494
3494
3494
3494
3494
3494
3494
3494
3494
3501
3501
3501
3501
3501
3501
3501
3501
3501
3501
3516
3516
3519
3519
3519
3523
3523
3529
3529
3529
3529
3529
3531
3531
3535
3537
3538
3541
3541
3541
3541
3541
3541
3541
3547
3547
3547
3547
3547
3547
3550
3550
3550
3550
3550
3550
3550
3550
3552
3555
3555
3555
3555
3555
3563
3563
3563
3563
3563
3563
3563
3563
3563
3563
3563
3563
3563
3568
3572
3575
3575
3578
3580
3585
3585
3585
3585
3585
3585
3585
3585
3585
3585
3585
3585
3585
3585
3589
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3600
3603
3603
3603
3603
3603
3603
3603
3603
3603
3611
3611
3611
3611
3611
3611
3611
3611
3615
3615
3615
3615
3615
3615
3615
3621
3621
3621
3621
3621
3621
3621
3621
3621
3621
3621
3621
3621
3623
3623
3628
3634
3634
3634
3634
3634
3634
3634
3634
3634
3634
3634
3634
3634
3634
3634
3634
3634
3634
3634
3634
3634
3641
3641
3641
3641
3641
3641
3641
3641
3641
3641
3641
3641
3641
3641
3645
3645
3645
3645
3645
3645
3645
3645
3645
3645
3645
3645
3645
3645
3645
3645
3648
3648
3656
3656
3656
3656
3656
3656
3656
3656
3656
3658
3658
3658
3658
3664
3664
3664
3664
3664
3664
3664
3664
3664
3664
3664
3664
3664
3667
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3672
3678
3678
3678
3678
3678
3678
3678
3678
3678
3678
3678
3678
3682
3682
3682
3682
3685
3689
3689
3689
3689
3689
3689
3689
3689
3689
3689
3689
3689
3689
3689
3689
3689
3689
3689
3689
3689
3697
3697
3697
3697
3697
3697
3697
3697
3697
3697
3697
3697
3697
3706
3706
3706
3706
3706
3706
3706
3706
3706
3709
3709
3709
3713
3713
3713
3713
3713
3713
3713
3713
3713
3713
3713
3713
3713
3713
3713
3713
3713
3713
3713
3713
3713
3713
3713
3713
3713
3713
3718
3728
3728
3728
3728
3728
3728
3728
3728
3728
3728
3728
3728
3728
3728
3728
3728
3728
3728
3728
3728
3730
3730
3730
3736
3736
3736
3736
3736
3736
3736
3736
3736
3736
3746
3746
3746
3746
3746
3746
3746
3746
3746
3746
3746
3746
3746
3746
3746
3746
3746
3746
3746
3746
3746
3746
3750
3750
3750
3750
3750
3750
3750
3750
3750
3750
3750
3750
3750
3755
3755
3755
3755
3755
3755
3755
3755
3755
3755
3755
3755
3755
3755
3755
3755
3755
3755
3755
3755
3755
3755
3758
3758
3758
3758
3758
3758
3758
3760
3764
3764
3766
3769
3769
3769
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3774
3780
3780
3780
3784
3784
3784
3784
3784
3784
3784
3784
3784
3787
3787
3787
3787
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3793
3796
3796
3800
3800
3800
3800
3800
3800
3800
3800
3800
3800
3800
3800
3800
3800
3806
3806
3806
3806
3806
3806
3806
3806
3806
3806
3806
3806
3806
3806
3806
3806
3806
3806
3806
3806
3806
3806
3806
3808
3808
3808
3811
3811
3811
3811
3811
3811
3811
3811
3811
3811
3811
3811
3811
3811
3811
3811
3811
3811
3811
3811
3811
3811
3811
3811
3811
3811
3811
3811
3811
3822
3831
3831
3840
3840
3840
3840
3840
3840
3840
3840
3840
3840
3840
3840
3840
3840
3843
3851
3851
3851
3851
3851
3851
3851
3851
3854
3854
3854
3854
3854
3854
3854
3854
3854
3854
3854
3854
3854
3854
3854
3854
3856
3856
3856
3860
3860
3860
3860
3865
3865
3870
3870
3874
3874
3876
3876
3876
3876
3876
3876
3876
3888
3888
3888
3888
3888
3888
3888
3888
3888
3888
3888
3888
3888
3888
3888
3888
3888
3888
3888
3888
3888
3888
3891
3895
3895
3895
3895
3895
3895
3895
3895
3895
3895
3895
3895
3895
3895
3895
3895
3895
3895
3898
3898
3898
3898
3898
3898
3898
3901
3905
3905
3910
3910
3914
3914
3914
3922
3925
3925
3925
3925
3930
3930
3930
3930
3930
3930
3930
3930
3930
3930
3930
3930
3930
3930
3930
3930
3930
3930
3930
3930
3930
3930
3930
3930
3930
3930
3930
3930
3936
3936
3939
3939
3939
3942
3942
3942
3948
3948
3948
3948
3948
3948
3948
3948
3948
3948
3954
3954
3961
3961
3961
3961
3961
3961
3961
3961
3961
3961
3961
3961
3961
3961
3961
3961
3961
3961
3961
3961
3961
3961
3961
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3972
3975
3975
3975
3975
3975
3975
3975
3975
3975
3975
3975
3975
3975
3975
3975
3975
3975
3975
3975
3991
3991
3991
3991
3991
3991
3991
3991
3991
3991
3991
3991
3991
3993
3996
3996
3996
3998
4000
4000
4000
4000
4000
4000
4000
4000
4007
4007
4007
4007
4007
4007
4007
4007
4007
4007
4012
4012
4012
4012
4012
4012
4012
4012
4012
4012
4012
4015
4019
4019
4019
4019
4019
4019
4019
4019
4019
4019
4027
4027
4027
4027
4027
4027
4027
4031
4031
4031
4031
4031
4031
4031
4031
4031
4031
4031
4031
4031
4031
4031
4031
4031
4031
4031
4034
4037
4047
4047
4047
4047
4047
4047
4047
4052
4059
4059
4064
4064
4064
4064
4064
4064
4064
4064
4064
4064
4064
4064
4064
4064
4064
4064
4064
4064
4064
4064
4064
4064
4069
4073
4073
4073
4073
4073
4073
4073
4073
4073
4073
4077
4082
4082
4084
4090
4090
4095
4095
4095
4095
4095
4095
4095
4095
4095
4101
4101
4101
4104
4104
4104
4104
4104
4104
4104
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4109
4111
4111
4115
4115
4115
4115
4115
4115
4121
4121
4121
4121
4121
4121
4121
4121
4121
4121
4121
4121
4121
4121
4121
4132
4132
4132
4132
4132
4132
4132
4132
4132
4132
4132
4132
4132
4132
4132
4132
4132
4132
4132
4132
4135
4143
4143
4143
4143
4154
4154
4154
4154
4154
4154
4154
4154
4154
4154
4154
4154
4154
4154
4154
4154
4154
4154
4154
4154
4154
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4157
4163
4165
4165
4165
4165
4165
4165
4165
4173
4173
4173
4173
4173
4173
4173
4173
4178
4178
4178
4178
4178
4182
4189
4189
4189
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4196
4198
4202
4202
4202
4202
4202
4202
4202
4202
4202
4202
4206
4206
4206
4209
4209
4209
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4216
4220
4220
4220
4220
4220
4220
4220
4220
4220
4220
4220
4220
4225
4225
4225
4225
4225
4225
4225
4225
4225
4225
4225
4225
4225
4225
4225
4225
4225
4225
4225
4225
4225
4225
4225
4225
4225
4225
4225
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4232
4234
4238
4238
4244
4244
4244
4244
4244
4244
4244
4244
4244
4244
4244
4244
4244
4244
4244
4244
4244
4244
4244
4244
4244
4244
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4249
4253
4253
4253
4253
4253
4253
4264
4264
4264
4264
4264
4264
4264
4264
4264
4264
4264
4264
4264
4264
4264
4264
4264
4264
4264
4264
4277
4277
4277
4277
4277
4277
4277
4277
4277
4279
4279
4281
4284
4288
4288
4288
4288
4288
4288
4288
4288
4288
4288
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4292
4294
4303
4309
4309
4309
4309
4309
4309
4309
4309
4309
4309
4309
4309
4309
4309
4309
4309
4309
4309
4309
4309
4309
4309
4309
4309
4311
4315
4320
4320
4320
4320
4320
4320
4320
4320
4320
4320
4320
4320
4320
4320
4320
4324
4324
4324
4324
4329
4329
4329
4329
4329
4333
4333
4333
4333
4333
4333
4333
4336
4336
4336
4336
4336
4342
4342
4346
4346
4346
4346
4346
4346
4346
4346
4346
4346
4346
4352
4352
4352
4352
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4356
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4361
4365
4365
4365
4365
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4369
4372
4375
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4380
4387
4393
4393
4407
4407
4407
4407
4407
4407
4407
4407
4407
4407
4407
4407
4407
4411
4411
4411
4411
4419
4419
4424
4424
4424
4424
4424
4424
4424
4424
4424
4424
4424
4424
4424
4424
4424
4424
4426
4432
4432
4432
4432
4432
4432
4432
4432
4432
4432
4438
4438
4438
4441
4441
4441
4443
4456
4456
4456
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4464
4464
4464
4464
4469
4469
4469
4469
4469
4469
4469
4469
4471
4471
4471
4471
4471
4471
4476
4476
4476
4476
4476
4476
4476
4476
4476
4476
4476
4476
4485
4489
4489
4489
4489
4489
4489
4489
4489
4489
4489
4489
4489
4489
4489
4489
4489
4489
4489
4489
4489
4489
4499
4499
4499
4501
4501
4501
4507
4507
4507
4507
4507
4507
4507
4507
4507
4507
4507
4507
4507
4510
4510
4510
4510
4510
4511
4516
4521
4525
4531
4531
4531
4531
4531
4531
4531
4531
4531
4531
4531
4531
4531
4531
4533
4539
4543
4550
4550
4550
4550
4550
4550
4550
4550
4550
4550
4550
4550
4550
4550
4550
4550
4550
4550
4550
4550
4550
4550
4550
4550
4550
4550
4550
4552
4555
4564
4564
4564
4564
4564
4564
4564
4564
4564
4564
4564
4564
4564
4564
4568
4568
4573
4573
4573
4580
4580
4580
4580
4580
4580
4580
4583
4583
4583
4587
4587
4587
4587
4587
4593
4593
4593
4593
4593
4593
4593
4593
4593
4593
4597
4597
4599
4603
4603
4603
4603
4603
4603
4616
4616
4621
4621
4621
4621
4621
4621
4621
4621
4621
4621
4621
4621
4621
4621
4621
4621
4621
4621
4621
4632
4632
4632
4632
4632
4632
4632
4632
4632
4632
4632
4632
4632
4632
4632
4632
4632
4639
4639
4639
4639
4642
4642
4642
4642
4642
4642
4642
4642
4642
4642
4642
4642
4642
4649
4649
4649
4649
4649
4649
4649
4649
4649
4649
4649
4649
4649
4649
4649
4649
4649
4649
4651
4655
4655
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4662
4667
4667
4667
4667
4667
4667
4667
4667
4667
4667
4667
4667
4667
4667
4667
4667
4667
4667
4667
4667
4667
4667
4667
4667
4667
4671
4671
4671
4671
4671
4671
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4683
4687
4687
4690
4690
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4697
4699
4702
4708
4708
4708
4708
4708
4708
4708
4708
4708
4708
4708
4708
4708
4708
4708
4708
4708
4708
4708
4708
4708
4708
4719
4719
4719
4719
4719
4719
4719
4719
4725
4725
4738
4744
4744
4744
4744
4744
4744
4744
4747
4753
4753
4753
4753
4753
4753
4753
4753
4753
4753
4753
4756
4756
4756
4756
4766
4771
4771
4771
4771
4771
4771
4771
4771
4772
4778
4778
4778
4778
4778
4778
4778
4778
4778
4778
4778
4778
4778
4778
4778
4778
4778
4778
4778
4778
4778
4778
4778
4778
4778
4778
4778
4788
4798
4798
4798
4798
4798
4798
4798
4798
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4802
4805
4805
4805
4805
4811
4811
4811
4811
4811
4817
4817
4817
4817
4817
4817
4817
4817
4817
4817
4817
4817
4817
4817
4817
4817
4817
4820
4823
4823
4823
4823
4823
4823
4823
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4830
4838
4838
4838
4838
4838
4838
4838
4838
4838
4838
4838
4838
4838
4838
4838
4838
4838
4838
4838
4838
4838
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4843
4849
4860
4864
4869
4869
4873
4873
4873
4873
4873
4873
4873
4873
4873
4879
4879
4879
4879
4879
4882
4882
4882
4882
4882
4882
4885
4885
4885
4885
4885
4885
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4892
4894
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4908
4910
4918
4918
4918
4918
4918
4918
4928
4928
4928
4928
4928
4928
4928
4928
4936
4936
4936
4936
4936
4936
4936
4939
4939
4939
4939
4939
4939
4943
4943
4946
4946
4946
4946
4946
4946
4946
4946
4951
4951
4951
4956
4963
4963
4963
4963
4971
4971
4971
4971
4972
4972
4972
4972
4972
4972
4972
4972
4972
4972
4972
4972
4972
4972
4972
4972
4972
4972
4972
4972
4978
4978
4978
4978
4978
4978
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4979
4983
4983
4983
4983
4983
4983
4983
4983
4983
4983
4983
4990
5000
5000
5000
5000
5000
5000
5000
5000
5000
5000
5000
5000
5004
5004
5004
5004
5004
5004
5004
5004
5004
5013
5013
5013
5013
5013
5013
5013
5015
5015
5015
5015
5015
5015
5015
5015
5015
5015
5022
5022
5022
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5033
5038
5038
5038
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5046
5052
5052
5056
5060
5060
5060
5060
5060
5060
5060
5060
5060
5060
5060
5060
5060
5060
5060
5060
5060
5060
5060
5060
5060
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5066
5069
5069
5069
5069
5069
5074
5074
5074
5076
5076
5080
5083
5083
5088
5089
5095
5095
5095
5095
5095
5095
5095
5095
5095
5095
5095
5095
5095
5095
5095
5095
5095
5095
5095
5095
5095
5095
5095
5095
5101
5101
5101
5101
5101
5101
5101
5101
5101
5101
5101
5101
5104
5104
5104
5104
5104
5104
5113
5113
5113
5113
5113
5113
5113
5113
5113
5113
5115
5118
5122
5130
5130
5130
5130
5130
5130
5130
5130
5130
5130
5133
5133
5133
5139
5139
5139
5139
5139
5139
5139
5139
5139
5139
5139
5139
5139
5139
5139
5139
5139
5139
5139
5142
5149
5149
5149
5149
5149
5149
5149
5149
5149
5149
5149
5149
5155
5155
5155
5155
5160
5160
5160
5160
5160
5160
5170
5174
5174
5174
5174
5181
5181
5181
5181
5181
5181
5181
5181
5181
5181
5181
5181
5181
5181
5181
5181
5181
5181
5181
5181
5181
5181
5181
5181
5185
5185
5185
5185
5185
5185
5185
5185
5185
5185
5185
5185
5185
5185
5185
5185
5185
5185
5185
5185
5188
5188
5192
5192
5192
5192
5192
5192
5195
5195
5200
5203
5203
5206
5219
5219
5219
5219
5219
5219
5219
5223
5223
5226
5231
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5237
5240
5243
5247
5247
5247
5250
5266
5266
5266
5266
5266
5266
5266
5266
5266
5266
5266
5266
5266
5266
5266
5266
5266
5266
5266
5266
5266
5266
5266
5266
5266
5266
5266
5266
5266
5287
5287
5287
5287
5287
5287
5287
5287
5287
5287
5287
5287
5287
5287
5287
5287
5287
5287
5289
5289
5289
5299
5299
5299
5299
5299
5302
5302
5302
5302
5302
5302
5302
5302
5305
5310
5310
5310
5310
5310
5310
5310
5310
5310
5310
5310
5310
5310
5310
5310
5310
5310
5310
5310
5310
5310
5310
5317
5317
5317
5317
5317
5317
5317
5317
5317
5317
5317
5323
5323
5323
5323
5323
5323
5323
5323
5323
5323
5323
5323
5323
5323
5323
5323
5323
5323
5323
5323
5323
5323
5323
5324
5324
5333
5333
5333
5333
5333
5340
5340
5340
5340
5347
5347
5347
5347
5347
5347
5347
5347
5347
5347
5351
5351
5351
5351
5353
5356
5356
5356
5360
5360
5360
5365
5365
5365
5365
5365
5365
5365
5365
5365
5365
5365
5365
5365
5365
5365
5365
5365
5365
5365
5365
5374
5377
5377
5386
5386
5386
5386
5386
5386
5386
5386
5386
5386
5386
5386
5386
5386
5386
5386
5386
5386
5386
5386
5386
5386
5389
5389
5389
5389
5389
5389
5393
5393
5393
5393
5397
5397
5399
5409
5414
5414
5414
5414
5420
5420
5420
5420
5420
5420
5431
5433
5433
5435
5435
5435
5441
5441
5441
5441
5441
5441
5441
5441
5441
5441
5441
5441
5441
5441
5441
5441
5441
5445
5445
5452
5454
5454
5454
5454
5454
5459
5459
5463
5463
5463
5463
5463
5463
5463
5463
5466
5466
5472
5476
5481
5481
5481
5481
5484
5484
5487
5487
5487
5487
5487
5487
5487
5487
5487
5487
5487
5487
5487
5487
5492
5499
5499
5499
5499
5499
5499
5499
5499
5499
5499
5499
5499
5499
5501
5501
5501
5505
5512
5516
5516
5516
5516
5527
5527
5527
5527
5527
5527
5527
5527
5527
5534
5535
5542
5542
5542
5542
5542
5542
5542
5542
5542
5542
5542
5542
5542
5542
5542
5542
5542
5542
5546
5546
5546
5552
5552
5552
5552
5552
5552
5552
5552
5552
5552
5552
5552
5552
5552
5552
5552
5552
5552
5552
5552
5552
5552
5552
5552
5559
5559
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5569
5576
5576
5576
5576
5576
5576
5576
5576
5576
5576
5576
5576
5576
5576
5576
5576
5583
5583
5583
5583
5583
5583
5583
5583
5583
5583
5585
5585
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5590
5603
5603
5603
5603
5603
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5616
5623
5623
5625
5625
5625
5630
5630
5630
5630
5630
5630
5630
5630
5630
5630
5630
5630
5630
5630
5633
5654
5654
5654
5654
5654
5654
5654
5663
5666
5666
5666
5671
5683
5683
5683
5683
5683
5686
5691
5691
5691
5691
5691
5691
5691
5698
5698
5698
5698
5698
5698
5698
5698
5705
5705
5708
5708
5708
5708
5708
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5721
5723
5723
5723
5723
5723
5723
5723
5723
5731
5731
5731
5731
5731
5731
5731
5731
5731
5731
5731
5731
5731
5731
5731
5731
5731
5737
5737
5737
5737
5737
5740
5740
5747
5747
5747
5747
5747
5747
5747
5747
5747
5747
5747
5747
5747
5747
5747
5747
5747
5747
5747
5747
5747
5747
5751
5751
5751
5751
5751
5751
5755
5763
5765
5765
5768
5768
5768
5768
5768
5768
5774
5774
5774
5774
5774
5774
5774
5774
5774
5774
5774
5774
5774
5774
5774
5774
5780
5780
5780
5780
5780
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5787
5797
5797
5797
5805
5808
5808
5808
5811
5811
5815
5815
5815
5815
5827
5827
5827
5827
5831
5831
5831
5831
5831
5831
5831
5831
5831
5831
5848
5848
5848
5848
5848
5848
5848
5848
5848
5848
5857
5857
5857
5865
5865
5865
5871
5871
5871
5875
5878
5878
5881
5881
5881
5881
5881
5881
5881
5881
5891
5891
5891
5891
5891
5891
5891
5891
5891
5891
5891
5891
5891
5891
5891
5891
5891
5891
5891
5891
5891
5891
5891
5891
5904
5904
5904
5904
5904
5904
5904
5904
5904
5904
5904
5904
5904
5904
5907
5907
5907
5907
5907
5907
5907
5927
5927
5927
5927
5927
5927
5927
5927
5927
5932
5932
5932
5936
5936
5941
5944
5944
5944
5944
5944
5944
5944
5944
5944
5946
5959
5959
5967
5967
5967
5967
5967
5967
5967
5973
5973
5973
5973
5973
5973
5973
5973
5973
5978
5978
5978
5978
5989
5989
5989
5989
5989
5989
5989
5989
5989
5989
5989
5989
5989
5989
5989
5989
5989
5989
5989
5989
5989
5989
5989
5989
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5994
5999
5999
5999
6005
6005
6005
6005
6005
6005
6005
6005
6005
6008
6008
6012
6015
6015
6015
6018
6022
6022
6022
6025
6025
6025
6032
6032
6032
6032
6032
6032
6032
6032
6032
6032
6038
6038
6038
6038
6038
6038
6038
6042
6046
6046
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6055
6061
6061
6061
6061
6061
6061
6061
6061
6061
6061
6061
6064
6064
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6073
6078
6078
6078
6078
6078
6078
6078
6078
6078
6078
6078
6078
6078
6078
6078
6080
6080
6080
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6088
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6097
6101
6101
6101
6101
6101
6101
6101
6104
6104
6114
6114
6114
6114
6114
6114
6114
6114
6114
6114
6114
6114
6114
6114
6114
6114
6114
6114
6114
6114
6114
6114
6114
6114
6114
6114
6114
6114
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6122
6127
6127
6127
6127
6127
6127
6127
6127
6127
6127
6127
6133
6133
6133
6133
6133
6133
6133
6133
6133
6139
6139
6139
6141
6141
6145
6149
6149
6149
6149
6149
6149
6149
6154
6154
6154
6154
6154
6154
6154
6154
6154
6154
6154
6154
6154
6154
6154
6154
6154
6162
6162
6162
6164
6175
6175
6175
6175
6175
6175
6175
6180
6180
6180
6180
6187
6187
6191
6191
6191
6191
6191
6191
6191
6191
6191
6191
6191
6191
6191
6191
6191
6194
6194
6194
6194
6200
6200
6200
6200
6200
6200
6200
6200
6200
6200
6200
6200
6200
6200
6200
6200
6200
6200
6200
6200
6200
6200
6214
6214
6220
6220
6220
6220
6220
6220
6220
6220
6220
6220
6220
6230
6233
6233
6233
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6246
6249
6249
6249
6252
6257
6257
6257
6257
6257
6257
6257
6257
6257
6257
6257
6263
6267
6267
6267
6267
6267
6267
6267
6267
6267
6267
6267
6267
6267
6267
6272
6272
6272
6272
6272
6272
6278
6278
6278
6278
6278
6278
6278
6278
6278
6278
6278
6278
6278
6278
6278
6278
6278
6278
6278
6278
6278
6278
6278
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6283
6292
6292
6292
6292
6292
6292
6292
6292
6292
6292
6299
6299
6299
6299
6299
6299
6299
6303
6306
6306
6306
6306
6306
6306
6306
6308
6312
6312
6318
6318
6318
6318
6318
6318
6318
6318
6318
6318
6326
6329
6329
6329
6329
6329
6329
6329
6329
6329
6329
6329
6329
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6336
6341
6341
6341
6341
6341
6341
6341
6341
6341
6341
6341
6341
6341
6341
6341
6345
6345
6345
6345
6345
6348
6365
6365
6370
6370
6370
6370
6370
6370
6370
6370
6370
6374
6374
6374
6374
6374
6374
6374
6374
6374
6374
6374
6374
6374
6374
6374
6374
6374
6374
6374
6379
6379
6379
6379
6379
6379
6389
6389
6389
6389
6389
6389
6389
6389
6389
6392
6392
6392
6392
6392
6392
6392
6395
6395
6395
6395
6395
6395
6395
6395
6395
6403
6403
6406
6406
6406
6412
6412
6412
6412
6412
6412
6412
6414
6414
6414
6422
6429
6429
6429
6429
6429
6429
6429
6433
6433
6433
6433
6433
6433
6433
6433
6433
6433
6433
6433
6433
6433
6433
6433
6433
6433
6433
6433
6433
6433
6433
6433
6433
6433
6433
6433
6436
6442
6442
6442
6442
6442
6442
6442
6442
6445
6451
6451
6451
6451
6451
6451
6451
6451
6451
6451
6451
6451
6461
6461
6461
6465
6465
6465
6465
6465
6471
6481
6481
6481
6483
6483
6488
6493
6493
6493
6493
6493
6493
6493
6493
6493
6493
6493
6493
6493
6493
6493
6493
6493
6493
6493
6501
6501
6501
6504
6504
6509
6509
6509
6509
6509
6509
6509
6509
6509
6509
6509
6509
6516
6521
6530
6530
6530
6530
6530
6530
6530
6539
6539
6543
6543
6543
6543
6543
6543
6543
6543
6543
6543
6543
6543
6543
6543
6561
6561
6561
6561
6561
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6575
6579
6583
6586
6586
6586
6586
6586
6586
6593
6597
6600
6608
6608
6608
6608
6608
6608
6608
6608
6608
6608
6608
6608
6608
6611
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6617
6619
6619
6619
6619
6629
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6639
6642
6642
6642
6642
6642
6642
6642
6642
6642
6648
6648
6648
6648
6655
6655
6655
6655
6655
6655
6655
6655
6655
6655
6660
6664
6664
6664
6664
6664
6664
6664
6668
6668
6668
6668
6668
6678
6678
6682
6682
6682
6682
6689
6689
6689
6689
6689
6689
6689
6689
6689
6693
6697
6697
6697
6697
6697
6697
6697
6697
6697
6700
6700
6700
6700
6700
6700
6700
6700
6700
6700
6700
6700
6700
6700
6702
6707
6707
6707
6707
6707
6707
6707
6707
6707
6707
6707
6707
6707
6711
6711
6711
6711
6711
6717
6717
6717
6721
6721
6721
6721
6721
6723
6723
6723
6729
6729
6729
6729
6729
6729
6732
6732
6736
6736
6736
6736
6736
6739
6739
6739
6739
6739
6739
6739
6739
6739
6743
6743
6748
6748
6748
6748
6748
6748
6748
6748
6748
6748
6748
6748
6748
6748
6748
6748
6748
6748
6748
6748
6753
6753
6753
6753
6753
6753
6753
6753
6753
6753
6753
6753
6753
6753
6753
6753
6753
6753
6756
6759
6759
6759
6759
6762
6762
6769
6769
6772
6772
6774
6774
6777
6779
6782
6782
6782
6786
6786
6786
6794
6794
6794
6794
6794
6801
6809
6809
6809
6809
6809
6809
6811
6813
6825
6833
6833
6833
6833
6833
6833
6833
6833
6833
6833
6841
6848
6867
6867
6867
6867
6867
6869
6871
6879
6879
6890
6890
6890
6890
6890
6890
6890
6893
6893
6893
6893
6893
6893
6893
6893
6893
6893
6893
6893
6893
6893
6893
6893
6897
6902
6902
6902
6902
6904
6904
6912
6912
6912
6912
6922
6931
6931
6931
6931
6931
6931
6931
6931
6933
6942
6948
6948
6948
6948
6953
6953
6953
6953
6953
6953
6963
6963
6963
6963
6963
6963
6963
6963
6963
6963
6963
6963
6963
6963
6963
6963
6968
6968
6968
6968
6968
6968
6968
6968
6986
6986
6986
6986
6986
6986
6986
6986
6986
6986
6986
6986
6986
6986
6986
6986
6986
6993
6993
6993
6993
6993
6998
7003
7003
7003
7008
7012
7018
7018
7018
7018
7018
7018
7018
7018
7018
7018
7018
7018
7018
7018
7018
7018
7018
7018
7018
7018
7018
7018
7018
7018
7018
7018
7018
7021
7021
7021
7021
7021
7021
7021
7021
7021
7021
7023
7023
7027
7027
7027
7027
7027
7027
7027
7027
7027
7027
7027
7027
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7037
7043
7049
7049
7051
7055
7055
7055
7055
7055
7055
7055
7055
7066
7071
7071
7071
7077
7077
7077
7077
7077
7077
7077
7077
7077
7077
7077
7081
7081
7081
7081
7081
7081
7081
7081
7081
7081
7081
7081
7081
7081
7081
7081
7081
7081
7081
7081
7081
7081
7081
7081
7084
7084
7088
7088
7088
7088
7088
7088
7088
7088
7088
7088
7093
7093
7093
7093
7095
7103
7103
7103
7103
7103
7114
7114
7114
7114
7122
7122
7122
7122
7122
7122
7122
7122
7122
7122
7122
7122
7122
7122
7122
7122
7122
7122
7122
7122
7122
7122
7122
7122
7122
7122
7126
7126
7126
7126
7126
7126
7126
7126
7133
7138
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7145
7150
7150
7150
7150
7150
7156
7156
7159
7159
7159
7159
7159
7159
7159
7159
7159
7159
7169
7169
7169
7169
7169
7178
7178
7178
7178
7178
7183
7183
7183
7183
7183
7183
7183
7183
7183
7183
7183
7183
7183
7183
7183
7183
7186
7186
7186
7186
7186
7186
7186
7186
7186
7186
7186
7186
7186
7186
7186
7186
7191
7191
7191
7191
7191
7191
7191
7191
7191
7191
7191
7191
7191
7191
7191
7191
7191
7191
7191
7191
7191
7193
7199
7199
7199
7199
7199
7199
7199
7199
7199
7199
7199
7199
7199
7199
7199
7199
7199
7199
7199
7199
7203
7213
7213
7213
7213
7213
7213
7213
7213
7213
7213
7213
7213
7213
7213
7213
7213
7213
7213
7213
7213
7213
7213
7213
7213
7213
7213
7213
7213
7213
7216
7216
7216
7216
7216
7216
7216
7216
7221
7228
7241
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7244
7248
7248
7253
7257
7257
7257
7257
7257
7257
7269
7269
7269
7284
7284
7284
7284
7284
7284
7284
7284
7284
7284
7284
7284
7284
7284
7293
7293
7293
7293
7293
7293
7293
7293
7293
7293
7293
7293
7293
7293
7293
7293
7293
7293
7293
7298
7298
7298
7298
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7305
7307
7307
7307
7312
7312
7312
7312
7320
7320
7320
7320
7320
7320
7320
7320
7320
7320
7320
7320
7320
7320
7320
7320
7320
7327
7327
7327
7327
7327
7327
7327
7327
7327
7327
7327
7327
7327
7327
7327
7327
7327
7327
7327
7327
7327
7327
7328
7342
7342
7342
7342
7342
7342
7342
7342
7342
7342
7342
7342
7342
7342
7342
7342
7342
7342
7342
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7349
7355
7355
7355
7355
7355
7355
7363
7363
7363
7363
7363
7363
7363
7363
7363
7363
7363
7363
7363
7363
7363
7363
7363
7367
7367
7367
7367
7367
7370
7375
7375
7375
7375
7375
7375
7375
7375
7375
7375
7375
7375
7375
7375
7375
7375
7375
7375
7375
7375
7379
7379
7379
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7391
7398
7398
7398
7398
7407
7411
7411
7411
7411
7411
7411
7411
7411
7427
7427
7427
7427
7427
7427
7427
7427
7430
7430
7430
7443
7443
7443
7443
7449
7449
7449
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7463
7466
7470
7470
7470
7470
7470
7470
7470
7470
7470
7470
7470
7470
7470
7470
7470
7470
7474
7474
7474
7474
7474
7474
7474
7474
7474
7474
7474
7474
7474
7474
7474
7482
7482
7482
7482
7485
7485
7485
7485
7485
7495
7495
7495
7495
7506
7506
7506
7506
7506
7506
7506
7506
7506
7506
7506
7506
7506
7506
7511
7511
7511
7511
7511
7511
7511
7511
7513
7523
7523
7523
7527
7531
7531
7534
7534
7534
7534
7534
7534
7534
7534
7534
7534
7534
7534
7534
7534
7534
7534
7534
7537
7537
7541
7541
7541
7541
7545
7545
7545
7545
7545
7545
7545
7545
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7556
7558
7558
7576
7576
7576
7576
7576
7576
7576
7576
7576
7576
7576
7576
7576
7576
7576
7576
7576
7576
7576
7576
7576
7576
7576
7576
7576
7576
7576
7576
7576
7579
7579
7579
7579
7579
7579
7582
7585
7585
7585
7585
7585
7585
7585
7596
7596
7596
7596
7596
7596
7596
7597
7600
7600
7603
7603
7609
7614
7614
7618
7628
7628
7628
7628
7628
7628
7634
7634
7634
7634
7652
7658
7658
7658
7658
7658
7658
7666
7666
7666
7666
7666
7666
7666
7676
7676
7676
7676
7676
7676
7676
7676
7679
7679
7679
7679
7679
7683
7685
7685
7688
7688
7688
7688
7688
7688
7688
7688
7688
7688
7688
7688
7688
7693
7693
7693
7693
7693
7699
7699
7706
7706
7706
7716
7716
7716
7739
7739
7742
7742
7742
7742
7750
7750
7750
7750
7750
7750
7750
7750
7750
7750
7750
7750
7750
7750
7750
7750
7750
7750
7752
7756
7759
7759
7759
7759
7759
7773
7773
7773
7773
7773
7773
7779
7781
7787
7790
7790
7790
7790
7790
7794
7796
7796
7801
7801
7804
7809
7809
7809
7809
7809
7809
7809
7809
7809
7809
7809
7809
7815
7815
7815
7815
7815
7815
7815
7815
7815
7815
7815
7815
7815
7815
7815
7815
7815
7815
7815
7815
7815
7815
7815
7815
7815
7815
7816
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7822
7825
7825
7825
7825
7837
7837
7837
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7853
7858
7858
7858
7864
7864
7864
7864
7868
7868
7868
7868
7868
7868
7868
7868
7868
7868
7868
7868
7868
7873
7877
7895
7895
7899
7899
7904
7908
7915
7915
7915
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7923
7929
7929
7929
7929
7929
7931
7931
7948
7948
7948
7948
7948
7948
7948
7948
7948
7948
7948
7948
7948
7951
7951
7958
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7964
7980
7997
7999
7999
8004
8004
8004
8004
8004
8004
8004
8004
8006
8010
8010
8010
8010
8010
8010
8010
8010
8010
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8011
8013
8013
8013
8013
8013
8013
8019
8019
8019
8019
8019
8019
8019
8019
8019
8019
8019
8019
8019
8019
8019
8019
8019
8026
8026
8026
8028
8034
8034
8034
8034
8034
8034
8039
8039
8039
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8050
8053
8053
8053
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8058
8067
8067
8067
8067
8077
8077
8077
8077
8077
8077
8077
8077
8077
8077
8077
8077
8077
8077
8077
8077
8077
8077
8077
8080
8080
8085
8085
8087
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8092
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8101
8104
8104
8104
8110
8115
8120
8127
8127
8135
8135
8135
8135
8135
8135
8135
8135
8135
8137
8140
8140
8144
8163
8163
8163
8167
8171
8171
8171
8171
8171
8171
8171
8171
8171
8171
8171
8171
8171
8171
8171
8171
8171
8171
8176
8179
8179
8179
8191
8191
8191
8191
8191
8191
8191
8191
8191
8191
8191
8191
8191
8191
8191
8191
8191
8201
8201
8207
8207
8207
8207
8207
8207
8207
8207
8207
8207
8207
8207
8207
8207
8207
8207
8216
8216
8216
8216
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8224
8228
8233
8237
8237
8237
8237
8237
8237
8237
8237
8237
8237
8237
8237
8237
8237
8237
8237
8237
8237
8237
8237
8237
8237
8237
8237
8237
8237
8237
8237
8237
8241
8241
8241
8241
8241
8249
8249
8249
8249
8252
8252
8252
8252
8252
8252
8252
8252
8252
8252
8252
8252
8252
8252
8252
8252
8252
8252
8252
8252
8260
8273
8273
8277
8277
8277
8289
8289
8289
8289
8289
8289
8289
8289
8289
8289
8289
8294
8294
8294
8294
8294
8294
8294
8294
8294
8294
8294
8294
8294
8294
8294
8294
8294
8294
8294
8294
8298
8298
8298
8298
8298
8298
8298
8298
8298
8298
8298
8298
8298
8298
8302
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8308
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8314
8321
8333
8333
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8346
8352
8352
8352
8352
8352
8352
8352
8352
8352
8352
8352
8355
8355
8355
8355
8355
8355
8366
8370
8370
8370
8370
8370
8370
8382
8382
8382
8382
8382
8382
8382
8382
8382
8382
8382
8382
8382
8382
8382
8382
8382
8382
8382
8382
8382
8382
8382
8388
8396
8396
8399
8399
8399
8399
8414
8414
8418
8418
8420
8420
8428
8428
8428
8428
8428
8431
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8437
8442
8442
8442
8442
8442
8442
8442
8442
8442
8444
8451
8453
8457
8462
8467
8467
8467
8467
8467
8467
8467
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8477
8485
8485
8489
8489
8489
8489
8489
8489
8489
8489
8489
8489
8489
8489
8496
8496
8496
8496
8496
8496
8496
8496
8496
8496
8496
8496
8496
8496
8496
8496
8496
8496
8496
8496
8496
8496
8505
8523
8526
8526
8526
8528
8528
8538
8538
8542
8542
8542
8542
8542
8542
8542
8542
8542
8542
8542
8542
8549
8549
8557
8562
8564
8564
8564
8564
8564
8564
8564
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8571
8580
8580
8580
8580
8580
8580
8580
8580
8580
8587
8593
8593
8593
8593
8593
8593
8593
8593
8600
8600
8600
8600
8604
8604
8604
8604
8604
8604
8604
8604
8604
8604
8614
8614
8614
8614
8617
8617
8617
8617
8625
8628
8628
8628
8628
8635
8635
8635
8635
8635
8635
8635
8635
8635
8635
8635
8635
8635
8635
8635
8635
8635
8635
8635
8635
8645
8645
8645
8645
8645
8645
8645
8645
8645
8645
8645
8645
8645
8645
8658
8658
8658
8658
8658
8658
8658
8672
8672
8672
8672
8672
8672
8672
8672
8672
8672
8672
8672
8672
8672
8672
8672
8672
8672
8672
8672
8672
8672
8672
8672
8676
8676
8676
8676
8676
8676
8679
8679
8679
8685
8685
8685
8685
8685
8685
8685
8685
8685
8685
8685
8685
8685
8685
8685
8701
8701
8702
8706
8706
8709
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8722
8724
8724
8729
8729
8729
8729
8733
8733
8733
8733
8733
8733
8733
8733
8733
8733
8741
8741
8741
8741
8745
8745
8749
8749
8749
8756
8762
8762
8766
8766
8766
8770
8770
8774
8774
8774
8774
8774
8774
8774
8774
8774
8774
8778
8782
8782
8782
8782
8782
8782
8782
8782
8785
8785
8785
8785
8785
8785
8785
8788
8788
8788
8798
8798
8803
8803
8803
8806
8810
8810
8810
8810
8810
8810
8810
8810
8810
8810
8817
8817
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8822
8830
8830
8841
8841
8846
8846
8846
8846
8846
8846
8846
8846
8849
8849
8852
8852
8852
8858
8858
8858
8858
8858
8858
8858
8858
8862
8862
8866
8866
8866
8866
8878
8878
8878
8878
8878
8878
8878
8878
8878
8878
8881
8881
8881
8881
8881
8881
8881
8886
8886
8886
8886
8886
8886
8886
8886
8886
8886
8886
8886
8886
8886
8886
8886
8886
8886
8886
8886
8886
8886
8886
8886
8886
8886
8886
8886
8908
8913
8918
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8928
8931
8931
8936
8936
8936
8941
8941
8941
8941
8949
8949
8954
8964
8969
8969
8969
8969
8969
8969
8969
8969
8969
8969
8974
8974
8974
8974
8974
8974
8974
8974
8974
8974
8977
8977
8977
8981
8983
8988
8988
8988
8988
8988
8988
8991
8991
8991
8991
9001
9006
9006
9006
9014
9014
9014
9014
9019
9019
9019
9019
9023
9023
9023
9023
9030
9030
9030
9035
9035
9035
9035
9035
9035
9035
9035
9035
9035
9038
9044
9044
9044
9044
9044
9044
9044
9044
9044
9044
9044
9044
9044
9044
9044
9044
9044
9044
9044
9044
9051
9051
9059
9062
9062
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9067
9080
9080
9084
9084
9084
9084
9084
9084
9084
9084
9084
9084
9084
9084
9084
9084
9084
9084
9084
9084
9089
9089
9099
9099
9099
9099
9109
9109
9109
9109
9109
9109
9109
9115
9121
9121
9121
9121
9121
9121
9121
9121
9121
9121
9121
9121
9121
9121
9121
9139
9139
9139
9139
9139
9139
9139
9139
9139
9139
9139
9139
9139
9139
9139
9139
9139
9139
9144
9144
9144
9144
9144
9144
9144
9148
9148
9154
9154
9154
9154
9154
9154
9154
9154
9154
9154
9154
9154
9154
9154
9154
9154
9154
9154
9154
9154
9154
9154
9154
9154
9157
9157
9157
9157
9157
9157
9157
9157
9157
9157
9157
9157
9162
9162
9162
9162
9162
9162
9162
9162
9162
9162
9166
9166
9166
9175
9175
9175
9175
9184
9184
9184
9184
9184
9188
9188
9188
9188
9188
9188
9188
9188
9188
9188
9190
9194
9194
9201
9201
9201
9201
9201
9201
9201
9201
9201
9201
9201
9204
9209
9215
9215
9215
9215
9215
9215
9219
9219
9223
9223
9223
9223
9223
9223
9223
9223
9224
9227
9227
9227
9232
9232
9232
9232
9232
9232
9232
9234
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9241
9245
9245
9245
9245
9245
9245
9245
9245
9245
9245
9245
9252
9252
9252
9255
9255
9255
9255
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9265
9270
9273
9273
9273
9273
9273
9277
9277
9280
9280
9280
9280
9288
9288
9288
9299
9299
9308
9320
9326
9326
9326
9326
9326
9334
9334
9334
9334
9334
9334
9334
9334
9334
9334
9334
9334
9336
9336
9339
9339
9339
9339
9347
9347
9347
9347
9347
9347
9347
9347
9347
9347
9356
9356
9356
9356
9356
9356
9361
9361
9361
9361
9361
9361
9361
9361
9361
9361
9361
9366
9366
9372
9372
9372
9372
9372
9372
9372
9372
9372
9372
9372
9372
9372
9372
9372
9372
9372
9372
9376
9376
9376
9376
9376
9376
9376
9376
9379
9381
9387
9387
9387
9387
9387
9387
9387
9387
9387
9387
9394
9394
9401
9401
9401
9401
9401
9401
9401
9404
9404
9404
9415
9415
9415
9415
9415
9415
9415
9415
9415
9415
9415
9415
9415
9418
9424
9424
9429
9429
9435
9435
9435
9435
9435
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9445
9453
9456
9456
9456
9456
9456
9456
9456
9463
9465
9465
9472
9475
9475
9498
9498
9506
9506
9506
9506
9506
9506
9506
9506
9506
9506
9506
9506
9506
9506
9506
9506
9506
9506
9506
9506
9506
9510
9510
9510
9510
9510
9510
9510
9510
9510
9510
9510
9510
9510
9510
9510
9510
9510
9510
9510
9519
9519
9519
9519
9519
9519
9519
9519
9519
9519
9519
9519
9519
9519
9519
9519
9519
9519
9529
9529
9529
9529
9529
9529
9529
9529
9529
9529
9539
9539
9539
9539
9539
9539
9542
9542
9542
9542
9542
9542
9547
9547
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9559
9564
9564
9564
9564
9564
9567
9567
9567
9567
9567
9567
9567
9567
9567
9572
9572
9572
9572
9572
9572
9572
9572
9572
9575
9575
9579
9582
9585
9585
9594
9594
9594
9594
9594
9594
9594
9597
9597
9597
9610
9610
9612
9617
9617
9617
9617
9617
9617
9617
9617
9617
9617
9617
9629
9629
9629
9629
9629
9629
9629
9629
9629
9629
9629
9629
9629
9629
9629
9629
9629
9629
9629
9629
9629
9629
9629
9640
9640
9640
9640
9640
9640
9640
9640
9640
9640
9640
9640
9640
9640
9640
9640
9643
9643
9649
9649
9649
9649
9649
9654
9661
9661
9661
9661
9664
9664
9664
9664
9667
9679
9679
9679
9679
9679
9684
9684
9684
9684
9684
9684
9684
9684
9684
9684
9684
9684
9684
9684
9684
9684
9684
9684
9684
9684
9684
9684
9689
9689
9689
9689
9689
9695
9695
9700
9700
9700
9700
9700
9700
9700
9700
9700
9700
9700
9700
9700
9700
9700
9700
9700
9700
9700
9700
9700
9700
9700
9700
9700
9700
9700
9714
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9721
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9728
9738
9738
9738
9738
9738
9738
9738
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9746
9752
9752
9752
9752
9752
9752
9752
9752
9752
9752
9752
9752
9752
9752
9752
9752
9762
9765
9765
9771
9775
9775
9775
9775
9775
9775
9777
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9782
9785
9785
9785
9789
9789
9789
9789
9789
9789
9789
9789
9789
9789
9789
9789
9789
9789
9789
9789
9789
9793
9801
9801
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9808
9814
9814
9814
9814
9814
9814
9814
9819
9819
9819
9819
9819
9819
9819
9819
9819
9819
9819
9819
9819
9819
9819
9830
9830
9830
9830
9830
9830
9830
9830
9830
9830
9830
9830
9830
9830
9830
9830
9830
9830
9830
9830
9830
9830
9834
9834
9842
9842
9842
9842
9842
9842
9842
9842
9846
9846
9846
9846
9846
9846
9846
9846
9846
9846
9846
9846
9846
9852
9854
9861
9861
9861
9861
9861
9861
9861
9861
9861
9861
9861
9861
9861
9863
9863
9863
9871
9871
9871
9871
9871
9871
9878
9890
9890
9890
9890
9890
9890
9890
9899
9899
9905
9905
9905
9905
9928
9944
9944
9944
9944
9950
9953
9953
9953
9953
9953
9958
9958
9958
9958
9961
9964
9971
9971
9971
9971
9971
9971
9971
9971
9971
9971
9975
9975
9975
9986
9986
9986
9986
9986
9986
9986
9986
9986
9989
9992
9992
9992
9992
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
9999
10003
10003
10003
10011
10011
10011
10011
10011
10011
10011
10011
10011
10011
10011
10011
10014
10014
10014
10014
10014
10018
10018
10018
10018
10018
10018
10018
10018
10018
10018
10018
10028
10028
10028
10028
10028
10028
10028
10031
10031
10031
10031
10031
10031
10031
10045
10045
10045
10045
10045
10048
10048
10048
10048
10048
10052
10052
10058
10068
10068
10090
10096
10098
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10106
10114
10114
10114
10119
10124
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10134
10138
10138
10138
10138
10138
10138
10138
10138
10138
10138
10138
10145
10145
10145
10147
10156
10167
10167
10167
10167
10167
10167
10167
10167
10167
10167
10167
10167
10167
10167
10168
10168
10168
10172
10172
10172
10175
10175
10179
10179
10179
10179
10179
10179
10179
10179
10179
10179
10187
10187
10187
10187
10191
10191
10191
10191
10195
10195
10195
10204
10204
10204
10204
10204
10204
10204
10204
10204
10204
10204
10210
10210
10210
10210
10210
10210
10210
10210
10210
10210
10210
10215
10215
10215
10215
10215
10226
10226
10226
10226
10226
10226
10226
10226
10226
10226
10226
10226
10226
10226
10226
10226
10226
10226
10226
10226
10226
10226
10226
10228
10228
10228
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10238
10244
10244
10244
10244
10244
10244
10244
10244
10244
10244
10244
10244
10244
10244
10244
10255
10255
10255
10255
10255
10255
10255
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10268
10273
10273
10273
10273
10273
10273
10273
10273
10273
10273
10278
10281
10281
10281
10281
10281
10281
10281
10281
10290
10290
10299
10299
10299
10299
10299
10299
10299
10301
10306
10306
10306
10306
10306
10306
10306
10306
10306
10306
10316
10316
10322
10322
10322
10322
10322
10322
10322
10322
10322
10324
10324
10328
10328
10328
10328
10328
10332
10332
10332
10332
10332
10332
10332
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10344
10352
10352
10352
10357
10357
10366
10366
10370
10370
10370
10376
10385
10385
10385
10385
10385
10389
10391
10391
10411
10411
10411
10411
10411
10411
10411
10411
10411
10411
10411
10411
10411
10411
10411
10411
10411
10411
10411
10411
10411
10411
10411
10411
10411
10411
10411
10416
10416
10416
10416
10416
10416
10416
10427
10427
10427
10427
10427
10427
10432
10435
10435
10438
10438
10438
10438
10438
10443
10443
10443
10443
10443
10443
10443
10443
10443
10443
10443
10443
10443
10443
10443
10443
10443
10443
10443
10443
10443
10443
10443
10443
10443
10443
10443
10443
10443
10450
10454
10454
10463
10463
10463
10463
10463
10463
10468
10471
10482
10482
10482
10482
10482
10482
10482
10482
10482
10482
10482
10482
10482
10482
10482
10487
10487
10487
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10497
10500
10500
10500
10500
10504
10504
10517
10517
10517
10517
10517
10517
10517
10517
10521
10521
10521
10521
10521
10521
10521
10521
10521
10521
10528
10528
10528
10528
10528
10528
10528
10528
10528
10528
10528
10528
10528
10528
10528
10528
10528
10537
10537
10544
10544
10544
10549
10553
10556
10556
10574
10597
10597
10597
10597
10597
10597
10600
10600
10600
10600
10600
10600
10600
10600
10606
10606
10609
10611
10611
10621
10621
10621
10621
10621
10626
10626
10626
10626
10633
10633
10633
10633
10633
10636
10636
10636
10636
10641
10641
10641
10641
10641
10641
10641
10641
10641
10641
10641
10641
10641
10641
10641
10641
10641
10641
10641
10641
10641
10641
10641
10641
10641
10641
10641
10641
10641
10649
10663
10663
10663
10663
10663
10663
10663
10663
10663
10663
10663
10667
10672
10672
10672
10672
10672
10672
10672
10672
10672
10672
10672
10672
10672
10672
10672
10672
10672
10672
10672
10672
10672
10678
10678
10678
10678
10678
10678
10678
10678
10678
10678
10678
10678
10678
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10683
10688
10688
10688
10688
10688
10688
10688
10688
10688
10688
10688
10688
10688
10691
10695
10695
10695
10695
10695
10695
10695
10695
10695
10695
10695
10695
10695
10695
10699
10711
10711
10714
10714
10714
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10723
10725
10733
10733
10733
10733
10733
10733
10733
10733
10733
10733
10733
10733
10738
10738
10738
10738
10738
10743
10743
10743
10747
10750
10764
10764
10764
10764
10764
10764
10764
10770
10770
10770
10770
10776
10776
10776
10776
10776
10776
10776
10776
10776
10776
10776
10776
10776
10776
10776
10776
10776
10776
10776
10776
10776
10776
10776
10776
10781
10789
10791
10791
10796
10796
10796
10796
10796
10796
10815
10815
10815
10819
10819
10819
10819
10819
10819
10819
10819
10819
10819
10819
10819
10819
10819
10819
10819
10826
10840
10840
10840
10840
10840
10846
10853
10853
10853
10853
10853
10855
10855
10857
10863
10863
10863
10863
10863
10873
10873
10873
10873
10873
10873
10873
10873
10873
10873
10873
10873
10873
10873
10873
10873
10873
10873
10873
10873
10873
10883
10883
10883
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10890
10896
10896
10896
10896
10896
10896
10896
10896
10896
10896
10896
10909
10909
10909
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10925
10930
10945
10950
10965
10965
10965
10965
10965
10965
10965
10965
10976
10981
10984
10984
10984
10984
10984
10984
10986
10993
10993
11007
11007
11007
11007
11007
11007
11007
11007
11007
11021
11021
11021
11021
11021
11021
11021
11021
11021
11021
11021
11021
11021
11021
11021
11021
11021
11021
11021
11021
11021
11028
11028
11039
11043
11043
11043
11043
11043
11043
11043
11043
11043
11043
11043
11043
11043
11043
11043
11043
11043
11043
11043
11043
11047
11047
11047
11047
11047
11047
11047
11047
11047
11047
11047
11047
11047
11047
11047
11047
11047
11047
11047
11047
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11063
11071
11081
11081
11088
11088
11103
11103
11103
11103
11103
11103
11103
11103
11103
11103
11103
11103
11103
11106
11106
11106
11106
11112
11112
11112
11112
11112
11118
11131
11131
11131
11131
11131
11134
11139
11139
11139
11139
11139
11139
11139
11139
11139
11139
11139
11139
11139
11139
11139
11139
11139
11139
11139
11139
11139
11139
11139
11139
11139
11139
11139
11139
11139
11151
11151
11151
11151
11151
11151
11151
11151
11151
11151
11151
11151
11151
11151
11151
11151
11151
11151
11151
11151
11151
11151
11155
11160
11160
11160
11160
11163
11163
11163
11163
11174
11174
11174
11174
11174
11174
11174
11174
11174
11174
11174
11182
11186
11186
11193
11193
11193
11193
11193
11193
11205
11205
11208
11208
11211
11211
11211
11214
11214
11217
11217
11217
11220
11224
11224
11230
11230
11230
11230
11230
11235
11235
11235
11245
11245
11245
11245
11245
11245
11245
11245
11245
11245
11245
11245
11245
11245
11245
11245
11245
11245
11245
11245
11245
11245
11245
11245
11249
11256
11256
11256
11256
11256
11256
11256
11256
11261
11261
11266
11266
11276
11276
11276
11276
11283
11283
11283
11283
11283
11283
11283
11283
11283
11283
11283
11283
11283
11283
11283
11283
11283
11283
11283
11283
11292
11292
11292
11314
11314
11314
11314
11314
11314
11314
11314
11314
11319
11319
11319
11319
11319
11319
11319
11319
11324
11324
11324
11324
11324
11333
11339
11342
11347
11352
11352
11352
11352
11360
11365
11365
11365
11365
11365
11375
11375
11375
11375
11375
11375
11375
11375
11375
11375
11375
11375
11375
11375
11375
11375
11375
11375
11375
11378
11378
11391
11391
11402
11402
11402
11402
11408
11412
11412
11412
11412
11412
11412
11412
11412
11415
11415
11415
11419
11419
11419
11419
11419
11419
11419
11419
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11432
11440
11452
11452
11452
11452
11478
11478
11483
11483
11494
11494
11494
11494
11498
11504
11511
11525
11525
11525
11548
11552
11552
11552
11552
11563
11563
11563
11563
11563
11563
11563
11563
11563
11569
11569
11569
11569
11569
11569
11575
11575
11579
11579
11597
11597
11597
11604
11604
11604
11604
11604
11604
11610
11610
11610
11610
11610
11610
11613
11613
11619
11619
11619
11630
11635
11635
11635
11635
11635
11635
11635
11635
11635
11635
11641
11660
11660
11660
11660
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11669
11675
11684
11684
11684
11684
11684
11684
11684
11684
11684
11688
11688
11692
11692
11692
11695
11695
11695
11695
11699
11699
11699
11708
11708
11708
11708
11708
11708
11708
11708
11708
11708
11708
11708
11714
11714
11714
11714
11714
11714
11714
11714
11714
11714
11714
11714
11714
11714
11714
11728
11746
11746
11746
11752
11752
11752
11752
11752
11752
11752
11752
11752
11752
11752
11752
11752
11752
11752
11752
11752
11752
11752
11755
11762
11764
11764
11764
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11778
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11794
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11806
11814
11814
11814
11814
11814
11814
11814
11814
11814
11814
11814
11814
11814
11814
11814
11814
11814
11814
11814
11814
11814
11814
11814
11814
11814
11814
11821
11827
11827
11827
11827
11827
11827
11831
11831
11831
11831
11831
11849
11849
11849
11849
11849
11849
11849
11849
11852
11860
11860
11876
11876
11876
11876
11876
11876
11876
11876
11876
11876
11876
11876
11876
11876
11876
11876
11876
11876
11876
11876
11876
11876
11876
11876
11876
11876
11876
11888
11888
11888
11888
11888
11888
11888
11888
11888
11888
11888
11888
11888
11888
11888
11888
11888
11888
11888
11888
11888
11888
11888
11888
11888
11888
11893
11893
11893
11897
11897
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11917
11919
11935
11935
11939
11953
11953
11953
11953
11953
11953
11953
11953
11953
11953
11953
11953
11953
11953
11953
11953
11953
11953
11953
11953
11953
11953
11953
11953
11953
11953
11953
11953
11961
11966
11966
11966
11966
11966
11966
11966
11966
11966
11966
11966
11966
11966
11966
11966
11966
11966
11966
11966
11966
11966
11975
11975
11975
11975
11975
11975
11975
11975
11975
11975
11975
11975
11980
11985
11985
11985
11985
11985
11999
11999
11999
11999
11999
11999
11999
11999
12008
12008
12008
12008
12008
12008
12016
12016
12016
12021
12021
12021
12021
12021
12021
12021
12021
12021
12021
12021
12021
12021
12021
12021
12021
12021
12021
12021
12021
12021
12021
12021
12021
12021
12021
12021
12021
12023
12023
12023
12027
12027
12027
12032
12032
12032
12032
12032
12034
12043
12043
12043
12043
12043
12043
12043
12043
12043
12043
12043
12046
12051
12054
12054
12058
12058
12065
12065
12065
12065
12065
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12075
12081
12081
12081
12081
12081
12081
12081
12081
12081
12081
12081
12081
12081
12081
12081
12081
12081
12084
12091
12091
12091
12091
12091
12091
12091
12091
12091
12091
12091
12091
12091
12094
12094
12094
12094
12094
12094
12094
12094
12094
12109
12115
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12133
12137
12137
12137
12137
12137
12137
12137
12137
12137
12137
12137
12137
12137
12137
12137
12144
12154
12154
12154
12154
12154
12154
12159
12159
12159
12159
12166
12173
12173
12173
12173
12173
12177
12184
12184
12184
12184
12187
12197
12209
12215
12215
12215
12215
12215
12215
12220
12220
12220
12220
12220
12220
12220
12220
12220
12220
12220
12220
12220
12220
12224
12224
12224
12224
12224
12224
12231
12231
12240
12240
12240
12240
12240
12240
12253
12253
12253
12253
12253
12253
12253
12253
12259
12259
12259
12259
12259
12269
12269
12269
12269
12269
12269
12269
12269
12269
12269
12269
12269
12269
12269
12273
12286
12286
12286
12286
12286
12286
12286
12295
12295
12295
12299
12299
12299
12306
12306
12306
12311
12311
12311
12311
12311
12316
12321
12321
12326
12333
12333
12333
12333
12333
12333
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12344
12347
12347
12355
12366
12366
12366
12384
12384
12384
12384
12384
12384
12389
12389
12389
12389
12389
12389
12389
12389
12389
12389
12389
12389
12389
12389
12389
12389
12397
12397
12404
12404
12410
12410
12420
12428
12428
12428
12428
12428
12428
12428
12428
12428
12428
12428
12428
12428
12428
12428
12432
12439
12442
12449
12449
12458
12458
12458
12458
12458
12458
12458
12467
12467
12467
12467
12467
12467
12467
12467
12467
12467
12467
12467
12467
12467
12467
12467
12467
12479
12479
12479
12479
12479
12479
12479
12479
12479
12479
12479
12479
12479
12479
12479
12479
12479
12479
12479
12479
12488
12488
12488
12488
12488
12488
12488
12488
12488
12488
12488
12488
12488
12488
12488
12488
12488
12488
12488
12488
12494
12494
12499
12506
12506
12506
12506
12506
12506
12506
12506
12506
12517
12517
12517
12522
12529
12529
12544
12549
12549
12553
12553
12555
12560
12560
12560
12567
12567
12567
12567
12567
12567
12567
12567
12567
12567
12567
12567
12567
12567
12567
12567
12567
12567
12567
12567
12567
12567
12567
12586
12593
12600
12602
12608
12608
12628
12628
12628
12628
12628
12628
12628
12628
12628
12628
12628
12628
12628
12628
12628
12628
12628
12628
12628
12631
12639
12639
12639
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12658
12669
12669
12669
12669
12669
12679
12696
12696
12696
12696
12696
12696
12696
12696
12696
12696
12696
12696
12696
12696
12696
12696
12696
12696
12696
12696
12696
12696
12696
12704
12714
12714
12718
12718
12718
12718
12718
12722
12722
12722
12722
12722
12729
12729
12729
12729
12729
12729
12729
12729
12729
12729
12729
12729
12729
12742
12742
12742
12742
12742
12742
12742
12747
12756
12756
12756
12756
12756
12756
12756
12756
12756
12756
12756
12756
12756
12756
12756
12756
12756
12756
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12772
12776
12776
12776
12776
12776
12776
12776
12776
12776
12776
12786
12791
12804
12810
12810
12810
12818
12818
12818
12819
12819
12819
12819
12826
12826
12826
12826
12826
12826
12826
12826
12826
12826
12826
12826
12826
12826
12826
12826
12826
12826
12826
12826
12826
12826
12830
12830
12830
12842
12842
12844
12844
12844
12844
12844
12844
12844
12848
12858
12858
12861
12861
12861
12861
12871
12871
12871
12871
12874
12896
12896
12896
12896
12896
12896
12896
12896
12896
12896
12896
12896
12896
12896
12896
12896
12896
12896
12896
12896
12896
12908
12914
12914
12914
12922
12926
12926
12926
12926
12926
12926
12926
12926
12926
12926
12926
12926
12926
12926
12926
12926
12926
12926
12926
12926
12926
12926
12926
12926
12933
12933
12933
12933
12947
12947
12947
12947
12947
12947
12947
12947
12952
12952
12952
12952
12965
12965
12965
12965
12970
12975
12975
12979
12979
12986
12986
12986
12989
12994
12994
12994
12994
12994
12994
12994
12994
12994
12994
12994
12994
12994
12994
12994
12994
13008
13008
13008
13008
13008
13008
13008
13008
13008
13008
13008
13013
13013
13013
13013
13013
13013
13013
13013
13013
13013
13013
13013
13013
13023
13023
13049
13049
13049
13049
13049
13049
13049
13049
13049
13049
13049
13049
13049
13049
13049
13049
13049
13049
13049
13049
13049
13049
13049
13054
13054
13054
13063
13063
13063
13063
13063
13063
13063
13063
13063
13063
13063
13063
13063
13063
13063
13063
13063
13067
13067
13067
13067
13067
13067
13077
13077
13077
13077
13077
13086
13086
13086
13086
13086
13086
13086
13090
13090
13090
13090
13090
13090
13090
13090
13090
13090
13090
13090
13090
13090
13090
13090
13090
13090
13090
13090
13090
13090
13090
13090
13094
13094
13094
13102
13102
13102
13102
13102
13102
13102
13102
13102
13102
13102
13102
13102
13102
13109
13109
13109
13109
13109
13109
13109
13109
13109
13109
13109
13109
13109
13109
13109
13109
13109
13109
13109
13109
13109
13109
13113
13113
13113
13113
13118
13118
13118
13118
13118
13118
13118
13118
13118
13118
13118
13118
13118
13130
13130
13130
13130
13138
13138
13138
13138
13138
13138
13142
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13153
13165
13165
13165
13165
13165
13165
13165
13172
13172
13172
13172
13172
13172
13172
13172
13172
13172
13172
13172
13172
13172
13172
13172
13172
13172
13172
13172
13172
13172
13172
13172
13172
13172
13174
13180
13184
13184
13184
13198
13198
13198
13198
13198
13203
13208
13208
13208
13211
13211
13211
13216
13216
13216
13227
13227
13227
13258
13258
13258
13262
13262
13262
13262
13262
13262
13262
13262
13262
13262
13262
13262
13262
13262
13262
13262
13262
13262
13262
13262
13262
13262
13273
13273
13273
13273
13273
13273
13282
13282
13282
13282
13290
13290
13290
13296
13296
13305
13315
13315
13315
13315
13315
13322
13322
13322
13322
13322
13328
13328
13328
13333
13333
13333
13333
13333
13333
13333
13333
13333
13333
13333
13333
13333
13333
13333
13333
13333
13333
13333
13333
13333
13337
13337
13337
13337
13340
13342
13342
13342
13370
13370
13370
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13401
13419
13443
13446
13453
13453
13453
13454
13456
13466
13468
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13476
13495
13495
13495
13495
13495
13495
13501
13501
13501
13501
13501
13501
13501
13501
13501
13501
13501
13501
13501
13501
13509
13509
13509
13509
13509
13517
13517
13524
13524
13524
13524
13524
13524
13524
13524
13524
13524
13524
13524
13524
13524
13524
13524
13528
13533
13533
13533
13533
13533
13533
13533
13533
13533
13533
13533
13533
13533
13533
13542
13542
13542
13542
13542
13542
13542
13542
13542
13542
13542
13542
13542
13542
13542
13542
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13550
13553
13557
13560
13581
13584
13584
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13593
13597
13597
13597
13597
13597
13597
13597
13597
13597
13597
13597
13597
13597
13605
13605
13605
13605
13605
13605
13605
13610
13610
13610
13610
13610
13625
13625
13625
13625
13625
13625
13637
13649
13649
13649
13656
13656
13656
13656
13656
13656
13656
13672
13672
13672
13672
13672
13672
13672
13672
13672
13672
13672
13672
13672
13672
13676
13676
13676
13676
13676
13676
13676
13676
13676
13676
13676
13686
13686
13686
13686
13690
13701
13701
13701
13701
13701
13701
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13709
13723
13723
13724
13724
13724
13724
13724
13724
13724
13724
13724
13732
13732
13743
13743
13743
13743
13743
13743
13743
13743
13743
13743
13743
13743
13743
13743
13743
13743
13743
13743
13743
13743
13751
13751
13751
13751
13751
13751
13759
13759
13759
13759
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13778
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13793
13803
13803
13803
13803
13803
13803
13810
13810
13824
13824
13824
13824
13824
13824
13824
13824
13824
13824
13824
13824
13824
13824
13835
13835
13840
13840
13843
13861
13861
13868
13868
13868
13868
13868
13868
13868
13868
13868
13868
13868
13868
13868
13871
13875
13917
13917
13917
13925
13925
13925
13925
13925
13925
13925
13925
13925
13925
13925
13925
13925
13925
13925
13931
13931
13939
13944
13944
13944
13944
13963
13963
13963
13963
13963
13963
13963
13970
13970
13970
13970
13970
13970
13970
13970
13970
13970
13970
13970
13970
13970
13970
13970
13970
13973
13973
13973
13979
13979
13979
13979
13979
13979
13979
13979
13979
13979
13979
13979
13979
13979
13979
13979
13986
13986
13989
13989
13989
13989
13992
13997
13997
13997
14000
14000
14000
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14010
14036
14044
14044
14044
14044
14044
14044
14044
14044
14044
14058
14058
14058
14071
14071
14071
14071
14071
14071
14071
14071
14071
14071
14071
14091
14091
14091
14091
14091
14091
14091
14091
14091
14091
14091
14091
14091
14091
14091
14091
14091
14091
14091
14091
14091
14099
14102
14112
14112
14112
14112
14112
14118
14124
14124
14141
14141
14149
14149
14149
14149
14149
14149
14149
14149
14149
14149
14149
14149
14149
14149
14149
14149
14149
14149
14149
14153
14153
14153
14153
14153
14153
14153
14155
14158
14163
14163
14163
14163
14163
14163
14163
14163
14163
14163
14167
14167
14167
14167
14167
14167
14167
14167
14167
14167
14169
14175
14175
14175
14175
14175
14175
14175
14175
14175
14175
14175
14180
14180
14180
14180
14180
14180
14180
14183
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14189
14194
14194
14194
14194
14194
14205
14212
14218
14218
14218
14218
14218
14218
14218
14218
14218
14218
14218
14218
14218
14218
14226
14226
14226
14226
14230
14230
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14236
14240
14240
14244
14247
14247
14247
14247
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14268
14273
14273
14279
14279
14284
14289
14289
14296
14296
14296
14296
14296
14296
14296
14296
14296
14296
14296
14296
14296
14296
14296
14296
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14304
14307
14307
14311
14315
14324
14324
14324
14324
14324
14324
14324
14324
14324
14324
14324
14324
14324
14324
14324
14324
14324
14324
14324
14324
14330
14330
14330
14333
14333
14333
14339
14339
14339
14339
14339
14339
14345
14345
14345
14345
14353
14353
14353
14353
14353
14353
14353
14353
14353
14353
14353
14353
14353
14353
14353
14353
14355
14364
14364
14364
14364
14364
14364
14374
14374
14374
14398
14403
14410
14414
14414
14414
14418
14418
14427
14427
14427
14427
14427
14427
14427
14427
14427
14427
14427
14435
14441
14441
14447
14447
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14456
14469
14469
14469
14469
14469
14469
14469
14469
14469
14469
14469
14469
14469
14469
14469
14469
14469
14469
14469
14469
14474
14474
14474
14474
14474
14474
14474
14474
14474
14474
14474
14474
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14481
14492
14492
14492
14492
14492
14492
14492
14492
14492
14492
14492
14492
14497
14505
14509
14509
14515
14515
14545
14552
14552
14552
14552
14552
14552
14552
14552
14552
14552
14552
14552
14552
14557
14557
14557
14557
14557
14557
14557
14557
14557
14557
14557
14557
14557
14557
14557
14557
14557
14557
14557
14557
14557
14557
14557
14557
14557
14557
14571
14571
14583
14583
14583
14590
14590
14590
14590
14590
14590
14590
14590
14590
14590
14590
14590
14590
14607
14607
14607
14607
14607
14607
14607
14607
14607
14607
14614
14614
14614
14614
14614
14614
14614
14614
14614
14614
14614
14614
14614
14614
14614
14614
14614
14614
14614
14614
14614
14614
14621
14626
14626
14626
14626
14626
14626
14626
14626
14633
14635
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14644
14647
14650
14650
14654
14654
14654
14654
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14659
14684
14684
14686
14692
14692
14692
14692
14692
14692
14692
14692
14692
14692
14692
14692
14692
14692
14692
14692
14692
14692
14692
14692
14692
14692
14692
14692
14692
14692
14692
14698
14698
14698
14703
14703
14703
14703
14724
14724
14724
14724
14724
14724
14724
14724
14724
14724
14728
14735
14735
14735
14735
14735
14735
14735
14735
14735
14735
14735
14735
14735
14738
14738
14738
14738
14738
14738
14738
14738
14738
14738
14738
14738
14738
14738
14745
14745
14745
14745
14751
14751
14751
14751
14751
14751
14751
14751
14751
14751
14758
14758
14758
14758
14762
14762
14766
14771
14771
14771
14771
14771
14771
14771
14771
14771
14771
14771
14771
14771
14781
14784
14784
14784
14784
14784
14784
14784
14784
14784
14788
14788
14788
14788
14799
14799
14799
14799
14799
14799
14799
14799
14799
14799
14799
14799
14799
14799
14799
14799
14799
14799
14799
14799
14799
14799
14799
14799
14799
14801
14801
14804
14804
14808
14808
14808
14808
14822
14822
14822
14822
14822
14822
14822
14822
14822
14822
14822
14822
14822
14822
14822
14822
14822
14822
14822
14829
14829
14829
14829
14829
14829
14829
14829
14829
14829
14829
14829
14840
14840
14840
14844
14850
14861
14861
14861
14861
14867
14867
14867
14867
14867
14867
14867
14867
14867
14867
14867
14881
14891
14891
14891
14891
14894
14901
14905
14915
14915
14915
14915
14915
14918
14918
14932
14932
14932
14932
14932
14932
14932
14932
14932
14932
14932
14946
14946
14946
14946
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14958
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14967
14973
14973
14973
14973
14973
14973
14974
14978
14978
14978
14978
14978
14978
14978
14978
14984
14984
14984
14984
14984
14984
14988
14988
14991
14991
14991
14991
14991
14991
14994
14994
14994
14994
14994
15000
15000
15000
15000
15000
15000
15000
15000
15000
15000
15000
15000
15000
15000
15000
15000
15000
15000
15004
15004
15015
15027
15032
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15040
15042
15053
15053
15053
15053
15053
15053
15053
15053
15053
15053
15053
15060
15060
15060
15060
15060
15060
15060
15060
15060
15068
15068
15068
15068
15085
15085
15085
15092
15097
15115
15119
15119
15122
15122
15122
15130
15130
15130
15130
15130
15130
15135
15143
15143
15149
15156
15159
15159
15171
15171
15171
15171
15171
15171
15171
15171
15171
15171
15171
15171
15171
15171
15171
15171
15171
15175
15175
15175
15175
15175
15180
15180
15180
15180
15180
15180
15180
15180
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15186
15189
15191
15195
15195
15195
15195
15195
15195
15195
15198
15225
15233
15233
15233
15233
15239
15239
15250
15250
15250
15250
15250
15250
15250
15250
15250
15250
15250
15250
15250
15250
15250
15250
15250
15250
15250
15250
15258
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15268
15272
15272
15278
15278
15278
15278
15278
15278
15278
15278
15278
15278
15278
15278
15278
15278
15278
15278
15278
15278
15278
15278
15278
15278
15278
15278
15278
15278
15278
15280
15283
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15287
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15298
15301
15301
15312
15316
15316
15316
15316
15316
15316
15316
15316
15316
15316
15316
15316
15316
15316
15316
15316
15316
15316
15316
15316
15316
15316
15316
15316
15324
15324
15324
15324
15324
15324
15324
15324
15327
15327
15327
15332
15332
15332
15332
15332
15332
15332
15332
15332
15332
15332
15332
15332
15332
15332
15332
15332
15332
15332
15332
15336
15336
15336
15336
15336
15336
15336
15340
15340
15340
15340
15340
15340
15340
15340
15340
15340
15340
15340
15340
15340
15346
15346
15350
15350
15350
15350
15350
15350
15352
15365
15365
15368
15368
15373
15373
15384
15384
15384
15384
15384
15384
15384
15384
15384
15384
15384
15384
15384
15384
15384
15384
15384
15384
15384
15384
15384
15384
15384
15384
15384
15384
15393
15400
15400
15400
15404
15404
15404
15404
15404
15404
15404
15404
15404
15404
15404
15404
15404
15412
15412
15412
15412
15412
15412
15412
15412
15412
15412
15412
15412
15412
15415
15415
15415
15415
15415
15415
15415
15415
15415
15415
15415
15415
15415
15415
15415
15415
15415
15415
15415
15415
15424
15424
15424
15424
15424
15424
15424
15424
15424
15424
15424
15424
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15428
15436
15436
15436
15436
15436
15436
15436
15436
15441
15441
15441
15441
15441
15445
15445
15445
15445
15445
15451
15451
15457
15465
15465
15465
15465
15465
15465
15465
15465
15465
15465
15472
15472
15472
15472
15472
15472
15472
15472
15472
15472
15472
15472
15481
15484
15492
15492
15495
15497
15497
15505
15505
15505
15505
15505
15505
15505
15510
15510
15510
15510
15510
15510
15510
15517
15517
15517
15517
15519
15528
15528
15528
15528
15528
15528
15528
15528
15528
15528
15528
15528
15528
15528
15528
15528
15534
15549
15549
15549
15549
15549
15549
15549
15549
15549
15549
15549
15549
15549
15549
15549
15549
15549
15549
15549
15549
15549
15558
15558
15558
15558
15561
15564
15564
15564
15564
15564
15564
15575
15575
15581
15581
15586
15593
15593
15593
15593
15593
15593
15593
15593
15593
15593
15593
15593
15593
15593
15593
15593
15599
15604
15614
15614
15614
15614
15614
15619
15619
15619
15619
15619
15619
15619
15619
15619
15619
15619
15619
15619
15619
15626
15626
15626
15626
15633
15633
15633
15633
15633
15633
15633
15633
15633
15633
15633
15633
15633
15633
15633
15633
15633
15633
15633
15633
15633
15633
15633
15633
15633
15633
15639
15639
15639
15661
15661
15661
15661
15661
15666
15666
15666
15666
15666
15666
15680
15680
15680
15680
15680
15680
15680
15680
15680
15680
15680
15680
15680
15680
15689
15689
15689
15689
15707
15710
15717
15724
15727
15732
15732
15732
15732
15732
15732
15732
15732
15732
15732
15732
15732
15732
15732
15732
15732
15732
15732
15735
15738
15738
15738
15738
15738
15738
15738
15738
15738
15746
15746
15746
15746
15746
15750
15750
15750
15753
15753
15753
15757
15764
15764
15764
15764
15764
15764
15764
15764
15764
15764
15764
15764
15764
15764
15776
15783
15783
15789
15791
15802
15802
15802
15817
15822
15822
15822
15822
15822
15822
15822
15822
15824
15824
15849
15849
15849
15849
15849
15849
15849
15856
15856
15856
15856
15856
15856
15856
15856
15856
15856
15856
15856
15856
15856
15856
15856
15856
15856
15856
15856
15856
15856
15856
15858
15868
15872
15872
15872
15872
15872
15872
15872
15872
15872
15877
15882
15882
15882
15882
15882
15882
15882
15882
15882
15882
15882
15882
15882
15882
15882
15887
15887
15887
15887
15887
15900
15900
15900
15900
15905
15905
15905
15905
15905
15905
15905
15905
15912
15912
15921
15921
15928
15928
15928
15928
15928
15928
15928
15928
15928
15928
15928
15928
15937
15937
15937
15937
15937
15937
15937
15937
15937
15937
15937
15937
15937
15937
15937
15937
15937
15937
15944
15953
15957
15957
15957
15957
15957
15957
15957
15962
15962
15962
15962
15962
15962
15962
15962
15962
15962
15962
15962
15962
15962
15962
15962
15962
15962
15962
15962
15962
15962
15962
15962
15962
15962
15962
15962
15972
15972
15972
15972
15972
15978
15978
15978
15978
15978
15978
15978
15978
15978
15981
15986
15986
15986
15986
15986
15986
15991
15991
15991
15991
15991
15991
15991
15991
15991
15991
15991
15991
15991
15993
15998
15998
15998
15998
16003
16003
16010
16010
16012
16017
16017
16017
16017
16017
16017
16017
16023
16023
16023
16023
16023
16023
16023
16023
16023
16029
16029
16029
16034
16034
16034
16034
16034
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16053
16060
16060
16060
16071
16082
16082
16082
16082
16082
16082
16082
16082
16082
16082
16082
16082
16082
16082
16082
16082
16082
16082
16082
16082
16082
16082
16088
16093
16093
16093
16093
16098
16104
16104
16104
16104
16104
16104
16104
16104
16104
16104
16104
16104
16104
16104
16104
16104
16104
16104
16104
16104
16104
16104
16104
16124
16124
16124
16124
16124
16124
16124
16128
16128
16128
16128
16128
16128
16132
16136
16136
16136
16140
16140
16140
16140
16140
16140
16140
16140
16140
16140
16140
16140
16140
16167
16171
16185
16185
16185
16185
16185
16190
16201
16201
16201
16201
16201
16201
16201
16201
16203
16208
16216
16232
16232
16232
16232
16232
16232
16232
16232
16248
16248
16248
16248
16255
16255
16255
16255
16255
16255
16255
16255
16255
16255
16255
16255
16255
16255
16255
16264
16264
16264
16264
16264
16264
16264
16264
16264
16264
16264
16264
16264
16264
16264
16264
16264
16264
16264
16264
16264
16264
16264
16264
16264
16267
16267
16267
16267
16271
16271
16271
16271
16271
16271
16271
16271
16271
16271
16271
16271
16271
16271
16280
16287
16297
16297
16297
16297
16297
16297
16297
16297
16297
16297
16309
16309
16309
16309
16309
16309
16312
16324
16342
16347
16347
16347
16353
16353
16358
16358
16358
16358
16358
16358
16358
16358
16358
16365
16365
16365
16365
16365
16365
16365
16365
16365
16365
16365
16365
16365
16365
16365
16365
16365
16369
16369
16369
16369
16369
16369
16369
16369
16369
16369
16369
16369
16379
16379
16379
16379
16379
16379
16379
16379
16379
16379
16379
16379
16379
16379
16379
16379
16379
16385
16385
16385
16385
16395
16395
16395
16395
16395
16395
16395
16395
16395
16395
16395
16395
16395
16404
16404
16404
16413
16413
16413
16413
16413
16413
16413
16413
16413
16413
16413
16413
16413
16413
16413
16413
16413
16413
16416
16421
16422
16425
16428
16434
16434
16434
16439
16439
16439
16439
16439
16439
16439
16439
16439
16439
16439
16439
16439
16439
16439
16439
16439
16439
16456
16456
16456
16456
16456
16456
16456
16456
16456
16456
16464
16464
16471
16471
16487
16488
16488
16488
16488
16488
16488
16488
16488
16492
16492
16492
16492
16492
16492
16492
16495
16501
16507
16507
16507
16507
16507
16507
16507
16507
16515
16515
16515
16515
16515
16515
16515
16515
16515
16515
16522
16522
16531
16531
16531
16531
16537
16537
16537
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16548
16568
16571
16580
16580
16580
16580
16580
16580
16580
16580
16580
16583
16583
16583
16583
16592
16592
16594
16603
16603
16603
16603
16607
16615
16615
16615
16615
16615
16621
16621
16621
16621
16621
16627
16627
16627
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16640
16643
16643
16659
16659
16659
16666
16666
16666
16666
16666
16666
16666
16666
16666
16666
16666
16666
16666
16666
16666
16672
16672
16678
16678
16686
16686
16694
16694
16694
16694
16694
16694
16694
16694
16694
16702
16702
16702
16702
16732
16736
16736
16744
16744
16744
16744
16744
16744
16744
16744
16744
16761
16761
16761
16761
16761
16761
16761
16761
16761
16761
16761
16761
16761
16761
16761
16761
16761
16761
16761
16761
16761
16761
16761
16761
16761
16772
16772
16772
16778
16778
16778
16778
16778
16778
16784
16784
16784
16784
16784
16784
16784
16784
16784
16784
16784
16784
16784
16787
16793
16793
16796
16796
16796
16796
16796
16819
16819
16819
16819
16819
16819
16819
16819
16819
16819
16840
16840
16840
16840
16849
16849
16849
16849
16849
16849
16852
16852
16852
16852
16852
16852
16855
16859
16859
16859
16859
16859
16875
16875
16875
16875
16875
16875
16875
16875
16875
16875
16875
16875
16875
16875
16896
16898
16912
16912
16912
16912
16912
16912
16912
16912
16925
16935
16935
16935
16935
16935
16935
16935
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16944
16952
16957
16957
16957
16957
16961
16961
16961
16977
16977
16977
16981
16994
17002
17002
17002
17013
17013
17020
17020
17020
17020
17020
17020
17020
17020
17020
17020
17020
17020
17020
17020
17020
17020
17020
17029
17029
17029
17029
17029
17029
17029
17029
17029
17032
17035
17037
17037
17041
17041
17041
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17051
17055
17060
17060
17060
17060
17060
17060
17060
17060
17060
17060
17060
17060
17060
17060
17060
17060
17060
17060
17060
17060
17060
17060
17060
17060
17060
17060
17077
17077
17092
17092
17098
17098
17098
17098
17098
17098
17098
17098
17098
17098
17098
17098
17098
17098
17098
17098
17098
17098
17098
17098
17098
17098
17098
17098
17098
17102
17104
17107
17107
17107
17107
17107
17107
17107
17107
17107
17107
17107
17107
17107
17107
17107
17107
17107
17107
17107
17107
17114
17114
17114
17114
17114
17114
17114
17114
17120
17120
17120
17120
17120
17120
17120
17120
17120
17120
17120
17124
17131
17136
17141
17141
17141
17141
17148
17148
17148
17148
17148
17148
17148
17148
17148
17148
17148
17148
17148
17148
17148
17148
17148
17148
17148
17148
17148
17156
17156
17156
17156
17156
17156
17156
17156
17156
17156
17156
17161
17170
17170
17170
17170
17170
17170
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17182
17187
17198
17198
17198
17207
17207
17207
17207
17207
17207
17207
17207
17207
17207
17207
17207
17207
17207
17207
17214
17214
17214
17214
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17219
17230
17230
17230
17230
17230
17230
17230
17230
17238
17238
17238
17238
17238
17238
17238
17238
17238
17238
17238
17238
17238
17238
17238
17238
17238
17238
17243
17243
17250
17250
17250
17250
17250
17250
17250
17250
17250
17250
17250
17250
17250
17258
17261
17261
17261
17265
17265
17265
17265
17265
17265
17265
17265
17265
17265
17265
17265
17265
17265
17265
17265
17265
17265
17265
17265
17265
17265
17265
17278
17278
17281
17281
17281
17287
17295
17295
17295
17295
17295
17295
17295
17295
17295
17298
17298
17298
17298
17298
17298
17298
17298
17305
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17310
17318
17328
17328
17328
17328
17328
17328
17328
17328
17328
17328
17328
17328
17328
17328
17328
17328
17328
17335
17335
17335
17335
17335
17335
17335
17335
17335
17339
17352
17352
17352
17352
17357
17357
17357
17357
17357
17357
17357
17357
17357
17369
17369
17369
17369
17369
17369
17369
17369
17369
17369
17369
17369
17369
17369
17369
17369
17373
17377
17377
17379
17379
17379
17392
17404
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17414
17447
17451
17451
17451
17451
17451
17451
17451
17451
17451
17464
17469
17473
17473
17473
17473
17473
17473
17473
17473
17473
17473
17473
17482
17489
17489
17489
17491
17497
17497
17497
17497
17497
17497
17506
17506
17506
17513
17518
17518
17518
17525
17525
17525
17525
17525
17525
17525
17535
17535
17535
17535
17535
17535
17535
17535
17535
17535
17535
17535
17535
17535
17535
17535
17535
17535
17535
17535
17535
17535
17535
17535
17535
17535
17535
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17543
17552
17552
17552
17552
17552
17552
17552
17552
17552
17552
17552
17558
17558
17558
17562
17562
17562
17562
17565
17568
17568
17575
17575
17575
17582
17582
17587
17587
17587
17587
17598
17598
17598
17598
17598
17598
17605
17605
17605
17605
17605
17605
17605
17605
17605
17605
17605
17605
17605
17605
17605
17605
17605
17605
17605
17605
17605
17605
17605
17605
17605
17605
17605
17605
17608
17612
17612
17617
17617
17617
17617
17617
17617
17617
17617
17617
17617
17617
17617
17617
17624
17633
17633
17633
17633
17633
17633
17633
17633
17633
17633
17633
17633
17633
17633
17633
17633
17633
17633
17633
17633
17633
17639
17639
17639
17639
17639
17639
17639
17639
17639
17639
17646
17646
17646
17646
17646
17646
17646
17646
17646
17646
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17653
17660
17660
17660
17660
17660
17683
17683
17683
17683
17683
17683
17683
17683
17683
17683
17683
17683
17683
17683
17683
17683
17683
17683
17683
17686
17690
17690
17690
17690
17695
17699
17699
17699
17699
17699
17699
17699
17699
17699
17699
17699
17699
17704
17724
17724
17724
17724
17724
17724
17724
17724
17724
17724
17724
17724
17724
17724
17724
17724
17724
17724
17724
17724
17724
17724
17732
17732
17744
17744
17744
17744
17744
17749
17749
17749
17749
17749
17749
17749
17749
17749
17749
17749
17749
17749
17749
17749
17749
17765
17771
17780
17780
17780
17780
17780
17780
17794
17794
17794
17794
17794
17794
17794
17794
17794
17794
17794
17794
17794
17794
17794
17794
17794
17794
17794
17794
17794
17794
17797
17807
17807
17812
17815
17815
17815
17815
17815
17815
17815
17815
17815
17815
17815
17815
17820
17820
17820
17820
17823
17829
17829
17829
17829
17829
17829
17829
17829
17829
17829
17829
17829
17829
17829
17829
17829
17829
17829
17829
17829
17832
17835
17842
17848
17848
17848
17848
17848
17848
17848
17848
17848
17848
17848
17848
17848
17848
17848
17848
17848
17848
17848
17848
17848
17848
17848
17852
17857
17857
17857
17857
17857
17857
17857
17884
17884
17884
17884
17884
17884
17884
17884
17884
17884
17884
17884
17884
17891
17894
17894
17898
17898
17898
17906
17910
17910
17910
17910
17910
17910
17910
17910
17910
17910
17910
17910
17910
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17927
17931
17935
17935
17935
17935
17935
17938
17941
17964
17964
17964
17975
17975
17982
17982
17985
17985
17985
17985
17985
17985
18000
18003
18003
18020
18020
18020
18043
18043
18047
18047
18055
18055
18062
18062
18062
18062
18072
18072
18072
18072
18072
18072
18072
18072
18073
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18082
18087
18093
18093
18093
18093
18093
18093
18093
18093
18093
18093
18093
18093
18093
18093
18093
18093
18093
18093
18100
18100
18100
18100
18100
18108
18108
18108
18108
18117
18117
18117
18129
18129
18129
18129
18129
18129
18137
18144
18144
18144
18144
18144
18144
18149
18164
18164
18164
18164
18173
18173
18173
18173
18173
18173
18173
18173
18173
18173
18173
18173
18173
18173
18173
18185
18192
18202
18202
18202
18208
18208
18208
18208
18208
18218
18218
18218
18226
18234
18234
18234
18234
18239
18239
18239
18239
18239
18239
18239
18239
18239
18239
18239
18239
18239
18239
18248
18248
18248
18248
18248
18248
18256
18274
18282
18282
18286
18306
18312
18325
18325
18325
18325
18325
18325
18325
18325
18325
18325
18337
18337
18337
18337
18337
18337
18337
18337
18337
18337
18337
18337
18337
18337
18337
18337
18337
18340
18340
18344
18344
18344
18344
18344
18355
18355
18355
18355
18355
18373
18373
18381
18381
18381
18381
18392
18405
18405
18405
18405
18405
18405
18405
18405
18405
18405
18405
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18416
18426
18431
18432
18446
18446
18446
18446
18446
18446
18446
18446
18446
18446
18446
18446
18446
18446
18446
18464
18464
18464
18469
18469
18469
18469
18469
18469
18469
18469
18469
18469
18474
18474
18474
18474
18474
18474
18474
18480
18480
18480
18483
18486
18489
18494
18504
18504
18504
18504
18504
18504
18504
18504
18504
18504
18504
18504
18504
18506
18509
18517
18517
18524
18524
18530
18530
18530
18530
18530
18533
18550
18550
18550
18550
18550
18550
18550
18550
18550
18553
18553
18553
18553
18560
18560
18560
18560
18560
18560
18560
18564
18570
18570
18578
18578
18578
18578
18578
18578
18578
18578
18578
18578
18578
18578
18578
18578
18583
18583
18583
18583
18583
18583
18583
18583
18583
18611
18614
18614
18614
18614
18626
18626
18626
18633
18633
18633
18633
18633
18633
18633
18633
18633
18634
18634
18634
18634
18634
18634
18634
18634
18634
18634
18634
18634
18634
18634
18634
18634
18634
18634
18634
18634
18634
18634
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18643
18654
18657
18657
18664
18664
18664
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18669
18676
18676
18676
18676
18676
18676
18676
18702
18713
18713
18724
18731
18731
18731
18731
18731
18731
18738
18738
18738
18738
18738
18738
18738
18738
18738
18738
18738
18738
18738
18738
18738
18744
18748
18748
18748
18748
18761
18765
18765
18769
18769
18769
18769
18769
18773
18773
18776
18776
18790
18790
18790
18790
18790
18790
18790
18790
18790
18807
18807
18807
18807
18807
18807
18807
18807
18807
18807
18807
18807
18807
18807
18807
18823
18823
18823
18823
18823
18830
18830
18833
18833
18833
18833
18833
18833
18833
18833
18839
18844
18853
18853
18853
18858
18858
18858
18858
18861
18864
18864
18864
18876
18876
18876
18876
18880
18880
18880
18880
18880
18886
18886
18886
18890
18890
18890
18890
18890
18890
18890
18890
18890
18890
18899
18899
18899
18899
18907
18907
18907
18907
18907
18907
18907
18907
18907
18907
18907
18909
18923
18923
18923
18923
18923
18923
18923
18923
18923
18923
18923
18923
18923
18923
18923
18929
18929
18929
18929
18929
18929
18929
18929
18929
18929
18929
18929
18929
18929
18929
18929
18929
18929
18929
18929
18929
18929
18929
18929
18929
18929
18929
18929
18929
18931
18935
18935
18935
18939
18939
18939
18949
18949
18949
18949
18949
18949
18949
18955
18955
18955
18955
18955
18955
18955
18955
18955
18955
18955
18955
18955
18955
18955
18955
18970
18975
18975
18975
18975
18975
18975
18975
18975
18975
18975
18975
18975
18975
18975
18975
18975
18975
18975
18975
18975
18975
18975
18975
18975
18975
18975
18975
18975
18975
18981
18981
18981
18981
18981
18981
18981
18999
18999
18999
18999
18999
18999
18999
18999
18999
18999
19024
19024
19024
19024
19037
19037
19037
19037
19037
19037
19037
19037
19037
19037
19037
19044
19044
19050
19057
19057
19057
19057
19057
19062
19062
19062
19062
19062
19062
19076
19076
19076
19076
19076
19076
19076
19076
19083
19087
19087
19087
19091
19091
19091
19091
19091
19091
19091
19091
19091
19091
19099
19099
19099
19099
19099
19099
19099
19099
19103
19103
19103
19103
19103
19103
19103
19103
19103
19103
19103
19103
19103
19106
19110
19120
19120
19120
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19129
19150
19150
19150
19150
19150
19150
19150
19150
19150
19150
19150
19150
19150
19150
19160
19160
19160
19160
19160
19160
19160
19167
19167
19172
19172
19172
19172
19172
19172
19172
19172
19172
19172
19172
19172
19172
19172
19172
19172
19172
19172
19180
19180
19180
19180
19180
19180
19180
19180
19180
19180
19180
19180
19180
19187
19198
19214
19214
19214
19214
19214
19214
19214
19214
19214
19214
19214
19218
19218
19218
19232
19232
19241
19241
19249
19249
19270
19270
19270
19270
19270
19270
19270
19270
19270
19270
19270
19270
19286
19304
19304
19304
19304
19304
19304
19304
19304
19304
19304
19304
19304
19304
19310
19315
19315
19315
19315
19315
19315
19315
19315
19315
19315
19315
19315
19315
19315
19315
19315
19315
19315
19315
19315
19315
19315
19315
19315
19315
19315
19315
19318
19332
19348
19358
19358
19358
19358
19358
19358
19358
19358
19358
19358
19358
19358
19358
19358
19362
19362
19377
19377
19392
19392
19392
19401
19401
19401
19401
19401
19401
19401
19401
19401
19401
19401
19401
19425
19425
19425
19425
19425
19425
19439
19439
19439
19439
19462
19472
19477
19477
19477
19481
19481
19489
19495
19495
19495
19495
19495
19495
19495
19495
19495
19495
19504
19504
19504
19504
19504
19504
19511
19511
19511
19511
19511
19511
19511
19511
19511
19511
19511
19511
19511
19511
19511
19511
19511
19511
19511
19511
19511
19511
19511
19511
19511
19511
19511
19523
19531
19531
19531
19531
19531
19531
19531
19531
19531
19531
19531
19538
19538
19550
19555
19555
19555
19555
19555
19555
19555
19555
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19570
19573
19585
19585
19591
19591
19596
19601
19601
19611
19618
19621
19621
19621
19633
19633
19633
19633
19633
19633
19633
19641
19641
19641
19641
19641
19641
19641
19652
19652
19652
19652
19659
19659
19659
19659
19659
19659
19659
19659
19659
19664
19664
19664
19664
19671
19671
19671
19671
19682
19682
19682
19682
19682
19682
19682
19682
19682
19682
19697
19697
19701
19719
19727
19727
19727
19732
19732
19732
19732
19750
19755
19755
19755
19755
19755
19761
19770
19770
19770
19770
19783
19786
19786
19786
19795
19795
19795
19795
19795
19795
19795
19798
19798
19798
19798
19798
19798
19804
19804
19804
19804
19804
19810
19817
19823
19823
19823
19823
19823
19823
19823
19823
19823
19823
19823
19823
19823
19823
19823
19823
19823
19823
19823
19823
19823
19823
19825
19831
19831
19831
19831
19831
19831
19831
19831
19831
19831
19831
19837
19837
19837
19837
19837
19837
19837
19837
19837
19837
19837
19837
19837
19837
19837
19837
19837
19837
19837
19837
19837
19837
19837
19837
19837
19837
19837
19837
19837
19848
19856
19856
19856
19856
19867
19879
19889
19889
19889
19889
19892
19892
19892
19892
19892
19892
19896
19896
19896
19896
19896
19902
19902
19902
19902
19902
19905
19911
19921
19921
19921
19921
19921
19921
19921
19921
19929
19935
19935
19935
19935
19935
19935
19935
19935
19935
19935
19935
19935
19948
19948
19948
19948
19948
19948
19950
19958
19975
19975
19981
19981
19981
19981
19981
19981
19981
19981
19981
19981
19981
19981
19981
19981
19981
19981
19981
19981
19981
19981
19981
19981
19981
19981
19981
19989
20003
20003
20003
20009
20009
20009
20009
20009
20009
20009
20009
20009
20013
20013
20013
20013
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20022
20038
20038
20048
20058
20058
20058
20058
20058
20058
20070
20076
20076
20076
20076
20076
20076
20076
20076
20083
20083
20083
20083
20083
20083
20083
20083
20090
20090
20090
20090
20107
20107
20107
20107
20107
20107
20107
20107
20107
20107
20107
20107
20107
20120
20120
20120
20120
20120
20120
20120
20120
20120
20120
20131
20131
20131
20131
20131
20131
20131
20137
20154
20154
20154
20154
20154
20162
20162
20173
20173
20181
20181
20181
20181
20185
20185
20185
20189
20189
20189
20194
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20198
20205
20205
20205
20205
20205
20205
20207
20207
20207
20213
20213
20213
20220
20220
20220
20220
20220
20220
20220
20232
20232
20232
20250
20250
20253
20258
20258
20258
20258
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20281
20290
20290
20290
20290
20290
20290
20290
20290
20290
20290
20314
20314
20314
20321
20321
20321
20321
20321
20321
20321
20321
20321
20321
20321
20321
20321
20321
20321
20321
20321
20321
20321
20321
20321
20321
20321
20321
20321
20321
20326
20326
20326
20352
20352
20352
20352
20358
20358
20358
20358
20358
20358
20358
20358
20358
20358
20358
20358
20368
20368
20368
20368
20368
20368
20368
20376
20383
20383
20383
20383
20383
20383
20383
20389
20389
20389
20389
20389
20389
20389
20389
20389
20389
20389
20389
20389
20389
20389
20389
20389
20389
20389
20389
20389
20389
20389
20389
20389
20389
20389
20389
20389
20393
20393
20393
20393
20393
20393
20405
20405
20405
20405
20405
20405
20405
20405
20409
20409
20409
20409
20422
20427
20439
20442
20442
20446
20446
20446
20451
20451
20451
20451
20451
20451
20451
20451
20451
20451
20451
20451
20451
20451
20451
20451
20460
20465
20465
20465
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20484
20487
20490
20490
20495
20508
20508
20508
20508
20508
20508
20508
20508
20508
20508
20508
20508
20508
20508
20508
20508
20508
20508
20508
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20514
20519
20519
20519
20519
20530
20535
20535
20535
20535
20535
20535
20544
20544
20544
20544
20544
20544
20550
20550
20550
20550
20550
20550
20550
20550
20556
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20566
20574
20574
20574
20574
20574
20574
20574
20593
20593
20597
20601
20601
20601
20601
20601
20601
20601
20601
20601
20601
20601
20601
20601
20601
20601
20628
20628
20628
20628
20660
20660
20660
20660
20660
20660
20660
20660
20660
20660
20660
20660
20660
20660
20660
20660
20660
20668
20674
20674
20674
20674
20674
20674
20674
20674
20680
20680
20680
20680
20680
20680
20686
20686
20686
20686
20686
20686
20686
20686
20686
20686
20686
20686
20686
20686
20686
20686
20686
20686
20686
20686
20686
20695
20695
20695
20695
20695
20695
20695
20695
20695
20695
20695
20695
20695
20699
20699
20699
20699
20699
20699
20699
20699
20699
20699
20699
20699
20710
20710
20710
20710
20710
20710
20710
20710
20710
20710
20710
20710
20710
20710
20710
20710
20710
20710
20710
20710
20710
20710
20710
20714
20714
20714
20714
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20741
20748
20748
20748
20748
20748
20748
20748
20748
20748
20748
20748
20748
20748
20748
20751
20762
20764
20775
20775
20775
20775
20775
20775
20780
20780
20780
20780
20798
20798
20801
20801
20801
20801
20801
20801
20801
20801
20807
20807
20807
20807
20807
20807
20811
20811
20811
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20833
20836
20836
20836
20850
20850
20850
20850
20850
20850
20850
20850
20850
20867
20867
20881
20881
20881
20881
20881
20881
20881
20881
20881
20881
20881
20881
20881
20881
20881
20881
20881
20887
20887
20890
20894
20894
20894
20894
20894
20894
20903
20903
20903
20906
20915
20915
20915
20915
20915
20915
20915
20915
20926
20926
20934
20960
20960
20960
20960
20967
20975
20975
20975
20975
20975
20975
20975
20975
20975
20978
20987
20987
20987
20987
20987
20987
20987
20990
20990
20990
20990
20990
20995
20995
20995
20995
20995
21000
21000
21000
21000
21000
21000
21012
21021
21021
21021
21024
21029
21037
21043
21043
21043
21043
21046
21051
21051
21061
21061
21061
21061
21067
21067
21067
21067
21067
21067
21067
21067
21067
21067
21067
21067
21067
21067
21067
21075
21090
21090
21090
21090
21090
21090
21090
21090
21105
21105
21105
21105
21110
21110
21110
21110
21110
21110
21110
21110
21110
21110
21110
21110
21114
21118
21118
21118
21118
21118
21118
21118
21118
21121
21133
21133
21133
21133
21133
21133
21133
21141
21141
21141
21141
21141
21141
21155
21155
21155
21155
21155
21165
21165
21165
21165
21165
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21173
21176
21176
21176
21176
21176
21176
21199
21199
21199
21199
21199
21199
21199
21199
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21210
21222
21222
21222
21222
21222
21222
21222
21222
21222
21222
21222
21222
21222
21222
21222
21222
21222
21222
21222
21222
21222
21225
21225
21232
21235
21240
21240
21252
21252
21252
21252
21252
21252
21261
21261
21261
21261
21261
21261
21261
21261
21261
21261
21261
21266
21266
21266
21266
21266
21266
21266
21266
21266
21266
21266
21266
21266
21266
21266
21266
21266
21266
21266
21266
21274
21278
21278
21278
21278
21278
21289
21289
21291
21315
21325
21325
21332
21335
21345
21345
21345
21345
21345
21345
21345
21345
21345
21345
21345
21345
21345
21345
21351
21351
21351
21355
21355
21370
21370
21370
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21376
21379
21379
21386
21417
21417
21417
21421
21424
21424
21424
21424
21427
21438
21438
21441
21444
21444
21453
21459
21459
21459
21459
21459
21459
21470
21477
21485
21485
21485
21495
21495
21495
21495
21495
21502
21502
21502
21502
21502
21525
21525
21525
21525
21536
21536
21545
21545
21545
21545
21553
21553
21553
21553
21553
21553
21553
21553
21553
21553
21553
21553
21553
21553
21553
21553
21553
21553
21553
21553
21560
21560
21560
21587
21587
21587
21587
21587
21587
21587
21587
21587
21587
21587
21587
21587
21587
21587
21587
21587
21587
21587
21587
21591
21591
21591
21591
21591
21591
21591
21591
21591
21591
21591
21601
21601
21601
21601
21601
21601
21601
21601
21601
21601
21601
21601
21601
21601
21601
21601
21601
21601
21601
21607
21607
21607
21607
21607
21607
21607
21607
21615
21618
21627
21627
21627
21627
21627
21633
21633
21633
21633
21633
21633
21633
21633
21633
21633
21633
21633
21633
21642
21649
21649
21652
21652
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21662
21666
21666
21666
21672
21672
21672
21672
21673
21676
21683
21685
21694
21694
21694
21694
21694
21705
21708
21708
21708
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21718
21724
21724
21724
21724
21724
21724
21724
21724
21724
21724
21731
21731
21731
21731
21731
21731
21731
21731
21731
21731
21731
21731
21731
21731
21731
21731
21731
21731
21731
21731
21731
21739
21739
21739
21739
21739
21739
21739
21739
21748
21748
21748
21758
21776
21776
21776
21785
21785
21785
21785
21785
21785
21785
21794
21794
21794
21794
21794
21794
21794
21794
21794
21794
21794
21794
21794
21794
21794
21794
21794
21794
21794
21794
21794
21794
21794
21794
21794
21801
21806
21828
21831
21831
21831
21831
21831
21831
21849
21849
21849
21849
21849
21849
21849
21849
21849
21849
21849
21849
21849
21849
21849
21853
21853
21853
21863
21863
21863
21863
21863
21863
21863
21863
21863
21863
21863
21863
21863
21863
21863
21863
21863
21863
21863
21891
21891
21907
21907
21907
21907
21907
21907
21907
21907
21907
21907
21907
21907
21907
21907
21907
21907
21907
21907
21912
21912
21912
21918
21918
21918
21918
21918
21918
21918
21918
21918
21918
21918
21918
21918
21918
21918
21918
21918
21924
21924
21924
21924
21924
21924
21924
21924
21924
21924
21924
21924
21924
21924
21924
21924
21924
21924
21924
21943
21943
21943
21943
21947
21957
21957
21957
21963
21963
21963
21963
21963
21963
21963
21963
21963
21963
21963
21963
21963
21963
21967
21967
21967
21970
21970
21980
21980
21980
21980
21980
21980
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
21996
22003
22003
22003
22003
22003
22003
22003
22003
22003
22003
22003
22034
22034
22034
22034
22034
22034
22045
22060
22060
22060
22060
22060
22072
22072
22072
22072
22072
22072
22072
22080
22080
22080
22080
22080
22080
22080
22080
22080
22080
22080
22080
22080
22080
22080
22080
22080
22099
22099
22099
22103
22103
22103
22108
22108
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22119
22130
22130
22130
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22139
22153
22153
22153
22153
22153
22153
22155
22158
22162
22162
22167
22167
22167
22173
22173
22177
22177
22179
22184
22184
22184
22184
22184
22184
22188
22188
22188
22188
22188
22188
22188
22188
22188
22188
22188
22188
22188
22188
22188
22196
22196
22196
22196
22196
22196
22196
22196
22196
22213
22213
22213
22213
22213
22213
22213
22213
22213
22216
22216
22227
22227
22232
22232
22232
22232
22232
22248
22248
22248
22248
22248
22248
22248
22248
22248
22252
22252
22265
22267
22267
22281
22281
22281
22289
22289
22304
22314
22329
22329
22329
22329
22329
22329
22329
22329
22329
22329
22329
22329
22340
22340
22340
22340
22340
22340
22340
22340
22340
22340
22340
22340
22340
22340
22340
22340
22340
22340
22340
22347
22347
22352
22352
22352
22352
22352
22352
22352
22352
22352
22352
22352
22352
22352
22352
22352
22352
22352
22352
22352
22352
22352
22352
22352
22352
22352
22352
22356
22356
22368
22377
22377
22377
22377
22377
22377
22377
22377
22377
22377
22377
22377
22381
22392
22392
22392
22400
22404
22404
22404
22404
22408
22413
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22419
22429
22429
22429
22429
22433
22437
22453
22453
22453
22453
22459
22459
22459
22459
22459
22459
22459
22459
22459
22459
22459
22471
22471
22471
22471
22471
22471
22471
22471
22471
22471
22471
22475
22475
22487
22487
22487
22487
22496
22496
22496
22496
22496
22496
22496
22496
22496
22504
22504
22504
22504
22504
22513
22518
22518
22518
22518
22518
22518
22518
22518
22518
22518
22518
22518
22518
22523
22523
22529
22529
22529
22529
22529
22529
22529
22529
22535
22535
22535
22535
22535
22535
22535
22535
22535
22535
22541
22541
22541
22541
22548
22548
22548
22548
22548
22548
22548
22548
22548
22548
22551
22551
22557
22560
22568
22568
22576
22576
22576
22591
22591
22591
22591
22591
22591
22591
22591
22591
22591
22591
22591
22591
22596
22609
22609
22609
22609
22609
22609
22609
22609
22609
22609
22609
22609
22609
22609
22609
22609
22609
22609
22609
22609
22616
22616
22616
22616
22616
22616
22616
22616
22616
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22637
22645
22645
22645
22645
22645
22645
22645
22645
22645
22645
22645
22645
22645
22645
22645
22645
22650
22650
22650
22650
22650
22650
22650
22650
22650
22650
22650
22650
22650
22650
22650
22650
22650
22650
22650
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22659
22662
22669
22683
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22697
22702
22702
22702
22702
22702
22702
22710
22710
22710
22710
22710
22710
22710
22710
22710
22710
22710
22710
22710
22710
22710
22710
22710
22710
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22716
22742
22742
22742
22742
22742
22752
22752
22755
22755
22758
22770
22790
22803
22803
22807
22811
22811
22811
22811
22811
22811
22811
22811
22811
22811
22811
22811
22811
22811
22811
22817
22817
22817
22817
22817
22817
22817
22817
22817
22817
22820
22834
22834
22834
22834
22838
22838
22838
22838
22838
22838
22845
22845
22848
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22856
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22878
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22899
22904
22904
22904
22904
22904
22904
22904
22904
22904
22904
22904
22904
22904
22904
22904
22904
22904
22904
22904
22904
22904
22904
22908
22926
22937
22937
22937
22937
22937
22937
22937
22937
22937
22937
22937
22937
22954
22965
22965
22965
22965
22965
22965
22965
22965
22978
22978
22978
22978
22990
22990
22990
22990
22990
22990
22993
23005
23014
23014
23014
23014
23014
23014
23014
23014
23014
23014
23017
23017
23017
23017
23029
23029
23029
23068
23068
23068
23068
23068
23068
23068
23068
23068
23072
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23081
23089
23089
23094
23094
23094
23094
23100
23100
23100
23108
23108
23108
23108
23108
23108
23115
23115
23115
23115
23118
23125
23132
23132
23132
23132
23142
23145
23145
23145
23145
23145
23145
23145
23145
23154
23154
23161
23161
23161
23161
23161
23161
23161
23161
23161
23161
23161
23161
23161
23161
23161
23161
23161
23161
23161
23169
23169
23169
23169
23176
23186
23189
23189
23194
23194
23194
23194
23194
23194
23194
23194
23194
23194
23194
23194
23194
23194
23194
23194
23194
23194
23194
23194
23194
23194
23194
23194
23211
23211
23232
23232
23232
23232
23232
23232
23232
23232
23232
23232
23232
23232
23232
23237
23237
23237
23237
23241
23241
23241
23241
23241
23241
23241
23241
23241
23241
23241
23241
23241
23241
23241
23241
23241
23241
23241
23241
23241
23241
23251
23251
23251
23251
23251
23251
23251
23251
23275
23283
23283
23289
23289
23289
23289
23289
23289
23289
23320
23325
23325
23325
23325
23330
23330
23334
23334
23334
23334
23334
23334
23334
23334
23334
23337
23337
23337
23337
23337
23337
23337
23337
23337
23337
23337
23337
23337
23337
23337
23337
23347
23347
23347
23347
23347
23347
23347
23347
23347
23347
23347
23347
23347
23347
23347
23347
23354
23354
23354
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23365
23370
23370
23370
23370
23370
23370
23379
23384
23402
23402
23402
23402
23402
23402
23402
23402
23402
23402
23402
23402
23430
23441
23441
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23463
23467
23479
23482
23482
23482
23501
23501
23512
23512
23512
23522
23542
23564
23573
23573
23573
23573
23573
23573
23573
23573
23573
23582
23582
23582
23582
23582
23582
23582
23585
23592
23606
23610
23628
23628
23628
23628
23628
23628
23633
23633
23633
23633
23633
23633
23638
23638
23638
23638
23638
23638
23638
23638
23638
23638
23638
23638
23659
23659
23659
23659
23659
23659
23674
23714
23714
23714
23714
23720
23720
23720
23720
23720
23720
23720
23742
23742
23742
23745
23748
23748
23748
23748
23748
23748
23748
23748
23748
23748
23748
23753
23753
23753
23753
23764
23764
23764
23764
23764
23764
23764
23764
23774
23774
23774
23774
23774
23774
23774
23774
23774
23774
23774
23774
23774
23774
23774
23774
23774
23774
23774
23774
23774
23774
23774
23774
23784
23784
23784
23784
23784
23784
23792
23792
23792
23792
23807
23807
23807
23812
23817
23822
23829
23829
23840
23840
23840
23840
23843
23843
23851
23867
23870
23873
23873
23873
23873
23873
23873
23873
23873
23873
23873
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23879
23884
23884
23884
23884
23884
23884
23892
23892
23892
23892
23903
23903
23903
23903
23903
23903
23903
23903
23910
23919
23919
23928
23928
23928
23928
23933
23933
23934
23942
23942
23942
23942
23942
23942
23942
23942
23942
23942
23942
23942
23942
23946
23959
23959
23959
23959
23959
23959
23962
23966
23982
23986
23986
23986
23986
23986
23986
23986
23989
23989
23989
23989
23989
23989
23989
23992
23992
23992
24006
24006
24006
24006
24006
24006
24006
24006
24006
24006
24006
24006
24006
24006
24006
24010
24014
24014
24014
24014
24014
24014
24014
24019
24033
24039
24039
24039
24042
24044
24047
24054
24054
24059
24059
24059
24076
24076
24076
24076
24076
24076
24084
24084
24084
24084
24084
24084
24084
24084
24084
24084
24084
24084
24084
24084
24090
24090
24090
24090
24090
24090
24090
24090
24090
24090
24090
24090
24090
24090
24090
24090
24090
24090
24090
24090
24090
24090
24090
24090
24094
24094
24094
24094
24094
24094
24094
24094
24094
24094
24094
24094
24094
24094
24094
24094
24094
24094
24094
24094
24106
24114
24114
24118
24118
24118
24118
24118
24118
24118
24118
24118
24118
24118
24118
24118
24118
24118
24118
24118
24118
24118
24118
24127
24127
24127
24127
24127
24127
24130
24130
24141
24141
24144
24144
24144
24148
24151
24154
24154
24154
24154
24154
24154
24154
24154
24154
24154
24183
24187
24187
24196
24196
24196
24196
24196
24196
24199
24199
24199
24199
24199
24199
24199
24206
24206
24206
24206
24206
24206
24206
24206
24206
24221
24231
24231
24231
24231
24231
24231
24235
24235
24239
24239
24239
24239
24239
24239
24239
24239
24246
24246
24246
24246
24246
24246
24246
24246
24246
24246
24246
24246
24246
24246
24246
24246
24246
24246
24246
24246
24246
24246
24246
24246
24246
24246
24246
24246
24259
24259
24259
24259
24259
24259
24259
24259
24259
24259
24259
24259
24259
24259
24259
24259
24259
24259
24259
24259
24290
24290
24290
24290
24290
24290
24290
24290
24290
24290
24290
24290
24290
24290
24290
24290
24290
24290
24290
24290
24302
24302
24302
24302
24302
24302
24302
24302
24302
24302
24323
24323
24323
24323
24332
24341
24341
24341
24341
24345
24345
24345
24345
24348
24348
24352
24352
24352
24358
24368
24375
24375
24375
24375
24375
24375
24375
24378
24378
24378
24378
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24385
24399
24407
24407
24407
24407
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24413
24428
24428
24428
24428
24428
24428
24428
24428
24428
24428
24428
24428
24428
24428
24428
24428
24428
24435
24435
24435
24438
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24443
24451
24462
24462
24462
24462
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24467
24471
24471
24471
24471
24479
24482
24482
24501
24501
24510
24523
24529
24529
24529
24529
24529
24529
24529
24529
24529
24529
24537
24537
24537
24537
24537
24537
24537
24537
24537
24537
24551
24551
24556
24556
24565
24575
24575
24582
24582
24582
24582
24596
24596
24596
24596
24607
24607
24607
24607
24607
24607
24607
24607
24607
24607
24607
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24624
24628
24628
24628
24628
24628
24628
24628
24628
24635
24635
24635
24635
24635
24635
24635
24635
24635
24635
24635
24635
24635
24635
24635
24635
24635
24635
24635
24635
24635
24635
24635
24635
24635
24635
24635
24642
24647
24647
24647
24647
24647
24647
24647
24652
24652
24652
24652
24652
24652
24652
24652
24652
24652
24652
24652
24652
24652
24652
24656
24687
24692
24698
24698
24698
24711
24711
24711
24711
24711
24711
24711
24711
24711
24711
24711
24711
24715
24715
24715
24715
24715
24724
24728
24728
24736
24745
24753
24753
24753
24753
24753
24753
24753
24753
24753
24753
24753
24753
24753
24753
24753
24753
24753
24753
24757
24757
24757
24775
24775
24775
24775
24775
24792
24792
24792
24801
24801
24801
24801
24801
24801
24801
24801
24801
24801
24801
24801
24801
24801
24813
24813
24813
24813
24813
24813
24813
24813
24813
24813
24813
24813
24813
24813
24813
24813
24813
24813
24813
24813
24813
24813
24813
24813
24813
24813
24820
24820
24820
24820
24820
24820
24820
24820
24820
24820
24820
24820
24820
24820
24820
24820
24832
24832
24832
24832
24832
24841
24841
24841
24841
24850
24850
24850
24850
24850
24850
24850
24862
24871
24871
24871
24871
24871
24871
24871
24871
24871
24871
24871
24871
24871
24871
24871
24871
24900
24908
24908
24908
24908
24908
24908
24908
24908
24908
24911
24915
24915
24915
24922
24935
24935
24935
24935
24935
24935
24940
24940
24940
24940
24946
24949
24956
24956
24956
24958
24963
24963
24963
24963
24963
24963
24970
24987
24987
24987
24987
25011
25011
25011
25011
25020
25020
25020
25020
25023
25034
25034
25034
25034
25034
25034
25034
25034
25034
25040
25046
25046
25046
25046
25046
25046
25046
25046
25046
25046
25046
25046
25046
25046
25046
25046
25046
25049
25049
25052
25060
25060
25060
25068
25079
25079
25079
25079
25088
25095
25104
25104
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25110
25118
25118
25118
25118
25118
25118
25118
25118
25118
25118
25118
25118
25118
25118
25118
25118
25118
25118
25118
25118
25118
25126
25131
25131
25131
25131
25131
25139
25139
25139
25139
25139
25139
25139
25139
25139
25139
25139
25139
25139
25139
25139
25139
25139
25139
25145
25145
25153
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25159
25161
25167
25167
25167
25167
25167
25167
25177
25195
25195
25195
25195
25195
25195
25195
25195
25195
25195
25195
25195
25195
25195
25195
25195
25195
25195
25209
25209
25222
25222
25222
25222
25222
25222
25222
25222
25222
25222
25222
25222
25222
25222
25222
25229
25229
25237
25237
25237
25237
25244
25244
25244
25244
25244
25244
25244
25244
25244
25244
25244
25244
25244
25244
25257
25257
25257
25257
25257
25257
25257
25257
25257
25257
25257
25263
25263
25263
25263
25263
25263
25263
25263
25263
25263
25263
25263
25263
25263
25263
25263
25263
25263
25263
25263
25263
25269
25269
25269
25269
25269
25272
25275
25275
25278
25285
25285
25285
25285
25285
25285
25288
25288
25288
25288
25288
25288
25288
25288
25288
25288
25288
25298
25298
25298
25308
25308
25311
25311
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25323
25334
25334
25334
25340
25340
25340
25340
25340
25340
25340
25340
25347
25347
25350
25350
25354
25354
25373
25373
25373
25373
25373
25373
25373
25373
25373
25373
25373
25373
25373
25373
25373
25373
25373
25373
25373
25373
25373
25373
25373
25379
25391
25391
25391
25391
25398
25398
25398
25398
25406
25412
25412
25420
25420
25420
25420
25420
25420
25420
25420
25426
25426
25426
25426
25426
25426
25426
25426
25426
25426
25432
25432
25432
25432
25432
25432
25432
25432
25432
25432
25432
25432
25437
25437
25437
25437
25437
25437
25437
25437
25437
25437
25437
25437
25437
25437
25437
25437
25437
25437
25437
25437
25437
25437
25443
25443
25443
25443
25443
25443
25443
25443
25443
25443
25462
25462
25468
25468
25468
25468
25476
25476
25490
25490
25508
25508
25508
25508
25508
25508
25508
25508
25508
25508
25508
25508
25511
25511
25511
25511
25511
25523
25523
25527
25527
25535
25535
25535
25535
25535
25542
25542
25542
25542
25542
25542
25557
25557
25557
25557
25557
25557
25557
25557
25557
25557
25557
25557
25557
25557
25557
25557
25557
25557
25557
25557
25557
25557
25557
25557
25557
25557
25560
25560
25571
25571
25571
25571
25571
25571
25571
25571
25571
25571
25598
25598
25616
25616
25616
25616
25616
25616
25616
25616
25616
25616
25616
25616
25627
25627
25627
25627
25627
25627
25627
25627
25627
25627
25627
25627
25627
25627
25627
25627
25638
25638
25638
25638
25647
25647
25647
25655
25655
25655
25655
25655
25655
25655
25655
25655
25655
25661
25661
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25673
25675
25679
25679
25679
25679
25679
25679
25679
25689
25694
25694
25694
25694
25694
25694
25694
25694
25694
25694
25694
25694
25715
25715
25715
25715
25715
25715
25715
25728
25728
25728
25728
25728
25728
25728
25728
25728
25728
25728
25728
25728
25728
25728
25728
25728
25728
25728
25728
25728
25728
25728
25728
25728
25728
25733
25737
25737
25737
25737
25737
25737
25737
25743
25743
25743
25751
25751
25751
25751
25751
25751
25751
25751
25754
25754
25754
25754
25754
25754
25754
25754
25754
25754
25754
25754
25754
25754
25754
25754
25754
25754
25760
25760
25763
25763
25763
25763
25763
25770
25774
25823
25823
25823
25823
25823
25823
25823
25823
25823
25829
25829
25829
25829
25851
25851
25851
25851
25851
25851
25851
25882
25882
25890
25890
25890
25890
25890
25890
25907
25915
25915
25924
25924
25924
25924
25933
25933
25951
25951
25951
25970
25986
25995
25995
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26014
26019
26023
26023
26034
26034
26034
26034
26034
26034
26034
26034
26034
26040
26040
26044
26047
26047
26052
26052
26052
26052
26052
26052
26061
26061
26061
26061
26069
26073
26073
26073
26075
26095
26095
26095
26101
26101
26101
26101
26101
26101
26104
26113
26122
26122
26122
26140
26140
26140
26140
26140
26140
26140
26140
26140
26140
26140
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26150
26163
26163
26163
26168
26168
26171
26175
26175
26175
26175
26182
26182
26182
26182
26182
26182
26182
26182
26182
26182
26182
26182
26182
26182
26192
26192
26195
26226
26232
26232
26232
26232
26239
26239
26239
26239
26239
26239
26239
26239
26239
26239
26239
26239
26239
26239
26239
26239
26239
26239
26239
26239
26239
26239
26239
26244
26249
26258
26258
26258
26258
26258
26258
26258
26258
26258
26265
26265
26265
26265
26265
26265
26265
26265
26265
26265
26265
26265
26265
26265
26265
26265
26265
26265
26288
26288
26288
26288
26301
26306
26306
26306
26306
26306
26306
26312
26312
26312
26312
26312
26312
26312
26319
26319
26319
26319
26319
26319
26323
26323
26323
26323
26323
26323
26323
26323
26323
26323
26325
26328
26337
26365
26365
26365
26365
26365
26365
26378
26378
26378
26378
26378
26378
26378
26378
26378
26378
26378
26378
26378
26378
26378
26378
26378
26378
26383
26383
26383
26383
26383
26391
26391
26406
26406
26406
26406
26406
26406
26406
26412
26418
26430
26443
26443
26443
26443
26448
26457
26457
26457
26457
26457
26457
26457
26468
26468
26468
26473
26473
26473
26473
26473
26473
26473
26473
26484
26484
26484
26484
26484
26484
26484
26484
26490
26490
26490
26490
26490
26490
26490
26490
26490
26490
26490
26496
26496
26507
26507
26514
26514
26525
26525
26525
26525
26525
26525
26525
26525
26525
26525
26525
26525
26528
26528
26528
26528
26532
26532
26532
26532
26538
26538
26538
26538
26546
26546
26546
26546
26546
26546
26556
26556
26556
26556
26556
26556
26556
26556
26556
26579
26579
26579
26587
26587
26602
26602
26602
26602
26602
26613
26613
26613
26625
26625
26625
26625
26625
26625
26625
26625
26625
26625
26625
26625
26625
26629
26629
26633
26633
26636
26639
26647
26647
26647
26647
26668
26668
26668
26668
26668
26668
26668
26668
26668
26668
26668
26668
26672
26672
26672
26672
26672
26672
26672
26672
26672
26672
26672
26672
26682
26691
26691
26691
26691
26691
26691
26700
26706
26706
26723
26723
26723
26723
26723
26735
26735
26759
26759
26759
26759
26759
26759
26759
26783
26783
26783
26783
26783
26783
26783
26783
26783
26783
26783
26783
26783
26783
26783
26783
26783
26783
26795
26795
26795
26795
26795
26795
26795
26795
26795
26795
26795
26795
26795
26795
26795
26795
26795
26795
26795
26795
26795
26795
26795
26795
26795
26795
26795
26795
26798
26798
26798
26798
26805
26805
26805
26805
26805
26805
26805
26805
26805
26805
26805
26805
26805
26805
26805
26805
26819
26819
26819
26819
26819
26819
26819
26819
26819
26819
26819
26819
26819
26819
26819
26827
26827
26831
26842
26842
26842
26842
26842
26842
26842
26842
26842
26842
26843
26850
26850
26850
26850
26850
26850
26850
26850
26850
26850
26850
26850
26850
26850
26850
26850
26856
26856
26856
26856
26856
26859
26859
26872
26872
26876
26876
26876
26877
26902
26902
26907
26907
26913
26913
26913
26913
26913
26913
26913
26913
26913
26913
26913
26913
26913
26941
26948
26948
26948
26948
26948
26948
26953
26953
26953
26966
26966
26966
26966
26970
26978
26978
26978
26978
26978
26980
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
26992
27003
27003
27003
27003
27003
27003
27003
27003
27003
27019
27019
27019
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27024
27034
27034
27037
27040
27070
27088
27094
27094
27094
27094
27094
27094
27094
27094
27094
27094
27094
27094
27094
27094
27094
27098
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27114
27115
27115
27115
27115
27115
27115
27115
27115
27115
27115
27115
27115
27115
27115
27115
27115
27115
27115
27115
27115
27115
27115
27115
27115
27132
27141
27149
27149
27155
27160
27160
27160
27163
27163
27169
27169
27169
27169
27169
27169
27169
27169
27169
27169
27169
27169
27169
27169
27169
27169
27169
27169
27195
27195
27195
27195
27195
27195
27195
27195
27195
27195
27195
27195
27195
27195
27195
27195
27195
27195
27195
27195
27195
27195
27210
27210
27217
27219
27222
27228
27228
27229
27229
27229
27229
27229
27229
27229
27229
27240
27240
27240
27240
27240
27240
27240
27240
27240
27240
27240
27240
27240
27240
27240
27240
27240
27240
27240
27240
27240
27240
27240
27240
27240
27240
27240
27249
27249
27249
27268
27268
27268
27268
27268
27268
27268
27268
27268
27268
27268
27268
27268
27268
27285
27285
27285
27285
27285
27285
27285
27285
27285
27285
27285
27285
27285
27285
27285
27285
27285
27285
27285
27285
27285
27285
27285
27285
27285
27285
27300
27300
27304
27320
27320
27320
27320
27320
27320
27320
27323
27331
27331
27337
27341
27341
27341
27341
27341
27341
27341
27341
27341
27345
27345
27345
27345
27345
27345
27356
27356
27356
27356
27356
27356
27356
27356
27356
27356
27356
27356
27356
27356
27356
27356
27356
27356
27363
27363
27389
27389
27400
27411
27411
27411
27414
27422
27422
27422
27422
27422
27429
27433
27433
27445
27445
27445
27445
27445
27445
27457
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27473
27477
27477
27485
27485
27485
27485
27490
27510
27514
27514
27514
27514
27514
27514
27514
27514
27514
27514
27514
27529
27529
27529
27529
27529
27529
27529
27529
27529
27529
27529
27529
27531
27531
27531
27531
27531
27538
27545
27545
27545
27545
27545
27545
27548
27552
27552
27552
27552
27552
27562
27562
27562
27562
27562
27562
27562
27562
27562
27562
27562
27562
27562
27581
27581
27581
27581
27581
27581
27581
27581
27581
27581
27581
27587
27587
27587
27587
27587
27587
27587
27587
27606
27606
27606
27606
27606
27606
27606
27606
27606
27606
27606
27606
27606
27612
27612
27612
27621
27621
27623
27633
27633
27633
27633
27633
27633
27633
27633
27633
27633
27633
27633
27633
27639
27639
27639
27639
27662
27662
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27681
27686
27686
27686
27693
27693
27693
27693
27693
27693
27693
27693
27693
27693
27693
27693
27693
27693
27693
27693
27693
27693
27693
27693
27693
27693
27693
27693
27699
27703
27707
27718
27718
27718
27718
27718
27718
27718
27718
27718
27718
27718
27718
27718
27718
27718
27718
27724
27724
27734
27734
27734
27734
27734
27734
27738
27738
27738
27738
27738
27738
27738
27738
27738
27738
27738
27745
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27769
27780
27780
27780
27792
27795
27800
27800
27800
27800
27800
27800
27806
27806
27809
27809
27809
27809
27813
27820
27820
27828
27828
27845
27845
27852
27852
27852
27852
27852
27852
27852
27863
27863
27863
27863
27863
27863
27863
27863
27863
27863
27863
27863
27863
27863
27863
27863
27863
27863
27863
27863
27863
27863
27863
27863
27863
27866
27866
27866
27879
27879
27879
27879
27879
27879
27879
27879
27879
27879
27892
27892
27892
27892
27892
27892
27892
27896
27896
27902
27902
27902
27902
27902
27902
27902
27902
27902
27929
27929
27929
27929
27929
27929
27929
27929
27929
27929
27929
27929
27942
27942
27942
27948
27954
27957
27957
27957
27957
27957
27957
27957
27957
27957
27957
27957
27957
27957
27957
27957
27984
27998
28032
28032
28032
28032
28032
28032
28044
28050
28050
28050
28050
28050
28050
28050
28050
28050
28050
28050
28050
28056
28056
28056
28056
28056
28056
28056
28056
28056
28056
28056
28062
28062
28062
28062
28062
28062
28062
28062
28062
28062
28062
28062
28062
28062
28062
28062
28062
28062
28062
28062
28062
28062
28062
28062
28062
28062
28062
28062
28062
28066
28066
28066
28094
28105
28105
28105
28105
28105
28105
28105
28105
28105
28105
28123
28123
28146
28146
28154
28163
28163
28163
28163
28163
28163
28163
28163
28163
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28176
28188
28188
28191
28191
28212
28212
28212
28220
28250
28255
28255
28255
28255
28255
28255
28255
28255
28255
28258
28258
28258
28258
28274
28274
28274
28274
28274
28282
28282
28282
28282
28282
28282
28282
28297
28302
28313
28313
28313
28313
28313
28313
28313
28313
28314
28314
28314
28314
28314
28314
28314
28314
28314
28314
28314
28316
28325
28325
28325
28344
28344
28359
28359
28359
28359
28359
28359
28359
28359
28359
28359
28359
28359
28359
28359
28359
28359
28359
28359
28359
28359
28359
28359
28359
28375
28375
28423
28433
28433
28433
28433
28438
28438
28438
28438
28438
28438
28438
28453
28453
28461
28461
28461
28463
28469
28480
28480
28480
28480
28480
28480
28486
28486
28499
28499
28499
28499
28499
28499
28499
28499
28499
28499
28499
28499
28499
28499
28499
28499
28499
28499
28509
28509
28509
28509
28509
28509
28509
28509
28509
28509
28509
28509
28509
28509
28509
28509
28515
28515
28515
28515
28515
28515
28515
28515
28515
28518
28528
28534
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28548
28551
28567
28567
28567
28567
28567
28567
28567
28567
28567
28567
28567
28567
28567
28567
28567
28567
28567
28567
28567
28567
28567
28567
28567
28567
28567
28567
28567
28567
28572
28572
28572
28572
28572
28572
28572
28572
28572
28572
28572
28572
28572
28572
28572
28572
28572
28572
28579
28579
28579
28579
28579
28579
28579
28579
28579
28579
28579
28579
28579
28579
28579
28579
28591
28591
28591
28591
28591
28591
28591
28591
28591
28591
28591
28591
28601
28601
28601
28601
28601
28601
28601
28601
28601
28601
28612
28612
28612
28616
28616
28616
28616
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28634
28650
28650
28650
28650
28650
28650
28650
28650
28650
28650
28650
28650
28650
28650
28650
28658
28658
28658
28661
28681
28681
28681
28681
28681
28681
28681
28681
28681
28681
28681
28681
28681
28697
28697
28697
28697
28697
28697
28697
28697
28697
28697
28697
28697
28697
28697
28697
28697
28697
28697
28697
28697
28697
28697
28702
28702
28702
28702
28702
28702
28702
28702
28702
28702
28702
28702
28702
28702
28702
28702
28702
28702
28702
28702
28707
28707
28722
28722
28722
28722
28722
28722
28733
28733
28733
28733
28733
28733
28733
28736
28742
28742
28742
28742
28742
28742
28745
28749
28753
28753
28753
28753
28753
28753
28753
28753
28753
28753
28753
28753
28753
28753
28753
28753
28753
28753
28753
28757
28757
28787
28787
28787
28787
28787
28787
28797
28797
28797
28797
28797
28797
28797
28797
28797
28797
28797
28797
28797
28797
28797
28797
28797
28797
28797
28797
28806
28806
28806
28806
28806
28806
28806
28806
28806
28806
28806
28806
28806
28806
28806
28806
28806
28806
28806
28806
28806
28806
28806
28807
28821
28821
28827
28827
28827
28827
28827
28827
28827
28827
28827
28827
28827
28833
28833
28833
28835
28850
28850
28850
28850
28850
28850
28850
28850
28850
28850
28850
28850
28850
28850
28854
28854
28857
28863
28863
28863
28863
28863
28874
28874
28874
28874
28874
28874
28883
28883
28883
28883
28883
28883
28883
28883
28883
28883
28883
28913
28913
28913
28913
28913
28925
28925
28925
28925
28925
28925
28930
28930
28930
28930
28930
28930
28938
28938
28938
28938
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28945
28949
28949
28953
28953
28953
28953
28953
28953
28953
28953
28967
28967
28967
28967
28979
28979
28979
28979
28979
28979
28979
28988
28988
28998
28998
28998
28998
28998
28998
28998
29011
29011
29011
29011
29011
29011
29011
29011
29011
29011
29056
29056
29056
29056
29056
29056
29056
29056
29056
29056
29056
29056
29084
29084
29084
29084
29084
29084
29084
29084
29084
29084
29084
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29091
29096
29100
29108
29115
29121
29138
29138
29146
29146
29146
29146
29146
29146
29146
29146
29146
29146
29146
29146
29146
29146
29146
29146
29146
29146
29146
29146
29146
29161
29161
29161
29161
29161
29161
29161
29161
29161
29161
29161
29161
29161
29161
29161
29161
29161
29161
29161
29161
29161
29161
29161
29161
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29177
29194
29205
29205
29205
29205
29205
29224
29224
29224
29224
29255
29255
29255
29255
29285
29285
29285
29285
29285
29285
29285
29285
29285
29285
29285
29285
29285
29285
29285
29285
29294
29296
29302
29302
29302
29302
29302
29302
29302
29302
29304
29304
29304
29318
29318
29318
29318
29324
29349
29349
29359
29359
29359
29370
29370
29370
29370
29391
29391
29391
29441
29441
29441
29441
29441
29441
29445
29445
29445
29445
29448
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29461
29462
29469
29473
29473
29476
29481
29496
29496
29496
29496
29496
29496
29496
29496
29500
29500
29508
29508
29508
29508
29508
29508
29508
29508
29508
29508
29508
29508
29508
29508
29508
29508
29512
29512
29512
29512
29512
29512
29512
29512
29524
29524
29524
29532
29537
29537
29537
29537
29537
29542
29545
29554
29563
29569
29569
29581
29596
29596
29596
29596
29596
29596
29596
29596
29596
29596
29596
29596
29596
29596
29600
29604
29604
29604
29604
29604
29604
29604
29604
29604
29604
29604
29604
29604
29604
29604
29611
29629
29629
29629
29629
29629
29629
29629
29629
29629
29629
29629
29647
29647
29647
29647
29658
29658
29658
29658
29658
29664
29664
29664
29664
29664
29664
29664
29664
29664
29664
29664
29664
29664
29664
29664
29664
29664
29664
29664
29664
29664
29664
29670
29670
29670
29670
29670
29670
29670
29670
29670
29670
29670
29670
29670
29670
29670
29670
29670
29670
29670
29670
29682
29682
29682
29682
29693
29693
29693
29693
29693
29693
29705
29705
29705
29705
29705
29705
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29735
29745
29745
29745
29745
29745
29745
29745
29745
29745
29745
29745
29745
29762
29762
29762
29762
29774
29774
29774
29774
29774
29774
29774
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29779
29783
29783
29783
29787
29787
29787
29787
29787
29787
29787
29787
29787
29787
29787
29787
29787
29787
29787
29787
29792
29792
29792
29808
29811
29811
29811
29811
29811
29811
29811
29811
29811
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29821
29825
29825
29825
29825
29825
29825
29825
29825
29825
29825
29825
29825
29825
29825
29840
29840
29840
29840
29840
29840
29840
29840
29840
29840
29840
29840
29840
29840
29840
29840
29840
29840
29840
29840
29843
29852
29858
29858
29858
29858
29858
29858
29858
29858
29858
29858
29858
29858
29858
29858
29858
29858
29858
29861
29861
29861
29861
29867
29874
29874
29878
29878
29878
29878
29878
29878
29878
29878
29878
29894
29894
29921
29921
29921
29921
29921
29921
29921
29921
29921
29921
29921
29921
29921
29921
29921
29921
29921
29921
29921
29921
29921
29921
29921
29930
29930
29937
29937
29937
29937
29937
29945
29945
29945
29950
29950
29950
29957
29957
29975
29975
29980
29980
29980
29990
29990
29990
29999
29999
29999
29999
30014
30014
30014
30014
30014
30014
30014
30014
30014
30014
30014
30014
30014
30027
30027
30027
30027
30027
30047
30056
30056
30056
30064
30064
30069
30069
30069
30069
30069
30069
30069
30082
30082
30082
30097
30113
30113
30113
30126
30126
30126
30126
30126
30126
30126
30132
30132
30132
30132
30139
30139
30144
30144
30144
30144
30154
30154
30154
30154
30154
30154
30154
30154
30154
30154
30154
30154
30154
30154
30154
30154
30154
30154
30154
30154
30154
30154
30154
30154
30154
30154
30169
30179
30179
30179
30179
30179
30179
30179
30179
30179
30179
30179
30179
30179
30179
30179
30179
30179
30179
30179
30186
30194
30194
30194
30206
30206
30206
30206
30206
30206
30206
30206
30206
30206
30206
30206
30206
30206
30206
30206
30206
30206
30228
30236
30236
30236
30236
30236
30246
30246
30248
30253
30253
30253
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30262
30267
30267
30267
30267
30267
30267
30272
30272
30278
30301
30301
30301
30305
30305
30312
30315
30333
30333
30333
30333
30333
30337
30337
30346
30346
30346
30346
30346
30346
30346
30346
30348
30358
30358
30358
30358
30362
30362
30362
30362
30362
30362
30362
30372
30372
30372
30372
30372
30372
30372
30372
30372
30372
30372
30372
30372
30372
30372
30372
30372
30372
30372
30372
30372
30372
30387
30403
30403
30403
30403
30403
30403
30403
30426
30426
30426
30426
30430
30430
30444
30444
30444
30444
30449
30458
30458
30465
30473
30473
30473
30473
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30479
30501
30501
30501
30501
30501
30501
30501
30501
30501
30505
30522
30522
30522
30522
30522
30541
30541
30541
30541
30541
30541
30541
30541
30541
30550
30565
30565
30565
30565
30565
30565
30565
30565
30565
30565
30565
30565
30565
30565
30565
30565
30572
30577
30580
30584
30584
30584
30584
30584
30584
30584
30584
30584
30584
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30590
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30600
30614
30614
30614
30614
30614
30614
30614
30614
30614
30614
30614
30614
30614
30614
30614
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30629
30644
30644
30644
30658
30658
30660
30665
30665
30665
30665
30665
30665
30665
30665
30665
30665
30671
30671
30671
30671
30671
30671
30671
30671
30671
30671
30685
30685
30685
30689
30689
30689
30689
30689
30689
30689
30693
30693
30693
30693
30693
30693
30708
30713
30742
30742
30742
30742
30742
30753
30753
30771
30771
30771
30771
30771
30771
30771
30771
30771
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30784
30797
30797
30797
30797
30797
30797
30802
30802
30802
30802
30828
30828
30828
30828
30828
30828
30828
30828
30828
30828
30828
30828
30828
30828
30828
30828
30828
30828
30828
30828
30828
30828
30828
30828
30828
30828
30828
30828
30833
30833
30833
30833
30833
30833
30845
30845
30845
30845
30845
30845
30845
30845
30845
30845
30845
30861
30879
30884
30884
30884
30884
30884
30884
30884
30884
30897
30897
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30903
30906
30906
30909
30909
30923
30923
30923
30928
30928
30928
30928
30928
30932
30932
30939
30939
30944
30944
30944
30944
30944
30944
30944
30944
30944
30944
30944
30944
30944
30944
30955
30978
30985
30985
30985
30985
30985
30985
30985
30988
30993
30993
30993
30993
30993
30993
30993
30993
30997
30997
31030
31030
31030
31039
31039
31039
31039
31039
31039
31039
31039
31039
31039
31039
31039
31039
31044
31050
31059
31059
31066
31066
31066
31066
31066
31066
31066
31066
31066
31066
31066
31066
31066
31066
31066
31066
31066
31066
31066
31080
31080
31080
31080
31080
31080
31080
31080
31086
31100
31114
31114
31114
31119
31128
31128
31134
31134
31134
31134
31134
31134
31134
31134
31134
31134
31134
31134
31139
31139
31139
31139
31139
31139
31148
31148
31148
31148
31148
31148
31148
31148
31159
31176
31176
31176
31176
31176
31176
31176
31176
31176
31176
31176
31176
31176
31176
31176
31179
31188
31204
31204
31204
31204
31204
31204
31204
31204
31204
31204
31204
31204
31204
31204
31204
31204
31219
31219
31219
31219
31219
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31234
31260
31260
31272
31283
31286
31299
31299
31302
31302
31303
31303
31303
31308
31308
31308
31308
31308
31313
31313
31313
31332
31340
31340
31347
31353
31356
31356
31356
31363
31363
31363
31376
31383
31383
31392
31392
31409
31409
31409
31429
31429
31429
31429
31429
31429
31429
31429
31429
31429
31429
31429
31429
31429
31446
31446
31446
31461
31461
31461
31461
31461
31461
31461
31461
31461
31461
31486
31496
31496
31503
31503
31503
31503
31503
31503
31503
31512
31512
31512
31512
31512
31512
31512
31512
31512
31512
31512
31512
31512
31512
31512
31521
31533
31547
31547
31551
31551
31558
31558
31558
31558
31558
31558
31558
31558
31558
31558
31558
31558
31558
31558
31558
31558
31558
31558
31558
31558
31558
31567
31567
31567
31567
31567
31567
31567
31567
31567
31567
31567
31567
31567
31567
31567
31567
31567
31567
31567
31567
31567
31579
31579
31579
31579
31579
31579
31579
31579
31579
31579
31579
31579
31579
31579
31579
31579
31579
31579
31579
31579
31579
31579
31584
31614
31627
31631
31631
31631
31631
31641
31641
31641
31641
31645
31656
31656
31656
31656
31663
31663
31663
31669
31669
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31681
31686
31686
31686
31686
31686
31686
31686
31686
31686
31686
31686
31686
31701
31707
31707
31707
31707
31707
31715
31715
31715
31715
31715
31715
31715
31715
31715
31715
31718
31718
31718
31718
31721
31721
31724
31724
31732
31732
31732
31732
31736
31736
31742
31742
31742
31742
31742
31742
31742
31742
31742
31742
31742
31742
31742
31742
31742
31742
31742
31742
31742
31742
31742
31742
31742
31742
31742
31742
31742
31746
31761
31761
31761
31761
31761
31761
31761
31761
31761
31761
31761
31761
31761
31761
31761
31761
31761
31761
31761
31761
31761
31761
31761
31761
31761
31761
31761
31781
31781
31781
31781
31781
31781
31781
31781
31781
31781
31781
31781
31781
31781
31788
31788
31788
31788
31788
31795
31804
31804
31856
31861
31861
31861
31861
31861
31861
31861
31861
31861
31861
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31879
31892
31907
31907
31907
31907
31911
31911
31918
31918
31922
31930
31939
31939
31939
31939
31939
31949
31952
31952
31952
31952
31952
31952
31952
31973
31979
31979
31979
31979
31979
31979
31979
31979
31979
31979
31979
31979
31987
31987
31987
31987
31987
31987
31987
31987
31987
31987
31987
31987
31987
31987
31987
31987
31987
31987
31987
31987
31987
31987
31987
31987
31994
31994
31994
31994
31994
31994
31996
32020
32036
32036
32036
32050
32050
32050
32050
32050
32050
32050
32050
32050
32057
32060
32060
32060
32060
32060
32071
32071
32071
32071
32071
32071
32071
32071
32071
32071
32071
32080
32080
32080
32080
32080
32080
32080
32080
32080
32080
32080
32090
32090
32090
32090
32090
32090
32090
32090
32098
32098
32098
32098
32107
32107
32107
32107
32107
32107
32107
32107
32107
32107
32107
32107
32107
32107
32107
32107
32107
32107
32114
32125
32125
32125
32125
32125
32125
32125
32125
32125
32125
32125
32125
32125
32125
32125
32125
32125
32125
32125
32125
32125
32125
32125
32125
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32151
32154
32154
32157
32157
32162
32173
32182
32182
32182
32182
32182
32182
32182
32182
32182
32182
32182
32182
32182
32182
32182
32182
32182
32182
32182
32182
32182
32191
32191
32209
32209
32209
32209
32209
32209
32224
32224
32224
32224
32224
32224
32224
32224
32224
32224
32224
32224
32224
32224
32224
32224
32224
32224
32224
32224
32224
32224
32224
32224
32224
32224
32224
32224
32230
32230
32230
32230
32230
32230
32230
32230
32230
32230
32247
32247
32247
32247
32247
32247
32247
32247
32247
32247
32247
32247
32247
32247
32247
32247
32247
32255
32263
32263
32263
32263
32263
32263
32263
32263
32263
32263
32263
32263
32263
32263
32263
32263
32263
32263
32269
32269
32269
32269
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32283
32285
32307
32307
32307
32323
32323
32323
32323
32323
32323
32323
32323
32323
32323
32323
32323
32323
32323
32329
32329
32329
32329
32329
32329
32329
32329
32329
32329
32329
32329
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32343
32347
32356
32356
32356
32363
32370
32370
32391
32391
32391
32391
32391
32391
32411
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32427
32448
32448
32448
32448
32448
32448
32448
32448
32448
32448
32448
32448
32448
32448
32448
32448
32448
32448
32448
32448
32448
32451
32472
32472
32495
32499
32499
32506
32506
32506
32506
32511
32511
32511
32511
32518
32531
32531
32540
32540
32540
32540
32540
32540
32540
32540
32540
32540
32540
32540
32540
32540
32540
32540
32540
32540
32540
32540
32540
32540
32563
32563
32563
32563
32563
32563
32563
32563
32563
32581
32581
32581
32581
32581
32603
32603
32603
32603
32608
32608
32608
32608
32613
32613
32613
32613
32613
32613
32613
32613
32613
32613
32613
32613
32613
32613
32613
32613
32613
32618
32621
32621
32621
32621
32626
32645
32649
32649
32655
32655
32662
32662
32662
32662
32662
32662
32662
32662
32662
32667
32672
32672
32672
32672
32672
32672
32672
32672
32672
32672
32672
32672
32672
32672
32672
32678
32678
32678
32678
32678
32678
32678
32678
32678
32678
32678
32678
32678
32678
32678
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32693
32741
32741
32741
32741
32741
32741
32753
32772
32772
32772
32796
32799
32803
32803
32813
32813
32825
32825
32825
32825
32825
32825
32825
32825
32825
32825
32825
32825
32825
32825
32825
32825
32825
32825
32825
32828
32828
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32839
32858
32868
32874
32878
32885
32885
32885
32885
32894
32894
32894
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32902
32924
32924
32924
32924
32924
32924
32924
32924
32924
32924
32924
32931
32936
32936
32947
32947
32972
32981
33005
33005
33005
33005
33005
33005
33005
33005
33005
33005
33012
33012
33012
33012
33012
33012
33012
33012
33012
33012
33012
33012
33012
33012
33012
33012
33016
33016
33016
33016
33016
33016
33016
33016
33016
33016
33016
33016
33023
33023
33033
33039
33047
33047
33047
33047
33047
33047
33047
33047
33047
33047
33047
33047
33047
33047
33047
33047
33047
33047
33047
33047
33073
33073
33073
33073
33073
33073
33073
33073
33097
33102
33102
33105
33105
33105
33109
33109
33109
33119
33119
33119
33119
33119
33119
33119
33119
33119
33119
33119
33132
33132
33132
33137
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33147
33179
33184
33184
33190
33190
33190
33190
33190
33190
33194
33197
33207
33211
33215
33215
33215
33215
33215
33215
33215
33215
33215
33215
33226
33226
33226
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33238
33246
33246
33246
33246
33246
33246
33246
33246
33246
33246
33246
33246
33246
33246
33248
33253
33253
33256
33256
33260
33260
33260
33267
33276
33309
33309
33309
33309
33309
33309
33309
33314
33314
33314
33314
33314
33314
33314
33314
33314
33314
33314
33314
33314
33314
33314
33314
33314
33314
33314
33314
33314
33321
33321
33321
33321
33321
33321
33321
33321
33321
33328
33328
33328
33328
33328
33328
33339
33339
33339
33339
33339
33339
33345
33345
33345
33345
33345
33345
33359
33359
33359
33359
33359
33359
33359
33359
33359
33359
33359
33359
33359
33359
33359
33359
33359
33359
33359
33359
33359
33359
33359
33359
33359
33361
33368
33368
33368
33368
33368
33368
33368
33368
33368
33368
33368
33371
33384
33390
33390
33390
33390
33390
33390
33390
33390
33390
33390
33390
33390
33390
33390
33390
33390
33390
33399
33405
33405
33405
33405
33405
33405
33405
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33413
33417
33424
33424
33424
33424
33424
33424
33424
33424
33424
33424
33424
33424
33424
33424
33424
33424
33424
33424
33424
33434
33434
33434
33434
33434
33434
33434
33434
33434
33434
33434
33434
33434
33434
33434
33434
33434
33434
33434
33434
33434
33434
33445
33445
33445
33445
33445
33451
33461
33461
33461
33461
33461
33461
33461
33461
33461
33471
33471
33471
33471
33471
33471
33471
33471
33471
33478
33478
33492
33492
33504
33504
33504
33504
33512
33512
33521
33528
33528
33528
33530
33534
33557
33557
33557
33557
33557
33557
33557
33557
33557
33557
33557
33557
33557
33557
33557
33557
33557
33557
33557
33561
33561
33569
33569
33573
33573
33573
33581
33581
33581
33585
33585
33585
33585
33585
33585
33585
33585
33585
33603
33603
33603
33603
33603
33603
33603
33603
33603
33603
33603
33609
33612
33618
33623
33623
33639
33639
33639
33639
33639
33639
33667
33667
33674
33674
33674
33674
33674
33674
33674
33674
33681
33681
33681
33681
33681
33681
33681
33681
33681
33681
33681
33681
33681
33681
33681
33681
33692
33692
33692
33692
33692
33692
33699
33729
33736
33736
33736
33736
33736
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33754
33759
33759
33773
33779
33779
33779
33784
33784
33784
33790
33795
33795
33795
33795
33795
33795
33795
33801
33807
33816
33819
33819
33819
33819
33819
33819
33819
33819
33819
33819
33819
33824
33829
33829
33829
33836
33836
33836
33836
33836
33836
33836
33836
33836
33836
33836
33836
33836
33836
33836
33856
33867
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33876
33881
33881
33894
33894
33914
33914
33914
33917
33917
33919
33959
33959
33959
33959
33959
33959
33959
33959
33959
33959
33959
33959
33959
33959
33959
33959
33963
33963
33963
33963
33963
33963
33963
33968
33968
33968
33968
33968
33968
33968
33968
33968
33968
33968
33968
33968
33968
33968
33968
33968
33968
33973
33973
33973
33980
33980
33980
33980
33980
33980
33980
33980
33980
33988
34012
34012
34012
34012
34012
34012
34012
34012
34012
34012
34016
34021
34021
34021
34021
34021
34021
34021
34021
34021
34021
34021
34021
34021
34021
34021
34021
34021
34021
34021
34021
34021
34021
34021
34021
34032
34049
34052
34052
34057
34057
34057
34057
34057
34057
34057
34057
34066
34066
34066
34070
34070
34070
34070
34070
34070
34070
34070
34070
34084
34084
34084
34084
34084
34084
34084
34084
34084
34084
34084
34084
34084
34092
34092
34092
34092
34092
34092
34092
34092
34096
34096
34096
34096
34102
34102
34102
34102
34102
34102
34102
34102
34102
34116
34116
34124
34124
34124
34124
34124
34124
34124
34124
34124
34124
34124
34124
34124
34124
34124
34124
34124
34130
34130
34130
34130
34130
34135
34135
34135
34135
34135
34140
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34167
34172
34172
34172
34172
34172
34172
34172
34172
34172
34172
34172
34172
34172
34172
34172
34172
34172
34172
34172
34172
34172
34172
34172
34172
34186
34191
34191
34191
34203
34207
34207
34207
34207
34207
34207
34207
34213
34225
34225
34225
34225
34225
34225
34225
34235
34261
34261
34261
34261
34261
34261
34261
34261
34261
34261
34261
34261
34261
34261
34261
34261
34261
34261
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34272
34273
34273
34273
34273
34273
34273
34273
34273
34273
34273
34273
34273
34273
34273
34273
34273
34292
34292
34301
34301
34301
34301
34301
34301
34301
34313
34313
34313
34313
34313
34313
34341
34355
34355
34355
34355
34355
34355
34362
34362
34362
34362
34362
34362
34369
34369
34369
34369
34369
34369
34369
34369
34369
34369
34369
34369
34369
34369
34369
34369
34369
34369
34369
34369
34369
34369
34369
34369
34377
34377
34377
34377
34377
34377
34377
34377
34377
34377
34377
34377
34377
34383
34410
34410
34410
34410
34410
34410
34410
34410
34410
34416
34418
34426
34426
34435
34435
34435
34435
34435
34435
34435
34435
34435
34451
34451
34451
34451
34451
34451
34451
34451
34451
34451
34451
34451
34451
34451
34451
34451
34451
34451
34451
34451
34451
34451
34451
34451
34451
34451
34451
34460
34460
34471
34471
34471
34471
34471
34471
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34478
34498
34498
34498
34502
34509
34509
34509
34525
34525
34534
34534
34534
34534
34534
34534
34534
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34545
34553
34553
34570
34582
34582
34582
34582
34582
34582
34582
34582
34582
34582
34582
34624
34624
34624
34624
34630
34652
34652
34652
34656
34670
34670
34675
34679
34679
34679
34679
34679
34679
34679
34679
34679
34679
34679
34679
34679
34679
34686
34686
34691
34704
34711
34711
34711
34711
34711
34711
34711
34711
34743
34743
34743
34743
34754
34754
34754
34754
34754
34764
34764
34797
34797
34797
34807
34807
34812
34812
34816
34816
34819
34821
34835
34849
34849
34849
34856
34856
34856
34856
34856
34856
34856
34856
34891
34891
34891
34891
34916
34926
34926
34926
34926
34943
34943
34943
34943
34943
34943
34943
34943
34943
34943
34943
34943
34943
34943
34943
34959
34970
34975
34975
34975
34985
34985
34985
34985
34985
34985
34985
34985
34985
34985
34985
34985
34985
34992
34992
34992
35031
35031
35031
35031
35031
35031
35031
35039
35050
35053
35053
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35062
35066
35078
35078
35078
35078
35078
35090
35097
35106
35117
35117
35117
35117
35117
35117
35117
35117
35117
35117
35117
35125
35125
35125
35125
35125
35125
35125
35125
35125
35125
35125
35129
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35156
35173
35173
35173
35179
35186
35198
35198
35198
35198
35198
35198
35198
35198
35202
35209
35220
35220
35220
35220
35230
35230
35230
35230
35239
35239
35253
35253
35253
35253
35253
35253
35253
35253
35253
35253
35253
35253
35257
35257
35257
35257
35257
35257
35257
35257
35257
35257
35257
35257
35257
35257
35257
35257
35294
35294
35294
35294
35294
35294
35300
35302
35306
35306
35306
35306
35306
35306
35318
35318
35318
35318
35318
35318
35318
35318
35323
35323
35333
35333
35333
35333
35333
35333
35333
35333
35333
35333
35333
35333
35333
35349
35354
35376
35392
35392
35392
35392
35392
35392
35392
35392
35392
35392
35392
35396
35396
35396
35396
35396
35396
35418
35433
35433
35433
35438
35438
35438
35438
35438
35438
35438
35448
35453
35453
35453
35453
35453
35453
35453
35453
35453
35453
35453
35453
35453
35453
35453
35467
35467
35469
35475
35475
35475
35498
35498
35498
35498
35542
35548
35548
35548
35548
35548
35563
35563
35563
35563
35563
35563
35563
35563
35563
35563
35563
35563
35563
35569
35572
35572
35572
35580
35584
35584
35584
35588
35588
35588
35588
35588
35588
35588
35588
35588
35597
35602
35602
35608
35608
35608
35617
35617
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35623
35627
35645
35645
35650
35650
35650
35650
35650
35650
35650
35650
35650
35650
35662
35662
35667
35667
35667
35667
35667
35667
35676
35676
35676
35676
35676
35679
35679
35700
35700
35700
35700
35700
35700
35700
35703
35703
35707
35711
35711
35711
35711
35711
35722
35722
35722
35722
35722
35722
35722
35722
35722
35722
35722
35722
35722
35722
35722
35722
35722
35743
35743
35743
35743
35743
35754
35754
35758
35764
35770
35785
35785
35785
35785
35785
35785
35785
35785
35785
35785
35785
35785
35785
35785
35785
35785
35785
35785
35785
35785
35785
35785
35785
35785
35789
35789
35789
35789
35789
35817
35817
35828
35857
35862
35865
35865
35869
35869
35869
35880
35880
35880
35880
35880
35883
35888
35888
35888
35888
35888
35888
35888
35888
35888
35895
35895
35919
35926
35926
35926
35926
35926
35926
35936
35936
35936
35936
35951
35951
35957
35962
35962
35962
35962
35962
35962
35962
35962
35962
35962
35971
35971
35971
35975
35975
35975
35975
35975
35975
35980
35980
35980
35980
35980
35980
35980
35980
35980
35980
35980
35980
35980
35980
35980
35984
35984
35990
35990
35990
35990
35990
35990
35990
35990
35990
35990
35990
35990
36003
36003
36012
36012
36012
36012
36012
36012
36012
36012
36012
36012
36012
36012
36012
36012
36012
36012
36012
36012
36012
36012
36016
36016
36026
36030
36030
36030
36030
36030
36030
36030
36030
36030
36030
36030
36030
36037
36037
36037
36037
36037
36037
36037
36037
36037
36037
36037
36037
36037
36037
36051
36056
36056
36056
36076
36076
36076
36076
36076
36088
36093
36093
36093
36093
36093
36112
36112
36112
36112
36112
36112
36112
36112
36112
36112
36112
36112
36112
36112
36112
36135
36139
36145
36145
36145
36145
36145
36145
36145
36145
36145
36145
36145
36145
36145
36145
36145
36145
36145
36145
36145
36145
36145
36145
36149
36149
36149
36149
36149
36149
36149
36149
36159
36159
36159
36159
36163
36163
36163
36163
36163
36163
36163
36163
36173
36173
36185
36185
36185
36185
36185
36185
36185
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36194
36212
36212
36212
36212
36212
36212
36212
36212
36212
36212
36212
36212
36212
36212
36212
36212
36212
36212
36212
36212
36222
36222
36228
36228
36232
36232
36232
36232
36232
36232
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36246
36254
36254
36254
36260
36260
36272
36272
36272
36279
36279
36286
36286
36298
36298
36298
36298
36298
36298
36298
36298
36298
36298
36298
36298
36298
36298
36298
36298
36298
36298
36321
36321
36321
36321
36321
36321
36321
36321
36321
36321
36321
36321
36321
36321
36321
36321
36321
36321
36321
36321
36321
36332
36332
36332
36332
36332
36332
36338
36338
36338
36338
36338
36338
36338
36338
36338
36343
36343
36343
36343
36343
36343
36343
36343
36343
36343
36343
36343
36343
36343
36343
36343
36343
36343
36343
36343
36343
36343
36343
36343
36343
36343
36347
36347
36347
36347
36347
36347
36347
36347
36347
36347
36347
36347
36347
36347
36354
36354
36357
36374
36374
36374
36379
36379
36379
36389
36389
36389
36389
36394
36394
36408
36408
36408
36408
36408
36408
36408
36408
36408
36408
36408
36408
36408
36408
36408
36408
36408
36408
36415
36415
36415
36415
36415
36415
36415
36437
36439
36460
36460
36460
36460
36483
36483
36483
36483
36483
36491
36491
36491
36491
36506
36506
36506
36506
36506
36506
36506
36506
36506
36506
36511
36511
36511
36511
36511
36520
36520
36520
36520
36520
36520
36520
36520
36520
36520
36520
36520
36542
36550
36555
36561
36561
36561
36561
36561
36561
36561
36561
36561
36574
36574
36574
36574
36574
36574
36574
36589
36589
36603
36603
36603
36603
36603
36603
36603
36603
36603
36603
36603
36603
36603
36619
36619
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36635
36646
36646
36646
36646
36646
36646
36646
36646
36646
36646
36667
36682
36682
36682
36682
36682
36682
36682
36682
36682
36682
36682
36682
36682
36682
36682
36689
36689
36689
36689
36694
36694
36694
36694
36694
36697
36697
36697
36697
36701
36701
36701
36701
36720
36720
36720
36720
36720
36720
36720
36720
36720
36720
36720
36720
36720
36725
36751
36751
36751
36751
36751
36751
36751
36751
36751
36751
36751
36751
36751
36751
36751
36751
36751
36751
36751
36751
36751
36751
36751
36751
36751
36751
36751
36751
36751
36780
36783
36790
36804
36804
36804
36804
36810
36820
36820
36820
36820
36820
36824
36828
36828
36828
36828
36828
36844
36850
36850
36853
36868
36875
36882
36882
36882
36882
36882
36882
36882
36882
36882
36882
36882
36882
36891
36891
36905
36905
36905
36905
36905
36905
36905
36905
36910
36910
36910
36910
36910
36910
36910
36910
36910
36910
36910
36910
36910
36910
36910
36910
36910
36910
36912
36912
36925
36925
36935
36935
36935
36935
36935
36935
36935
36935
36935
36942
36955
36955
36955
36955
36960
36964
36964
36964
36982
36991
36991
36991
36991
36991
36991
36991
36991
36991
36991
36991
36991
36991
36991
36991
36991
36991
36991
36991
36991
36991
36991
36991
36991
36991
37012
37012
37012
37012
37012
37012
37012
37012
37012
37012
37012
37012
37012
37018
37018
37018
37018
37018
37018
37018
37018
37018
37018
37026
37026
37034
37040
37040
37060
37083
37083
37083
37083
37089
37089
37089
37089
37089
37089
37089
37089
37096
37096
37096
37103
37103
37108
37108
37108
37108
37108
37108
37108
37108
37108
37108
37108
37108
37108
37108
37108
37127
37137
37137
37137
37137
37137
37137
37137
37137
37137
37137
37137
37137
37137
37137
37137
37137
37137
37137
37137
37137
37137
37137
37137
37147
37160
37160
37160
37160
37160
37160
37160
37160
37160
37160
37167
37167
37177
37182
37182
37189
37189
37189
37189
37189
37189
37189
37189
37189
37189
37189
37189
37189
37205
37205
37205
37205
37214
37214
37214
37214
37214
37214
37233
37233
37233
37233
37238
37238
37238
37238
37246
37246
37246
37252
37252
37252
37252
37257
37257
37257
37257
37257
37257
37257
37257
37274
37284
37291
37291
37291
37291
37291
37291
37291
37291
37291
37291
37291
37291
37294
37294
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37309
37319
37319
37319
37319
37334
37334
37334
37334
37334
37334
37334
37334
37334
37334
37334
37334
37334
37334
37355
37380
37385
37393
37400
37400
37400
37400
37400
37400
37400
37400
37400
37400
37400
37400
37400
37400
37403
37407
37407
37412
37412
37416
37416
37427
37433
37433
37433
37460
37482
37482
37482
37482
37482
37482
37482
37482
37482
37482
37482
37490
37501
37501
37501
37501
37501
37501
37501
37501
37501
37501
37501
37501
37501
37501
37501
37501
37501
37501
37501
37522
37525
37525
37536
37559
37563
37563
37563
37563
37563
37566
37566
37579
37579
37579
37579
37579
37579
37579
37579
37579
37579
37579
37601
37601
37608
37608
37608
37608
37608
37608
37608
37608
37608
37639
37639
37650
37650
37650
37661
37661
37661
37661
37661
37661
37666
37680
37680
37683
37695
37695
37695
37695
37700
37700
37704
37704
37704
37704
37704
37704
37704
37704
37704
37704
37704
37704
37704
37708
37708
37713
37713
37719
37719
37719
37719
37719
37719
37719
37719
37719
37719
37719
37719
37725
37725
37725
37735
37735
37740
37750
37750
37750
37759
37759
37759
37763
37763
37763
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37764
37774
37780
37780
37780
37780
37785
37785
37785
37785
37785
37785
37785
37785
37785
37788
37791
37791
37791
37796
37804
37804
37804
37804
37804
37806
37815
37815
37815
37824
37824
37824
37824
37824
37832
37832
37832
37832
37832
37832
37832
37832
37832
37832
37839
37839
37839
37842
37849
37856
37856
37864
37864
37864
37864
37864
37864
37864
37864
37864
37864
37864
37864
37864
37871
37871
37871
37871
37871
37871
37871
37871
37871
37871
37871
37871
37871
37871
37871
37871
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37904
37915
37915
37915
37915
37915
37915
37921
37931
37935
37935
37935
37935
37935
37952
37952
37952
37952
37952
37958
37958
37958
37975
37975
37975
37975
37975
37975
37975
37975
37975
37975
38042
38042
38042
38054
38054
38054
38056
38059
38073
38073
38073
38073
38073
38082
38082
38089
38089
38096
38096
38100
38100
38104
38113
38118
38118
38118
38118
38118
38118
38129
38129
38129
38129
38129
38129
38129
38129
38129
38133
38141
38141
38141
38141
38141
38141
38141
38141
38141
38141
38141
38141
38141
38141
38141
38141
38141
38141
38141
38148
38152
38152
38156
38163
38163
38163
38163
38163
38163
38163
38163
38163
38163
38163
38163
38163
38163
38163
38163
38181
38181
38213
38213
38213
38213
38213
38213
38213
38213
38213
38213
38213
38213
38213
38216
38216
38227
38227
38227
38227
38227
38227
38227
38227
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38235
38240
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38263
38270
38275
38275
38275
38275
38275
38275
38288
38291
38291
38295
38301
38301
38301
38301
38301
38301
38301
38301
38301
38301
38301
38308
38308
38330
38330
38330
38330
38330
38330
38330
38330
38330
38330
38330
38330
38330
38330
38330
38330
38334
38349
38349
38349
38360
38360
38360
38366
38366
38386
38386
38386
38386
38386
38386
38386
38386
38386
38386
38386
38386
38386
38386
38392
38392
38392
38392
38392
38392
38392
38398
38398
38398
38398
38398
38398
38398
38398
38401
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38414
38420
38420
38420
38429
38429
38429
38429
38429
38429
38429
38429
38429
38429
38429
38429
38429
38429
38429
38429
38429
38440
38440
38440
38440
38440
38440
38443
38443
38443
38443
38443
38443
38443
38443
38490
38490
38490
38490
38490
38490
38490
38490
38490
38490
38490
38490
38490
38490
38490
38490
38490
38490
38490
38493
38493
38493
38493
38495
38503
38503
38503
38503
38503
38503
38503
38511
38537
38537
38537
38537
38537
38537
38537
38537
38537
38537
38537
38537
38537
38537
38537
38537
38546
38546
38546
38546
38546
38546
38546
38546
38546
38546
38546
38546
38546
38546
38546
38546
38546
38546
38546
38546
38546
38546
38546
38546
38546
38546
38552
38552
38561
38577
38577
38577
38577
38577
38600
38600
38600
38600
38600
38600
38600
38600
38600
38600
38604
38604
38604
38604
38604
38604
38607
38607
38607
38612
38627
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38643
38657
38669
38678
38678
38682
38702
38702
38702
38702
38702
38702
38702
38702
38702
38702
38709
38709
38709
38709
38709
38709
38709
38719
38719
38719
38719
38719
38719
38719
38719
38719
38719
38719
38719
38719
38719
38719
38724
38724
38744
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38751
38764
38764
38764
38764
38769
38795
38795
38795
38795
38795
38795
38795
38795
38795
38803
38803
38810
38810
38810
38810
38810
38810
38810
38810
38810
38813
38813
38825
38825
38825
38837
38837
38837
38837
38837
38837
38837
38837
38837
38837
38837
38837
38837
38837
38837
38837
38837
38837
38837
38837
38837
38837
38846
38846
38846
38846
38846
38846
38846
38846
38846
38846
38851
38851
38851
38851
38851
38851
38862
38862
38862
38862
38862
38862
38862
38862
38862
38862
38862
38862
38862
38862
38862
38862
38862
38862
38862
38862
38862
38862
38862
38866
38873
38892
38915
38922
38922
38922
38922
38922
38922
38922
38922
38922
38922
38922
38922
38922
38922
38922
38922
38922
38930
38934
38934
38934
38934
38951
38956
38962
38977
38989
38993
38993
38998
38998
38998
38998
38998
38998
38998
38998
38998
38998
38998
38998
38998
38998
38998
38998
38998
38998
39008
39008
39008
39008
39008
39008
39008
39008
39008
39008
39008
39008
39008
39008
39008
39008
39008
39008
39008
39008
39008
39008
39008
39008
39008
39013
39013
39013
39013
39013
39013
39013
39013
39013
39013
39013
39019
39019
39019
39019
39019
39028
39038
39038
39038
39038
39067
39067
39092
39092
39092
39092
39092
39092
39092
39092
39092
39102
39102
39102
39102
39102
39102
39102
39102
39109
39109
39109
39142
39142
39142
39142
39142
39142
39142
39142
39142
39142
39142
39142
39149
39149
39153
39153
39153
39153
39153
39157
39157
39162
39162
39162
39178
39178
39178
39178
39178
39190
39190
39190
39190
39200
39221
39226
39226
39235
39235
39235
39235
39235
39244
39249
39258
39266
39269
39274
39293
39293
39306
39319
39323
39340
39344
39344
39344
39344
39344
39344
39344
39344
39344
39344
39348
39363
39363
39363
39363
39363
39363
39363
39373
39373
39373
39373
39373
39373
39373
39373
39373
39373
39373
39373
39373
39373
39373
39373
39373
39373
39373
39381
39381
39381
39381
39388
39388
39388
39388
39388
39388
39407
39407
39407
39407
39407
39407
39407
39412
39412
39412
39421
39421
39425
39425
39425
39437
39437
39469
39469
39469
39469
39469
39469
39479
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39490
39497
39497
39504
39504
39504
39504
39504
39504
39504
39504
39504
39504
39504
39504
39504
39504
39504
39542
39542
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39556
39565
39584
39615
39615
39615
39615
39615
39615
39635
39640
39640
39640
39640
39640
39640
39640
39640
39640
39640
39640
39640
39640
39640
39640
39646
39653
39653
39653
39653
39653
39653
39670
39670
39670
39670
39670
39674
39674
39682
39682
39682
39682
39682
39682
39682
39682
39682
39682
39682
39682
39682
39692
39692
39700
39700
39700
39708
39708
39708
39708
39713
39713
39713
39713
39713
39713
39713
39713
39713
39713
39713
39713
39713
39713
39713
39736
39736
39736
39754
39769
39769
39769
39769
39773
39773
39773
39786
39786
39786
39786
39786
39786
39786
39786
39786
39786
39786
39786
39786
39786
39786
39786
39823
39842
39847
39847
39847
39850
39850
39868
39887
39906
39906
39906
39906
39906
39906
39906
39906
39906
39906
39906
39910
39910
39927
39927
39927
39927
39927
39927
39927
39948
39948
39948
39976
39984
39984
39984
39984
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40013
40022
40022
40022
40022
40022
40022
40022
40022
40022
40022
40022
40022
40022
40022
40022
40027
40027
40035
40035
40035
40035
40035
40035
40035
40035
40035
40035
40035
40035
40035
40035
40035
40035
40035
40035
40035
40035
40035
40035
40035
40035
40035
40035
40035
40035
40044
40054
40054
40070
40070
40070
40070
40070
40074
40088
40088
40088
40088
40088
40088
40088
40088
40094
40098
40098
40098
40098
40098
40098
40098
40098
40098
40098
40103
40103
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40118
40126
40126
40126
40126
40126
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40134
40142
40142
40142
40142
40147
40163
40178
40178
40178
40185
40199
40199
40203
40212
40212
40221
40221
40221
40229
40231
40255
40255
40255
40255
40255
40255
40255
40255
40255
40255
40255
40255
40255
40255
40255
40255
40255
40255
40255
40255
40255
40255
40255
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40264
40293
40304
40317
40317
40317
40317
40317
40317
40317
40317
40317
40322
40326
40340
40352
40352
40352
40352
40352
40352
40352
40352
40352
40374
40374
40374
40374
40374
40374
40374
40392
40392
40392
40392
40392
40392
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40398
40404
40404
40422
40422
40428
40428
40445
40445
40445
40464
40464
40464
40464
40464
40464
40471
40471
40475
40475
40475
40479
40479
40482
40482
40489
40489
40489
40489
40489
40489
40489
40489
40489
40489
40510
40510
40510
40510
40510
40510
40510
40510
40510
40510
40510
40510
40510
40510
40510
40510
40540
40540
40540
40540
40540
40540
40540
40569
40569
40569
40569
40569
40569
40569
40569
40569
40569
40573
40573
40573
40573
40584
40594
40603
40606
40618
40622
40622
40622
40622
40622
40622
40626
40626
40626
40626
40626
40626
40626
40626
40626
40626
40626
40626
40626
40626
40626
40626
40626
40626
40632
40638
40654
40654
40654
40654
40654
40654
40654
40663
40663
40663
40663
40663
40663
40669
40669
40669
40669
40669
40669
40669
40669
40702
40702
40702
40702
40702
40709
40717
40717
40717
40724
40728
40748
40748
40748
40748
40757
40764
40775
40785
40791
40791
40791
40791
40791
40791
40791
40791
40791
40796
40796
40796
40796
40796
40796
40796
40796
40796
40796
40796
40796
40796
40796
40796
40796
40796
40796
40808
40808
40808
40808
40815
40815
40829
40829
40829
40829
40840
40840
40840
40878
40878
40878
40878
40907
40924
40924
40924
40924
40924
40924
40924
40924
40924
40958
40977
40977
40977
40977
40977
40977
41000
41000
41000
41000
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41033
41052
41052
41058
41058
41058
41066
41066
41066
41066
41066
41066
41077
41077
41100
41100
41100
41100
41100
41100
41100
41100
41100
41100
41127
41127
41127
41141
41141
41141
41141
41141
41141
41151
41151
41151
41151
41151
41151
41151
41151
41151
41151
41156
41156
41172
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41191
41199
41199
41199
41199
41199
41199
41199
41203
41203
41203
41203
41203
41213
41213
41213
41213
41213
41213
41213
41218
41218
41218
41218
41218
41218
41218
41218
41218
41218
41218
41244
41244
41244
41244
41244
41244
41244
41244
41244
41244
41244
41244
41251
41251
41251
41251
41251
41251
41255
41255
41271
41271
41271
41271
41271
41271
41271
41271
41271
41271
41271
41271
41271
41271
41271
41271
41271
41271
41271
41271
41271
41288
41288
41288
41293
41293
41296
41307
41307
41311
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41326
41351
41351
41351
41351
41351
41351
41351
41351
41351
41351
41351
41351
41372
41372
41372
41372
41372
41377
41377
41377
41377
41377
41377
41377
41377
41381
41381
41390
41390
41390
41390
41390
41390
41390
41390
41394
41394
41404
41404
41404
41404
41404
41426
41426
41426
41426
41426
41426
41426
41434
41434
41434
41440
41452
41458
41472
41472
41472
41472
41472
41472
41472
41472
41472
41472
41472
41472
41472
41472
41472
41472
41472
41472
41472
41506
41506
41506
41506
41531
41544
41544
41546
41550
41550
41550
41550
41550
41550
41550
41550
41550
41557
41557
41557
41557
41557
41565
41565
41565
41565
41565
41565
41565
41565
41565
41565
41565
41581
41581
41581
41581
41581
41581
41581
41581
41581
41581
41584
41590
41590
41590
41590
41590
41590
41590
41590
41590
41590
41598
41609
41624
41624
41624
41624
41624
41635
41635
41635
41635
41635
41635
41635
41635
41635
41635
41635
41635
41635
41635
41640
41640
41655
41655
41655
41682
41682
41682
41682
41682
41682
41682
41682
41682
41682
41682
41682
41682
41682
41682
41682
41682
41682
41682
41682
41723
41769
41769
41769
41769
41769
41769
41769
41769
41769
41769
41769
41769
41769
41769
41769
41769
41769
41772
41772
41810
41816
41819
41835
41835
41835
41839
41839
41839
41839
41839
41839
41839
41839
41839
41839
41839
41839
41839
41839
41839
41839
41839
41839
41839
41839
41839
41839
41839
41839
41839
41839
41839
41851
41851
41851
41851
41851
41851
41851
41851
41859
41859
41861
41866
41877
41877
41897
41897
41897
41897
41897
41897
41897
41907
41907
41912
41915
41922
41922
41922
41922
41922
41925
41925
41948
41948
41967
41969
41975
41975
41975
41979
41987
41987
41987
41987
41987
41987
42003
42003
42010
42021
42021
42044
42044
42044
42044
42044
42044
42044
42044
42044
42044
42044
42044
42044
42051
42051
42051
42051
42051
42051
42051
42066
42066
42066
42066
42066
42066
42066
42066
42066
42066
42066
42066
42070
42070
42070
42073
42092
42092
42101
42112
42112
42112
42112
42112
42112
42112
42112
42112
42112
42112
42112
42112
42112
42112
42112
42112
42112
42112
42112
42125
42129
42138
42138
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42159
42169
42169
42169
42169
42169
42169
42183
42183
42183
42183
42183
42183
42190
42204
42204
42204
42204
42204
42208
42208
42208
42208
42208
42218
42249
42249
42252
42252
42252
42252
42252
42252
42252
42267
42267
42267
42267
42267
42267
42267
42267
42272
42272
42284
42284
42284
42284
42284
42284
42284
42284
42284
42284
42284
42284
42284
42284
42284
42284
42284
42284
42284
42284
42325
42325
42325
42325
42325
42325
42325
42325
42325
42325
42325
42325
42325
42325
42325
42325
42325
42325
42325
42325
42325
42325
42325
42325
42325
42325
42325
42325
42325
42337
42339
42339
42339
42357
42357
42357
42357
42357
42357
42357
42357
42357
42357
42357
42364
42364
42364
42364
42364
42364
42364
42364
42364
42364
42364
42364
42364
42364
42364
42364
42364
42366
42370
42370
42370
42392
42392
42392
42392
42392
42392
42392
42392
42392
42392
42392
42415
42415
42422
42422
42422
42422
42428
42428
42428
42449
42467
42467
42467
42467
42467
42467
42467
42467
42467
42467
42467
42467
42467
42467
42467
42467
42467
42467
42467
42467
42467
42467
42467
42467
42492
42492
42492
42492
42492
42492
42492
42492
42496
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42512
42527
42527
42527
42527
42527
42527
42527
42527
42527
42527
42527
42531
42531
42531
42537
42537
42537
42537
42537
42537
42537
42537
42537
42537
42537
42537
42537
42542
42559
42559
42559
42559
42559
42559
42559
42559
42559
42559
42567
42567
42582
42582
42592
42592
42592
42600
42605
42605
42613
42613
42613
42613
42613
42613
42613
42624
42629
42629
42629
42629
42629
42629
42629
42629
42629
42634
42634
42634
42634
42634
42640
42640
42640
42640
42640
42640
42640
42640
42640
42667
42667
42677
42677
42684
42684
42684
42690
42690
42690
42703
42703
42703
42708
42708
42708
42708
42708
42708
42708
42708
42708
42708
42708
42708
42708
42708
42708
42708
42708
42708
42708
42708
42718
42734
42734
42734
42734
42734
42734
42740
42742
42746
42746
42746
42779
42786
42786
42786
42786
42786
42818
42823
42823
42823
42841
42847
42868
42868
42868
42868
42868
42868
42868
42868
42868
42868
42868
42868
42868
42868
42868
42868
42868
42868
42868
42868
42868
42868
42868
42868
42868
42868
42868
42868
42868
42884
42884
42884
42889
42889
42889
42895
42903
42903
42903
42903
42903
42903
42903
42910
42910
42929
42929
42934
42934
42934
42934
42934
42934
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42949
42963
42963
42974
42974
42974
42974
42974
42982
42982
42982
42982
42982
42982
42987
42987
42987
42987
42987
42987
42987
42992
43000
43000
43000
43000
43000
43000
43003
43009
43018
43018
43018
43018
43018
43018
43018
43018
43018
43018
43018
43018
43018
43018
43018
43018
43018
43018
43018
43018
43018
43018
43018
43018
43018
43018
43018
43018
43030
43045
43051
43051
43055
43070
43070
43070
43070
43070
43070
43070
43070
43077
43077
43077
43077
43077
43077
43077
43083
43089
43089
43089
43089
43089
43101
43101
43118
43118
43124
43124
43124
43124
43137
43137
43137
43155
43171
43171
43171
43171
43176
43176
43176
43182
43182
43182
43182
43182
43198
43198
43198
43198
43198
43198
43198
43198
43198
43198
43198
43198
43198
43198
43198
43198
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43207
43220
43220
43220
43220
43220
43220
43220
43220
43220
43220
43220
43220
43220
43220
43220
43220
43220
43220
43220
43243
43243
43243
43243
43243
43243
43243
43250
43250
43255
43260
43260
43260
43260
43260
43260
43295
43351
43351
43351
43351
43351
43354
43378
43378
43378
43378
43378
43378
43378
43402
43402
43402
43402
43402
43402
43402
43402
43409
43409
43409
43412
43423
43428
43428
43428
43428
43446
43446
43446
43446
43446
43446
43446
43446
43446
43446
43446
43446
43446
43446
43457
43461
43461
43461
43461
43461
43478
43478
43478
43478
43478
43478
43478
43478
43478
43478
43478
43495
43495
43495
43507
43507
43507
43518
43518
43518
43518
43518
43518
43518
43518
43518
43518
43518
43518
43518
43518
43518
43518
43518
43518
43518
43518
43518
43518
43518
43518
43518
43518
43518
43518
43518
43534
43534
43534
43534
43534
43540
43540
43540
43551
43551
43551
43551
43551
43554
43554
43554
43574
43580
43580
43580
43580
43580
43580
43580
43580
43580
43580
43580
43580
43580
43580
43580
43580
43580
43580
43580
43580
43580
43580
43580
43580
43580
43628
43628
43628
43628
43628
43628
43628
43628
43628
43628
43633
43633
43633
43633
43635
43636
43636
43651
43651
43651
43651
43662
43662
43662
43662
43662
43662
43662
43662
43662
43662
43662
43666
43666
43666
43684
43684
43684
43684
43684
43689
43694
43694
43694
43694
43694
43694
43708
43722
43722
43722
43722
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43733
43736
43745
43745
43745
43745
43745
43745
43745
43745
43745
43745
43745
43745
43745
43745
43745
43745
43745
43750
43750
43750
43750
43750
43750
43750
43750
43771
43771
43771
43771
43771
43771
43771
43771
43771
43771
43771
43771
43771
43771
43771
43771
43771
43771
43771
43771
43771
43771
43794
43794
43794
43794
43800
43803
43803
43808
43814
43814
43820
43820
43820
43839
43857
43857
43871
43884
43884
43884
43884
43884
43884
43884
43884
43884
43884
43884
43884
43884
43884
43884
43884
43884
43884
43884
43884
43884
43884
43884
43884
43884
43905
43905
43905
43905
43905
43905
43905
43911
43911
43914
43914
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43921
43927
43932
43956
43956
43956
43956
43956
43956
43956
43956
43957
43957
43957
43957
43957
43957
43957
43957
43957
43957
43957
43957
43965
43965
43965
43965
43991
43995
44012
44020
44020
44020
44020
44020
44020
44020
44020
44020
44020
44020
44020
44020
44020
44055
44055
44055
44055
44055
44055
44055
44055
44055
44055
44055
44055
44078
44100
44100
44100
44100
44100
44100
44107
44107
44107
44107
44107
44107
44107
44121
44121
44121
44121
44130
44130
44130
44130
44130
44130
44130
44148
44148
44169
44169
44169
44169
44169
44169
44169
44169
44169
44173
44176
44185
44185
44185
44194
44194
44194
44194
44194
44194
44194
44194
44194
44194
44194
44194
44194
44194
44194
44202
44202
44202
44202
44206
44206
44206
44206
44206
44206
44206
44206
44206
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44217
44220
44233
44233
44233
44233
44233
44233
44233
44233
44233
44233
44233
44233
44233
44233
44233
44233
44233
44233
44233
44233
44233
44233
44233
44233
44233
44233
44240
44240
44265
44265
44268
44268
44282
44298
44315
44315
44315
44315
44315
44315
44315
44315
44315
44315
44315
44315
44315
44315
44315
44315
44315
44315
44315
44315
44315
44315
44315
44315
44325
44325
44325
44325
44340
44340
44340
44340
44340
44340
44340
44344
44348
44348
44348
44348
44357
44364
44364
44374
44374
44374
44374
44374
44374
44374
44374
44374
44374
44374
44374
44374
44374
44374
44374
44374
44374
44374
44374
44381
44391
44391
44391
44391
44391
44391
44391
44391
44391
44391
44391
44391
44391
44398
44421
44438
44438
44438
44447
44447
44447
44447
44447
44447
44447
44447
44447
44447
44447
44452
44452
44452
44452
44460
44485
44485
44485
44485
44485
44485
44485
44485
44485
44485
44485
44485
44485
44485
44485
44485
44502
44502
44509
44514
44524
44528
44528
44535
44554
44564
44564
44564
44564
44564
44564
44564
44564
44564
44564
44564
44564
44564
44564
44564
44564
44564
44564
44577
44577
44577
44577
44577
44577
44577
44577
44577
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44612
44622
44622
44622
44622
44622
44622
44622
44622
44630
44653
44653
44653
44653
44653
44656
44692
44692
44692
44692
44692
44692
44692
44692
44699
44699
44699
44699
44699
44699
44699
44699
44699
44699
44699
44699
44703
44703
44703
44706
44706
44713
44713
44727
44727
44727
44727
44727
44727
44727
44727
44734
44734
44734
44734
44734
44744
44744
44744
44744
44744
44744
44744
44744
44744
44744
44751
44751
44751
44751
44751
44751
44751
44751
44751
44751
44751
44751
44751
44764
44783
44783
44783
44783
44783
44786
44786
44786
44794
44801
44801
44801
44813
44813
44813
44813
44813
44813
44813
44813
44813
44813
44813
44813
44813
44813
44813
44813
44828
44834
44834
44834
44834
44834
44834
44834
44834
44834
44834
44834
44834
44834
44834
44834
44834
44834
44834
44834
44853
44853
44853
44853
44853
44853
44853
44853
44853
44853
44853
44853
44853
44860
44860
44860
44860
44860
44876
44876
44899
44910
44918
44918
44940
44940
44940
44940
44940
44940
44940
44940
44940
44940
44940
44940
44940
44940
44940
44940
44940
44962
44967
44982
44982
44982
44982
44982
44982
44987
44987
44987
44987
44987
44987
44987
44987
44991
44991
44991
44991
44991
44991
44991
44999
44999
44999
44999
44999
44999
44999
45005
45009
45009
45015
45024
45033
45033
45033
45033
45033
45048
45054
45054
45054
45054
45090
45090
45090
45090
45090
45090
45090
45109
45109
45119
45119
45125
45125
45125
45125
45125
45130
45153
45153
45153
45153
45153
45163
45178
45178
45178
45178
45178
45178
45178
45178
45178
45178
45178
45187
45187
45187
45187
45187
45187
45187
45187
45187
45187
45187
45187
45187
45187
45187
45187
45187
45187
45187
45187
45187
45187
45187
45187
45187
45187
45198
45203
45203
45203
45203
45203
45203
45203
45203
45216
45216
45225
45229
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45238
45242
45242
45260
45260
45265
45265
45265
45265
45265
45265
45265
45265
45265
45265
45265
45265
45265
45271
45274
45292
45292
45300
45305
45305
45305
45305
45341
45341
45341
45341
45341
45346
45346
45346
45346
45380
45380
45380
45380
45380
45380
45380
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45393
45404
45412
45412
45412
45412
45418
45450
45450
45450
45450
45450
45450
45450
45450
45450
45450
45455
45455
45455
45460
45464
45464
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45470
45483
45483
45483
45483
45488
45504
45504
45504
45504
45504
45504
45514
45514
45514
45514
45514
45514
45514
45514
45514
45521
45521
45521
45521
45521
45521
45521
45521
45521
45521
45521
45521
45521
45521
45521
45521
45521
45521
45521
45521
45521
45521
45521
45521
45539
45542
45547
45577
45593
45604
45606
45663
45671
45671
45671
45671
45671
45671
45671
45671
45671
45671
45671
45678
45678
45678
45678
45683
45685
45685
45694
45720
45720
45720
45720
45720
45720
45720
45720
45720
45720
45720
45720
45720
45720
45720
45720
45720
45720
45720
45720
45720
45724
45724
45724
45724
45724
45724
45745
45757
45757
45757
45777
45777
45777
45777
45777
45777
45777
45777
45777
45777
45777
45777
45781
45789
45789
45789
45789
45800
45800
45800
45800
45800
45800
45800
45827
45827
45827
45827
45827
45827
45827
45827
45827
45827
45827
45827
45839
45847
45847
45847
45847
45847
45847
45847
45847
45847
45865
45865
45865
45865
45865
45865
45865
45865
45865
45865
45865
45865
45865
45865
45865
45865
45873
45873
45873
45873
45873
45884
45884
45884
45884
45884
45884
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45895
45903
45903
45933
45933
45933
45933
45933
45933
45933
45933
45933
45936
45943
45950
45950
45973
45979
45991
45998
45998
45998
45998
45998
45998
45998
45998
45998
45998
45998
45998
45998
45998
45998
45998
45998
45998
45998
45998
45998
46018
46018
46026
46040
46040
46040
46040
46040
46040
46040
46040
46040
46040
46040
46040
46040
46040
46058
46069
46069
46069
46069
46069
46069
46069
46069
46069
46075
46093
46109
46109
46113
46113
46123
46123
46123
46123
46123
46123
46123
46123
46123
46123
46123
46123
46123
46135
46135
46135
46135
46135
46135
46135
46135
46135
46135
46135
46135
46135
46135
46135
46135
46135
46135
46135
46135
46135
46135
46142
46153
46153
46153
46153
46153
46153
46153
46153
46153
46153
46153
46165
46165
46165
46165
46165
46165
46165
46165
46165
46171
46171
46171
46171
46171
46171
46171
46171
46171
46171
46171
46171
46171
46171
46171
46171
46171
46171
46171
46171
46171
46171
46171
46176
46184
46184
46184
46184
46184
46184
46184
46184
46184
46184
46189
46189
46189
46189
46189
46195
46195
46195
46195
46200
46200
46200
46200
46200
46200
46206
46206
46206
46206
46206
46214
46214
46214
46214
46232
46232
46232
46232
46232
46232
46232
46232
46232
46232
46232
46232
46232
46232
46232
46232
46232
46232
46232
46232
46232
46232
46232
46232
46232
46232
46232
46232
46246
46246
46246
46254
46254
46254
46254
46254
46258
46265
46265
46265
46265
46265
46265
46265
46265
46265
46265
46265
46265
46265
46265
46271
46271
46271
46271
46271
46271
46271
46271
46271
46271
46271
46271
46271
46271
46271
46288
46288
46288
46288
46288
46288
46299
46302
46302
46302
46311
46311
46320
46320
46320
46320
46320
46320
46320
46320
46320
46320
46320
46320
46320
46320
46320
46320
46320
46320
46332
46332
46338
46338
46338
46338
46338
46338
46338
46338
46390
46415
46415
46415
46425
46425
46425
46435
46435
46435
46435
46435
46435
46435
46435
46435
46435
46435
46435
46435
46442
46459
46459
46459
46462
46467
46485
46485
46485
46485
46485
46485
46485
46489
46496
46496
46496
46496
46540
46540
46540
46540
46540
46540
46553
46553
46553
46553
46553
46553
46553
46553
46553
46553
46553
46553
46553
46553
46553
46553
46553
46553
46553
46553
46553
46553
46553
46568
46568
46568
46568
46568
46568
46568
46568
46568
46571
46571
46597
46597
46597
46597
46597
46597
46597
46607
46608
46623
46628
46628
46628
46628
46628
46628
46628
46628
46628
46628
46635
46639
46643
46651
46651
46663
46671
46671
46671
46671
46674
46674
46686
46686
46691
46691
46691
46691
46694
46698
46707
46707
46707
46707
46720
46720
46720
46720
46720
46720
46720
46720
46720
46733
46744
46744
46744
46744
46744
46744
46744
46744
46744
46750
46750
46750
46750
46750
46750
46750
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46786
46792
46792
46819
46819
46819
46819
46819
46819
46819
46827
46827
46833
46833
46844
46857
46857
46857
46857
46857
46857
46857
46857
46857
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46876
46894
46894
46894
46894
46894
46894
46894
46894
46907
46907
46907
46907
46907
46907
46920
46920
46927
46933
46933
46933
46933
46933
46933
46933
46933
46933
46933
46933
46933
46933
46933
46933
46933
46933
46933
46961
46961
46961
46961
46961
46961
46961
46961
46961
46961
46961
46961
46961
46961
46975
46975
46987
47020
47020
47020
47020
47020
47020
47020
47020
47020
47020
47020
47020
47020
47020
47020
47020
47020
47020
47020
47020
47020
47020
47020
47024
47024
47056
47056
47056
47056
47056
47056
47056
47056
47056
47056
47056
47056
47056
47056
47056
47056
47056
47077
47095
47095
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47100
47109
47109
47109
47109
47109
47109
47109
47109
47109
47109
47141
47164
47164
47173
47173
47173
47173
47173
47173
47173
47173
47173
47173
47173
47173
47173
47173
47173
47173
47173
47173
47173
47173
47173
47173
47180
47180
47180
47180
47180
47180
47180
47183
47183
47183
47183
47183
47183
47189
47189
47215
47215
47215
47215
47215
47215
47215
47215
47215
47215
47215
47215
47221
47231
47231
47244
47244
47264
47271
47271
47271
47271
47271
47271
47271
47271
47281
47316
47316
47316
47316
47316
47316
47316
47331
47331
47331
47331
47342
47342
47342
47342
47342
47342
47342
47342
47342
47342
47342
47342
47342
47342
47342
47342
47342
47342
47342
47342
47342
47342
47342
47342
47342
47342
47342
47346
47356
47356
47356
47356
47356
47356
47356
47363
47363
47363
47363
47363
47363
47363
47363
47363
47363
47377
47377
47377
47377
47390
47390
47390
47390
47390
47390
47390
47390
47390
47390
47390
47390
47390
47390
47390
47390
47390
47395
47395
47395
47395
47395
47395
47395
47405
47405
47411
47411
47411
47411
47411
47411
47411
47411
47419
47423
47427
47427
47427
47427
47427
47427
47427
47427
47427
47427
47427
47427
47427
47427
47427
47427
47427
47436
47455
47455
47455
47482
47482
47482
47482
47482
47482
47482
47482
47490
47503
47512
47512
47512
47512
47512
47512
47512
47512
47512
47528
47528
47532
47532
47532
47555
47555
47555
47563
47563
47563
47576
47576
47576
47576
47576
47576
47576
47584
47584
47584
47584
47584
47584
47584
47584
47584
47584
47584
47584
47584
47592
47607
47629
47629
47632
47635
47649
47649
47649
47649
47649
47649
47649
47649
47649
47649
47649
47656
47656
47656
47656
47683
47683
47683
47686
47715
47715
47721
47721
47721
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47728
47733
47733
47733
47733
47733
47733
47733
47733
47737
47737
47737
47744
47753
47759
47771
47781
47781
47781
47781
47785
47785
47785
47785
47785
47805
47811
47811
47811
47811
47834
47834
47834
47834
47845
47850
47850
47864
47864
47864
47864
47883
47883
47883
47883
47883
47883
47883
47883
47883
47883
47883
47883
47883
47883
47883
47883
47883
47883
47883
47883
47900
47906
47915
47915
47915
47915
47915
47915
47915
47915
47915
47915
47941
47955
47960
47960
47960
47960
47960
47960
47960
47960
47960
47960
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47971
47975
47975
47975
47980
47980
47980
47980
47985
47985
47985
47985
47985
47985
47985
47985
47985
47985
47990
47990
47990
47990
47990
47996
48001
48001
48001
48001
48001
48001
48001
48001
48001
48001
48001
48001
48001
48001
48001
48001
48001
48001
48001
48001
48001
48006
48006
48006
48006
48015
48019
48019
48019
48019
48019
48024
48046
48046
48046
48046
48046
48052
48052
48052
48052
48055
48080
48080
48096
48096
48096
48096
48096
48096
48096
48096
48102
48115
48115
48115
48118
48129
48129
48136
48136
48136
48136
48136
48149
48149
48149
48149
48149
48149
48149
48149
48149
48149
48149
48149
48149
48149
48149
48149
48149
48149
48149
48149
48155
48155
48162
48162
48162
48173
48190
48190
48190
48190
48190
48190
48190
48190
48190
48190
48190
48193
48193
48193
48193
48193
48205
48209
48209
48209
48209
48215
48215
48215
48222
48222
48222
48222
48227
48227
48227
48227
48227
48227
48227
48253
48253
48260
48260
48260
48266
48266
48266
48266
48266
48266
48266
48266
48266
48266
48276
48276
48276
48276
48276
48276
48295
48295
48295
48295
48295
48295
48295
48295
48295
48295
48295
48295
48295
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48304
48321
48350
48350
48370
48370
48370
48376
48382
48385
48385
48388
48388
48395
48411
48423
48423
48441
48459
48459
48459
48459
48459
48459
48459
48459
48462
48465
48473
48473
48474
48481
48481
48481
48481
48482
48482
48482
48497
48497
48497
48497
48497
48497
48497
48497
48497
48497
48497
48497
48497
48497
48497
48513
48513
48533
48533
48533
48533
48533
48533
48533
48533
48533
48533
48533
48533
48533
48533
48533
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48538
48546
48546
48546
48546
48546
48546
48546
48546
48546
48546
48546
48546
48546
48546
48554
48554
48554
48554
48554
48554
48565
48577
48586
48586
48586
48586
48586
48609
48609
48609
48609
48609
48609
48609
48609
48609
48609
48609
48609
48609
48609
48609
48609
48609
48609
48609
48609
48609
48614
48643
48656
48656
48656
48656
48656
48656
48656
48656
48656
48656
48656
48669
48676
48676
48691
48706
48706
48706
48706
48706
48706
48706
48706
48706
48706
48706
48713
48715
48721
48721
48721
48721
48721
48721
48757
48757
48757
48757
48757
48757
48757
48757
48757
48757
48757
48757
48778
48778
48784
48784
48784
48784
48784
48784
48784
48784
48784
48784
48794
48807
48807
48807
48807
48807
48807
48807
48807
48807
48807
48807
48807
48807
48807
48807
48807
48807
48807
48807
48807
48807
48807
48807
48807
48807
48807
48807
48807
48807
48813
48813
48813
48813
48813
48813
48813
48813
48813
48813
48813
48813
48813
48813
48813
48813
48813
48813
48813
48813
48813
48813
48817
48850
48850
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48860
48877
48882
48882
48882
48882
48882
48882
48882
48902
48910
48915
48929
48929
48929
48929
48929
48929
48929
48934
48934
48948
48955
48955
48955
48955
48955
48955
48955
48955
48955
48981
48981
48981
48981
48981
48981
48981
48981
48981
48981
48981
48981
48981
48981
48981
48981
48981
48981
48981
48981
48981
48981
48981
48981
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48982
48995
49033
49033
49033
49033
49037
49037
49061
49066
49071
49071
49071
49071
49071
49071
49071
49071
49071
49071
49071
49085
49112
49112
49112
49112
49112
49112
49120
49120
49120
49120
49120
49120
49120
49120
49120
49120
49120
49120
49138
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49146
49156
49180
49180
49180
49180
49180
49180
49180
49180
49180
49180
49180
49180
49180
49180
49180
49180
49180
49180
49180
49180
49180
49180
49180
49180
49180
49180
49180
49196
49196
49196
49196
49196
49196
49196
49196
49196
49196
49196
49196
49196
49196
49196
49203
49203
49203
49203
49203
49203
49218
49218
49232
49241
49249
49249
49249
49249
49285
49285
49285
49285
49285
49285
49285
49285
49285
49285
49285
49285
49285
49285
49285
49285
49285
49285
49285
49285
49285
49285
49285
49285
49285
49303
49310
49316
49329
49329
49329
49329
49329
49329
49329
49329
49329
49344
49344
49355
49355
49355
49381
49392
49411
49419
49419
49419
49419
49419
49419
49419
49419
49419
49419
49419
49419
49419
49419
49424
49424
49424
49424
49424
49424
49424
49424
49429
49429
49429
49429
49429
49429
49429
49429
49429
49429
49429
49429
49429
49429
49429
49429
49429
49429
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49445
49460
49460
49460
49460
49467
49492
49492
49492
49492
49492
49492
49492
49492
49492
49492
49492
49492
49492
49492
49492
49492
49492
49492
49492
49492
49499
49499
49510
49530
49530
49530
49530
49536
49554
49558
49562
49589
49606
49606
49606
49606
49606
49606
49606
49606
49606
49606
49606
49606
49606
49606
49606
49606
49606
49612
49612
49612
49615
49621
49627
49627
49627
49641
49641
49641
49641
49641
49645
49650
49650
49650
49650
49650
49650
49651
49651
49651
49673
49673
49673
49673
49673
49673
49676
49681
49681
49681
49681
49681
49681
49681
49681
49681
49681
49681
49681
49681
49681
49681
49681
49681
49687
49687
49687
49687
49687
49687
49687
49697
49703
49703
49703
49703
49703
49703
49703
49703
49703
49703
49703
49703
49703
49712
49712
49712
49712
49712
49712
49712
49712
49712
49712
49712
49712
49712
49712
49729
49729
49729
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49740
49761
49761
49774
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49787
49805
49821
49821
49832
49832
49838
49846
49846
49846
49846
49914
49914
49914
49914
49914
49920
49926
49931
49936
49936
49936
49936
49936
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49959
49969
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
49981
50002
50009
50009
50009
50009
50009
50009
50009
50009
50009
50009
50009
50009
50009
50009
50009
50012
50034
50048
50048
50048
50048
50048
50048
50048
50048
50054
50054
50054
50054
50054
50054
50054
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50061
50089
50092
50092
50131
50131
50131
50131
50131
50131
50149
50149
50149
50149
50149
50149
50149
50149
50154
50158
50164
50164
50170
50174
50184
50190
50190
50199
50205
50205
50205
50205
50227
50236
50236
50254
50271
50271
50283
50283
50283
50283
50283
50291
50291
50291
50291
50291
50291
50291
50298
50314
50314
50318
50318
50318
50335
50335
50335
50335
50341
50341
50341
50341
50341
50351
50351
50351
50351
50351
50351
50351
50354
50357
50361
50361
50361
50361
50361
50361
50361
50361
50361
50361
50361
50361
50385
50385
50385
50385
50385
50385
50385
50385
50385
50385
50385
50385
50385
50385
50385
50385
50434
50461
50461
50481
50481
50481
50481
50481
50481
50481
50481
50481
50481
50481
50481
50481
50481
50512
50512
50512
50512
50522
50522
50522
50522
50522
50522
50522
50526
50526
50550
50560
50560
50586
50586
50586
50586
50586
50607
50607
50607
50607
50607
50610
50616
50616
50616
50616
50621
50621
50621
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50637
50678
50678
50678
50678
50678
50678
50678
50678
50678
50691
50691
50691
50691
50691
50691
50691
50691
50691
50691
50691
50691
50691
50691
50691
50705
50705
50705
50705
50705
50705
50705
50705
50705
50705
50705
50705
50705
50705
50705
50705
50705
50705
50705
50705
50705
50705
50705
50705
50712
50712
50712
50716
50716
50716
50716
50725
50729
50729
50740
50749
50749
50755
50769
50769
50769
50769
50769
50769
50769
50769
50769
50769
50769
50769
50769
50769
50778
50778
50778
50778
50790
50790
50790
50790
50790
50790
50790
50790
50790
50790
50790
50790
50793
50827
50838
50838
50838
50838
50838
50838
50838
50838
50838
50838
50838
50838
50838
50838
50838
50848
50848
50848
50848
50848
50848
50853
50853
50853
50853
50860
50864
50864
50864
50864
50873
50873
50873
50873
50873
50873
50873
50873
50873
50886
50886
50886
50886
50897
50897
50904
50904
50914
50926
50943
50943
50943
50943
50943
50943
50943
50943
50943
50943
50943
50943
50943
50953
50953
50953
50953
50953
50953
50953
50953
50953
50953
50953
50953
50953
50953
50953
50953
50953
50957
50957
50957
50957
50957
50957
50957
50957
50957
50957
50957
50957
50957
50957
50957
50966
50974
50974
50981
50981
50981
50981
50981
50981
50981
50981
50981
50981
50981
50981
50981
50981
50981
50981
50990
50990
50990
50990
50997
50997
50997
51004
51004
51008
51008
51036
51036
51036
51036
51036
51036
51044
51058
51058
51058
51058
51061
51066
51066
51066
51066
51066
51074
51078
51082
51082
51087
51095
51095
51104
51104
51122
51122
51122
51122
51122
51122
51122
51122
51122
51122
51129
51129
51129
51129
51129
51129
51129
51129
51129
51129
51129
51129
51136
51140
51140
51148
51148
51148
51148
51148
51148
51148
51148
51148
51148
51148
51155
51198
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51221
51240
51240
51240
51240
51240
51240
51240
51240
51240
51240
51240
51240
51240
51240
51240
51240
51240
51240
51240
51240
51240
51240
51240
51244
51244
51244
51244
51244
51244
51244
51253
51253
51253
51264
51264
51264
51264
51264
51264
51264
51264
51264
51264
51264
51264
51264
51264
51264
51264
51264
51264
51264
51264
51286
51286
51286
51286
51286
51286
51286
51286
51286
51286
51294
51294
51307
51307
51307
51307
51307
51307
51307
51307
51307
51307
51307
51307
51307
51307
51307
51307
51307
51316
51322
51322
51322
51322
51322
51322
51342
51342
51342
51342
51342
51342
51342
51342
51342
51342
51342
51342
51342
51342
51367
51373
51373
51373
51392
51405
51405
51405
51405
51405
51405
51405
51405
51405
51405
51405
51405
51405
51405
51405
51405
51405
51405
51460
51460
51460
51460
51465
51490
51490
51493
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51508
51518
51518
51518
51518
51518
51518
51518
51518
51518
51518
51518
51518
51526
51529
51529
51529
51538
51538
51538
51564
51564
51564
51564
51575
51575
51575
51587
51587
51605
51605
51617
51622
51626
51626
51626
51680
51680
51680
51680
51680
51680
51680
51680
51680
51680
51680
51680
51680
51680
51680
51680
51680
51680
51680
51680
51680
51680
51695
51695
51695
51695
51695
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51704
51715
51715
51715
51715
51715
51715
51729
51729
51729
51729
51729
51729
51729
51729
51729
51729
51729
51729
51729
51729
51729
51734
51734
51749
51749
51749
51749
51749
51749
51749
51749
51749
51749
51749
51749
51749
51749
51763
51763
51795
51805
51805
51811
51828
51828
51834
51834
51834
51838
51838
51838
51838
51838
51838
51838
51838
51838
51838
51838
51838
51838
51841
51855
51868
51868
51868
51868
51868
51876
51876
51880
51888
51888
51893
51893
51893
51893
51893
51893
51902
51908
51958
51958
51958
51958
51977
51980
51980
51996
52005
52005
52005
52005
52005
52005
52005
52005
52005
52005
52005
52005
52005
52005
52005
52005
52005
52005
52010
52010
52010
52010
52010
52010
52010
52010
52018
52023
52031
52031
52031
52031
52034
52047
52047
52047
52062
52062
52062
52062
52070
52070
52070
52070
52070
52070
52071
52071
52071
52071
52071
52071
52071
52071
52071
52071
52071
52071
52071
52071
52071
52071
52071
52071
52084
52084
52085
52085
52085
52085
52085
52090
52090
52090
52090
52090
52096
52096
52096
52096
52096
52096
52096
52096
52096
52096
52096
52096
52097
52097
52097
52099
52109
52131
52131
52153
52173
52173
52173
52208
52229
52229
52229
52229
52229
52229
52229
52229
52229
52229
52229
52229
52229
52229
52229
52229
52229
52251
52251
52251
52251
52251
52251
52251
52251
52251
52251
52265
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52279
52291
52291
52291
52291
52291
52291
52291
52291
52291
52291
52291
52291
52291
52303
52303
52303
52310
52310
52310
52310
52310
52310
52310
52310
52310
52310
52310
52310
52310
52310
52310
52319
52319
52319
52319
52319
52319
52319
52319
52319
52319
52319
52319
52319
52319
52319
52319
52319
52319
52319
52319
52319
52379
52379
52379
52407
52407
52407
52414
52414
52414
52414
52414
52414
52423
52423
52461
52483
52483
52483
52509
52509
52520
52526
52545
52545
52545
52545
52545
52545
52545
52545
52545
52551
52551
52551
52551
52551
52551
52551
52551
52551
52551
52551
52551
52551
52551
52556
52584
52590
52604
52604
52604
52604
52604
52619
52619
52619
52619
52628
52628
52628
52628
52628
52628
52628
52628
52628
52628
52628
52628
52628
52628
52628
52649
52657
52657
52657
52657
52657
52657
52679
52679
52679
52679
52703
52703
52703
52703
52703
52724
52733
52733
52746
52746
52746
52746
52746
52756
52756
52756
52756
52772
52772
52772
52798
52809
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52816
52822
52831
52831
52831
52831
52831
52831
52831
52831
52839
52839
52872
52877
52877
52884
52884
52884
52905
52905
52919
52919
52919
52919
52919
52945
52945
52945
52945
52945
52945
52945
52945
52945
52945
52945
52945
52945
52945
52945
52945
52945
52945
52945
52945
52945
52945
52945
52945
52945
52945
52945
52957
52973
52973
52984
52984
52984
52984
52984
52997
53001
53030
53040
53040
53040
53040
53040
53040
53040
53040
53040
53049
53050
53050
53050
53050
53050
53058
53059
53059
53059
53067
53067
53067
53067
53067
53067
53067
53067
53067
53067
53067
53067
53067
53075
53097
53097
53097
53097
53097
53097
53108
53119
53119
53132
53132
53132
53132
53132
53132
53132
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53138
53156
53156
53156
53173
53173
53173
53173
53209
53209
53209
53209
53220
53220
53220
53220
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53235
53241
53241
53241
53241
53259
53259
53259
53262
53265
53265
53265
53294
53299
53307
53320
53320
53320
53320
53339
53362
53365
53373
53373
53377
53395
53395
53414
53419
53419
53419
53419
53425
53425
53436
53436
53436
53436
53436
53436
53436
53436
53436
53436
53436
53436
53436
53466
53476
53490
53499
53499
53499
53499
53499
53516
53516
53516
53521
53526
53526
53526
53526
53526
53526
53526
53526
53526
53526
53526
53526
53526
53532
53536
53545
53545
53581
53581
53581
53581
53581
53581
53581
53581
53581
53581
53581
53581
53581
53581
53581
53581
53581
53605
53605
53605
53614
53627
53627
53627
53627
53648
53648
53648
53648
53648
53648
53648
53648
53648
53648
53648
53662
53662
53662
53662
53662
53662
53666
53666
53666
53666
53666
53666
53666
53666
53666
53666
53666
53666
53666
53666
53666
53666
53666
53666
53666
53666
53666
53666
53673
53673
53673
53673
53673
53673
53673
53673
53680
53680
53680
53680
53680
53680
53680
53680
53680
53684
53684
53684
53684
53684
53684
53684
53709
53709
53709
53709
53709
53709
53709
53709
53709
53709
53709
53709
53709
53738
53767
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53788
53794
53794
53794
53829
53846
53846
53846
53846
53846
53846
53846
53850
53855
53855
53855
53855
53866
53883
53899
53899
53899
53899
53899
53899
53899
53899
53903
53907
53907
53907
53907
53907
53917
53917
53917
53917
53917
53917
53917
53917
53917
53917
53917
53936
53936
53936
53936
53936
53936
53936
53936
53936
53949
53949
53949
53949
53949
53949
53968
53968
53972
53972
53972
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
53978
54004
54004
54004
54004
54004
54004
54004
54017
54017
54017
54017
54017
54017
54017
54017
54017
54017
54017
54061
54061
54080
54080
54080
54080
54080
54080
54080
54080
54080
54095
54095
54095
54099
54099
54099
54107
54118
54125
54125
54125
54125
54125
54125
54125
54138
54138
54144
54144
54178
54192
54192
54192
54192
54192
54192
54192
54192
54192
54214
54214
54214
54214
54221
54221
54221
54226
54226
54226
54226
54226
54246
54246
54246
54246
54257
54257
54257
54257
54257
54287
54297
54297
54303
54303
54303
54303
54303
54303
54303
54303
54303
54303
54303
54303
54303
54303
54303
54303
54303
54303
54314
54320
54323
54340
54340
54356
54356
54356
54356
54356
54356
54356
54356
54356
54356
54356
54356
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54363
54370
54370
54390
54390
54393
54393
54404
54404
54404
54404
54404
54404
54404
54404
54404
54404
54404
54404
54404
54404
54404
54404
54404
54420
54420
54420
54420
54430
54438
54438
54438
54438
54438
54438
54438
54438
54438
54445
54448
54453
54468
54487
54487
54501
54509
54509
54509
54509
54525
54525
54525
54525
54525
54538
54538
54538
54542
54542
54542
54565
54565
54565
54565
54565
54565
54565
54565
54565
54565
54565
54565
54565
54565
54565
54565
54581
54593
54593
54593
54593
54593
54593
54593
54593
54593
54593
54593
54593
54593
54593
54593
54593
54593
54593
54604
54619
54619
54619
54679
54679
54679
54679
54679
54679
54679
54679
54687
54687
54695
54695
54695
54695
54695
54695
54695
54695
54695
54695
54695
54713
54713
54713
54732
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54790
54793
54796
54826
54860
54860
54868
54868
54868
54875
54875
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54887
54929
54929
54958
54958
54977
54977
54977
54977
54977
54986
54986
54986
55011
55015
55022
55022
55029
55029
55045
55045
55045
55045
55045
55045
55045
55050
55061
55061
55068
55068
55068
55068
55088
55088
55095
55095
55095
55095
55095
55095
55095
55095
55095
55095
55095
55114
55114
55129
55129
55165
55210
55218
55218
55218
55218
55227
55227
55227
55237
55241
55241
55253
55253
55253
55253
55253
55253
55253
55253
55253
55253
55253
55263
55267
55267
55267
55267
55267
55267
55267
55267
55267
55280
55280
55280
55280
55280
55280
55280
55298
55298
55298
55298
55298
55298
55298
55324
55324
55324
55324
55329
55329
55329
55329
55329
55329
55337
55337
55353
55353
55353
55353
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55367
55370
55395
55395
55395
55395
55395
55395
55408
55408
55408
55408
55408
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55437
55448
55452
55452
55452
55452
55456
55456
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55467
55480
55497
55508
55508
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55530
55537
55537
55537
55541
55541
55541
55563
55563
55563
55563
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55573
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55583
55591
55591
55605
55605
55605
55612
55616
55616
55624
55624
55624
55624
55624
55624
55624
55624
55624
55624
55624
55627
55638
55648
55648
55648
55648
55685
55685
55685
55685
55685
55685
55685
55685
55700
55700
55700
55703
55703
55703
55703
55703
55718
55723
55723
55723
55748
55748
55748
55748
55757
55757
55757
55771
55771
55775
55787
55787
55787
55787
55787
55787
55787
55797
55797
55797
55797
55802
55802
55807
55807
55807
55851
55863
55863
55863
55863
55863
55884
55884
55884
55884
55884
55898
55898
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55913
55925
55925
55925
55950
55955
55969
55969
55969
55969
55969
55978
55978
55978
55978
55978
55978
55978
56019
56019
56019
56019
56019
56019
56019
56019
56019
56019
56019
56019
56019
56019
56051
56051
56051
56051
56051
56051
56051
56051
56051
56051
56051
56051
56051
56051
56051
56051
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56052
56072
56072
56072
56072
56072
56072
56072
56072
56072
56081
56081
56081
56103
56103
56103
56103
56103
56103
56103
56103
56103
56103
56103
56103
56103
56103
56103
56103
56103
56103
56136
56136
56136
56136
56140
56161
56161
56161
56173
56173
56173
56173
56173
56173
56173
56184
56184
56184
56184
56189
56189
56196
56196
56196
56209
56209
56209
56209
56238
56238
56238
56238
56240
56274
56274
56274
56274
56274
56274
56279
56288
56288
56288
56288
56288
56288
56288
56290
56298
56298
56298
56312
56312
56312
56312
56312
56312
56312
56312
56319
56319
56322
56340
56340
56364
56389
56389
56389
56398
56398
56410
56410
56410
56410
56410
56416
56416
56416
56416
56416
56416
56427
56448
56458
56458
56479
56492
56492
56540
56554
56566
56566
56566
56572
56572
56591
56597
56633
56633
56633
56633
56667
56667
56667
56667
56667
56667
56667
56681
56681
56681
56701
56736
56736
56736
56736
56736
56736
56736
56736
56736
56750
56750
56758
56758
56758
56758
56758
56758
56758
56758
56758
56758
56758
56758
56758
56758
56758
56758
56758
56758
56758
56758
56758
56758
56773
56773
56773
56773
56773
56773
56773
56773
56781
56802
56802
56802
56802
56802
56802
56802
56802
56802
56802
56802
56802
56802
56802
56802
56802
56802
56802
56802
56802
56802
56802
56802
56802
56802
56802
56802
56811
56811
56811
56811
56811
56811
56811
56811
56811
56811
56811
56811
56811
56811
56826
56841
56841
56841
56842
56842
56842
56842
56842
56842
56842
56842
56842
56842
56842
56842
56842
56842
56842
56842
56842
56842
56842
56842
56842
56847
56886
56904
56904
56904
56904
56956
56956
56956
56969
56969
56969
56976
56976
56976
56990
56990
56990
56990
56995
56995
56995
56995
56995
56995
56995
57009
57021
57021
57021
57024
57055
57055
57055
57055
57055
57055
57055
57055
57068
57068
57068
57068
57068
57068
57068
57068
57068
57068
57068
57068
57068
57068
57068
57068
57068
57068
57068
57068
57068
57068
57068
57078
57086
57086
57091
57112
57112
57112
57112
57112
57112
57112
57112
57112
57112
57112
57112
57112
57112
57112
57112
57112
57125
57125
57125
57125
57125
57125
57125
57125
57125
57125
57125
57125
57125
57125
57128
57128
57128
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57134
57138
57138
57142
57149
57149
57149
57149
57179
57179
57179
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57186
57193
57193
57193
57193
57193
57223
57232
57232
57232
57244
57244
57244
57244
57244
57244
57244
57244
57244
57244
57254
57254
57254
57267
57267
57267
57267
57267
57267
57271
57271
57271
57271
57271
57285
57285
57285
57285
57296
57296
57296
57296
57296
57296
57302
57302
57302
57302
57302
57302
57302
57302
57302
57306
57306
57306
57306
57306
57306
57306
57306
57306
57306
57306
57306
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57317
57326
57326
57326
57326
57326
57326
57326
57326
57336
57336
57336
57336
57336
57336
57336
57336
57336
57336
57370
57386
57386
57386
57386
57386
57386
57386
57386
57386
57390
57396
57396
57396
57401
57404
57441
57441
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57450
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57468
57483
57483
57483
57483
57483
57483
57491
57491
57491
57491
57501
57524
57524
57524
57524
57524
57524
57524
57567
57581
57581
57581
57589
57589
57603
57603
57603
57603
57610
57610
57610
57610
57610
57610
57610
57631
57631
57646
57663
57663
57663
57663
57663
57663
57665
57665
57681
57681
57681
57695
57713
57713
57713
57713
57713
57713
57713
57713
57713
57713
57713
57725
57725
57727
57758
57758
57758
57758
57758
57758
57758
57758
57777
57777
57777
57777
57777
57777
57777
57777
57777
57777
57777
57777
57777
57777
57777
57777
57777
57777
57777
57777
57813
57813
57813
57813
57813
57832
57832
57832
57832
57832
57832
57854
57854
57854
57854
57854
57854
57854
57865
57865
57865
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57891
57896
57896
57896
57914
57914
57914
57914
57914
57914
57945
57945
57945
57945
57945
57945
57945
57945
57945
57945
57982
57982
57992
57992
57999
57999
57999
57999
57999
57999
57999
57999
57999
57999
58006
58011
58011
58011
58018
58018
58018
58018
58018
58018
58018
58018
58018
58018
58018
58018
58018
58060
58060
58060
58060
58060
58060
58079
58079
58079
58079
58079
58102
58102
58102
58102
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58148
58161
58161
58161
58161
58161
58161
58161
58161
58161
58161
58161
58161
58161
58161
58161
58165
58177
58177
58181
58194
58210
58215
58215
58215
58215
58215
58215
58215
58215
58215
58215
58215
58215
58215
58215
58215
58215
58215
58218
58218
58244
58244
58244
58244
58244
58244
58244
58244
58244
58244
58244
58244
58244
58259
58263
58275
58275
58275
58275
58275
58275
58275
58292
58305
58305
58305
58305
58305
58305
58305
58305
58305
58305
58305
58305
58305
58305
58305
58305
58305
58309
58317
58317
58317
58317
58317
58317
58329
58329
58329
58329
58338
58338
58338
58348
58348
58348
58348
58348
58348
58348
58348
58348
58348
58348
58348
58355
58355
58355
58355
58355
58355
58360
58360
58360
58360
58360
58360
58360
58360
58360
58360
58360
58360
58360
58360
58360
58360
58360
58364
58367
58374
58374
58374
58374
58374
58374
58374
58374
58393
58393
58393
58393
58393
58393
58393
58393
58393
58393
58393
58393
58393
58393
58393
58393
58393
58393
58417
58447
58447
58447
58447
58447
58447
58447
58447
58447
58447
58447
58452
58452
58452
58452
58452
58452
58452
58452
58452
58452
58452
58452
58452
58452
58452
58452
58452
58452
58452
58452
58452
58452
58452
58457
58457
58476
58476
58476
58476
58476
58476
58476
58476
58476
58476
58476
58476
58476
58476
58476
58476
58476
58476
58476
58476
58476
58498
58498
58514
58514
58514
58514
58514
58514
58514
58514
58514
58514
58514
58514
58514
58514
58514
58528
58536
58536
58536
58560
58585
58585
58585
58585
58585
58585
58631
58631
58631
58631
58631
58641
58641
58650
58650
58650
58675
58675
58675
58675
58684
58684
58684
58684
58684
58684
58684
58684
58684
58684
58684
58697
58697
58697
58697
58697
58697
58723
58723
58723
58723
58723
58723
58737
58737
58737
58737
58737
58737
58737
58737
58737
58737
58737
58737
58737
58750
58750
58750
58754
58773
58782
58782
58782
58782
58792
58804
58804
58804
58804
58804
58828
58841
58841
58841
58850
58850
58850
58850
58850
58850
58850
58850
58850
58850
58850
58859
58859
58869
58881
58881
58881
58881
58886
58886
58886
58886
58897
58897
58897
58897
58897
58897
58897
58897
58908
58908
58908
58908
58908
58908
58908
58908
58908
58908
58908
58908
58908
58908
58908
58918
58930
58930
58942
58953
58953
58953
58953
58953
58953
58953
58953
58953
58953
58953
58953
58953
58953
58953
58953
58953
58953
58953
58953
58953
58953
58953
58953
58953
58953
58953
58953
58993
59033
59038
59038
59038
59038
59038
59038
59038
59038
59038
59038
59038
59038
59038
59038
59038
59038
59038
59065
59065
59065
59071
59071
59092
59106
59106
59126
59163
59163
59163
59163
59163
59163
59163
59163
59163
59163
59178
59206
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59221
59230
59230
59248
59273
59273
59273
59282
59282
59282
59282
59291
59291
59291
59291
59291
59292
59314
59314
59314
59314
59314
59314
59314
59314
59314
59314
59314
59314
59314
59314
59342
59342
59342
59342
59342
59347
59347
59347
59366
59366
59366
59366
59366
59392
59392
59392
59392
59392
59392
59392
59392
59392
59392
59392
59392
59392
59392
59392
59392
59392
59392
59392
59392
59414
59414
59414
59414
59414
59414
59414
59414
59414
59414
59419
59419
59419
59419
59429
59429
59429
59429
59429
59429
59429
59429
59429
59429
59429
59429
59429
59429
59429
59429
59429
59429
59429
59429
59429
59429
59429
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59434
59437
59444
59448
59484
59484
59484
59484
59484
59490
59490
59490
59490
59490
59490
59490
59490
59509
59512
59516
59516
59522
59533
59533
59533
59533
59551
59551
59551
59551
59551
59551
59551
59551
59551
59551
59551
59551
59551
59551
59551
59551
59551
59551
59551
59551
59551
59551
59551
59551
59555
59560
59560
59560
59594
59594
59594
59594
59594
59594
59594
59594
59594
59594
59594
59594
59594
59594
59594
59603
59603
59610
59635
59635
59635
59635
59644
59662
59662
59662
59662
59662
59662
59693
59693
59693
59693
59693
59700
59708
59708
59708
59708
59708
59722
59733
59733
59757
59757
59757
59757
59757
59765
59794
59794
59809
59809
59809
59809
59809
59821
59821
59821
59845
59845
59845
59845
59845
59845
59886
59886
59889
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59898
59902
59902
59907
59907
59907
59907
59907
59907
59907
59907
59907
59907
59907
59907
59907
59907
59907
59907
59910
59910
59910
59919
59919
59924
59968
59976
59981
59981
59981
59981
59981
59981
59981
59981
59981
59981
59981
59981


==> assets/data/Grad_STLC_freqs.dat <==
structure,App,212969
structure,Lam,866070
structure,Lit_0,251190
structure,Lit_1,245739
structure,Lit_2,249221
structure,Lit_3,246248
structure,Plus,752422
structure,Var_0,158276
structure,Var_1,90279
structure,Var_2,39713
type,Fun,820615
type,TInt,1686685


==> assets/data/Grad_STLC_sizes.dat <==
4
25
166
992
5406
27537
37935
46497
41067
48743
30706
20467
17953
10775
10290
5305
4264
2425
1813
914
852
308
406
133
77
30
84
3
98


==> assets/data/QCRS_AVL_freqs.dat <==
structure,Leaf,512
structure,Node,356
value,0,36
value,1,33
value,2,35
value,3,33
value,4,37
value,5,38
value,6,37
value,7,36
value,8,36
value,9,35


==> assets/data/QCRS_AVL_sizes.dat <==
1
10
90
54
1


==> assets/data/QCRS_AVL_stamps.dat <==
0
3
3
3
3
3
3
3
3
3
4
4
4
10
15
22
24
25
27
29
31
35
46
63
63
64
67
74
77
81
84
89
103
105
112
114
120
121
121
122
124
126
131
131
149
152
155
161
166
170
173
178
182
182
191
195
196
205
207
217
222
224
230
231
233
237
249
251
257
258
261
266
272
279
296
302
309
327
338
357
360
373
387
412
413
442
472
503
535
540
559
560
593
747
773
774
841
844
1013
1055
1517
1714
1858
2443
4508
5103
6583
6899
7101
7277
8142
10524
11696
11930
13448
13897
13991
14083
14239
14264
15131
15394
17382
22441
22882
24797
25207
25343
26918
26958
27137
31324
31456
36862
38385
41107
41736
44284
45557
47682
47888
49790
50062
50774
51237
51796
53169
53193
54733
55065
55513
55730
55738
58216
58403
59916


==> assets/data/QCRS_BST_freqs.dat <==
structure,Leaf,55097
structure,Node,45312
value,0,4545
value,1,4521
value,2,4525
value,3,4509
value,4,4547
value,5,4570
value,6,4565
value,7,4496
value,8,4517
value,9,4517


==> assets/data/QCRS_BST_sizes.dat <==
1
10
90
600
2940
5341
764
39


==> assets/data/QCRS_BST_stamps.dat <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
3
3
3
3
3
3
3
3
3
3
3
3
3
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
7
7
7
7
7
7
7
7
8
8
8
8
9
9
9
9
9
9
9
9
9
9
10
10
10
10
10
10
10
10
10
11
11
11
11
11
11
11
12
12
12
12
12
13
13
13
13
13
13
15
15
15
15
15
16
16
16
16
16
16
16
16
17
17
17
17
17
17
17
17
17
17
18
18
18
18
19
19
19
19
19
19
20
20
20
20
20
20
20
20
21
21
21
21
21
21
21
21
21
22
22
22
22
22
22
22
22
22
23
23
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
25
25
25
25
25
25
25
26
26
26
26
26
26
27
27
27
27
28
28
28
28
28
28
28
28
28
28
28
28
29
29
29
29
29
29
29
29
29
32
33
33
33
33
33
33
33
33
33
33
33
34
34
34
34
34
34
34
34
34
34
34
34
35
35
35
35
35
35
35
36
36
36
36
36
36
36
36
36
37
37
37
37
37
37
37
37
37
37
37
37
37
38
38
38
38
38
38
38
38
38
39
39
39
39
39
39
39
40
40
40
41
41
41
41
41
41
41
41
41
41
42
42
42
42
42
42
43
43
43
43
43
43
43
43
43
44
44
44
44
44
44
44
44
45
45
45
45
45
45
45
45
45
45
45
45
45
46
46
46
46
46
47
47
47
47
47
47
47
47
47
47
47
48
48
48
49
49
49
49
49
50
50
50
50
50
50
51
51
51
51
51
51
52
52
52
52
52
53
53
53
54
54
54
54
54
54
54
54
54
55
55
55
55
55
55
56
56
57
57
57
57
57
57
58
58
58
58
58
58
59
59
59
59
59
59
61
61
61
61
66
66
66
66
67
67
67
67
68
68
68
68
69
69
69
69
70
70
70
71
71
71
72
72
72
72
73
73
73
73
73
74
74
74
74
74
75
75
75
75
75
75
75
75
76
76
76
76
76
77
77
77
77
77
77
77
77
77
77
78
78
78
78
78
78
79
79
79
79
79
79
80
80
80
80
80
80
80
80
80
81
81
81
81
81
81
83
83
84
84
85
85
85
85
85
86
87
87
87
88
88
88
88
88
88
89
89
91
91
91
91
91
91
91
91
91
91
91
92
92
92
93
93
94
94
94
94
94
95
95
96
96
97
97
97
97
98
98
98
98
98
98
98
98
99
99
99
100
100
101
101
101
101
101
103
103
103
103
104
104
104
104
105
105
106
106
107
107
108
108
108
109
111
111
111
112
112
113
113
113
114
114
114
115
115
116
117
117
117
118
118
119
121
121
121
122
133
134
134
135
135
136
137
137
137
137
137
138
138
138
139
139
139
139
140
140
140
140
141
142
142
143
143
143
144
144
144
144
145
145
145
146
146
148
148
149
149
149
150
150
151
151
152
152
153
153
153
154
154
155
155
155
155
155
157
157
157
157
157
158
159
159
160
161
161
161
161
162
162
163
164
164
166
167
168
170
171
171
171
172
173
173
173
174
175
175
175
176
177
178
178
178
179
179
180
181
181
181
182
183
183
183
183
184
184
184
185
185
186
186
187
187
187
188
188
189
190
190
190
192
192
192
193
194
194
194
195
195
195
198
199
199
200
200
200
200
200
200
200
201
201
203
203
206
206
207
207
209
209
210
211
211
211
211
212
212
214
214
215
215
216
216
216
217
218
218
218
218
219
219
220
220
221
221
222
222
222
222
222
223
224
224
224
225
226
226
226
227
229
229
229
230
230
231
232
232
233
233
235
236
237
238
239
240
240
241
242
242
242
243
243
244
244
245
245
266
266
266
268
269
269
270
271
271
272
273
273
273
273
275
277
277
277
278
279
281
282
283
284
284
284
284
285
285
286
287
289
289
290
291
293
294
294
294
295
295
297
297
297
298
299
299
300
301
301
302
303
303
303
304
305
306
306
306
307
308
308
310
311
311
312
313
314
314
316
317
318
318
321
321
321
321
322
324
325
325
327
328
328
329
330
330
331
331
333
334
335
338
338
339
339
340
342
343
343
345
350
350
350
351
351
352
353
353
353
354
355
357
357
357
358
358
358
360
361
362
362
363
364
366
366
367
367
367
367
369
371
371
373
374
374
374
375
376
376
382
383
383
385
386
387
388
389
389
391
391
392
393
393
394
396
396
397
398
399
399
400
401
401
401
405
406
407
407
408
411
411
411
412
414
414
414
415
415
416
416
417
417
417
418
420
420
421
421
421
423
424
425
427
427
427
428
431
431
433
433
434
434
436
436
436
436
436
437
438
438
439
440
440
441
444
444
444
446
447
449
449
450
451
451
454
454
457
460
461
462
463
463
465
465
466
467
468
468
468
468
470
473
475
476
477
477
478
480
482
485
485
485
486
486
525
527
528
529
529
529
529
534
534
535
536
536
536
536
537
541
541
542
542
544
547
547
548
548
551
551
552
553
553
553
556
556
557
558
560
560
562
568
568
570
570
572
573
574
576
576
577
578
579
580
581
583
583
583
583
585
585
586
587
588
590
592
592
593
595
595
596
597
598
598
600
601
606
608
609
610
610
610
611
613
614
616
616
619
620
622
622
623
626
626
628
629
629
629
629
630
632
632
632
633
634
638
638
639
640
640
641
641
641
641
641
644
650
651
651
652
654
654
656
658
659
661
661
664
665
666
667
668
668
668
669
669
670
671
672
675
676
677
681
682
682
684
686
687
689
689
690
691
692
694
694
695
695
697
698
698
699
700
701
701
702
703
704
705
705
707
708
709
709
710
711
711
712
713
713
714
716
716
716
720
721
723
723
723
724
724
727
730
731
734
734
735
735
736
736
737
737
739
739
742
744
744
744
746
746
746
747
747
749
750
751
751
752
752
752
753
753
754
754
756
759
759
760
761
761
763
764
765
765
766
767
768
771
773
774
776
777
779
779
780
780
780
782
782
783
784
785
785
786
786
787
788
790
791
795
795
796
797
801
802
803
804
806
807
807
808
809
810
811
811
812
815
816
816
818
819
820
821
824
825
826
829
829
830
831
831
832
834
834
835
835
836
838
838
839
839
843
843
844
845
849
850
853
853
854
854
854
856
857
857
858
859
862
862
862
863
865
869
870
870
873
874
876
877
878
878
879
883
886
888
889
889
890
890
893
893
894
898
899
900
903
904
904
905
906
907
907
908
909
910
910
911
912
913
914
915
917
918
920
924
926
926
928
928
930
931
932
932
933
934
934
935
936
940
940
942
943
943
943
944
946
948
948
949
951
951
952
953
954
957
958
1035
1037
1037
1040
1043
1043
1043
1046
1046
1047
1050
1052
1053
1054
1054
1055
1057
1057
1058
1059
1060
1060
1062
1062
1063
1064
1065
1065
1066
1066
1069
1069
1076
1076
1078
1080
1081
1081
1083
1084
1085
1086
1087
1087
1090
1092
1093
1093
1094
1095
1098
1100
1100
1103
1105
1105
1105
1105
1106
1107
1107
1108
1110
1110
1111
1111
1111
1112
1113
1117
1118
1119
1119
1121
1124
1126
1127
1128
1129
1130
1130
1130
1133
1135
1139
1142
1143
1144
1144
1145
1145
1145
1145
1146
1146
1146
1146
1147
1148
1148
1149
1149
1149
1150
1150
1154
1154
1156
1158
1158
1159
1159
1159
1161
1161
1163
1163
1164
1164
1165
1171
1171
1173
1176
1176
1177
1177
1178
1178
1180
1185
1189
1189
1189
1190
1190
1190
1191
1192
1193
1195
1195
1195
1197
1198
1199
1199
1200
1200
1200
1201
1201
1202
1202
1205
1205
1206
1207
1207
1210
1212
1214
1215
1216
1221
1224
1226
1231
1232
1232
1233
1234
1235
1238
1240
1241
1242
1242
1243
1243
1244
1245
1245
1246
1246
1249
1249
1250
1250
1252
1252
1254
1254
1254
1254
1255
1258
1261
1261
1267
1268
1268
1270
1272
1276
1277
1278
1280
1282
1284
1284
1285
1289
1289
1289
1290
1290
1290
1290
1291
1292
1293
1293
1296
1301
1302
1304
1307
1309
1309
1310
1310
1313
1314
1314
1314
1315
1315
1319
1319
1319
1321
1322
1322
1324
1326
1328
1328
1330
1330
1330
1331
1332
1333
1334
1334
1337
1342
1342
1344
1345
1345
1346
1353
1354
1355
1356
1360
1360
1360
1362
1364
1365
1366
1367
1367
1368
1369
1369
1371
1371
1373
1373
1373
1376
1376
1376
1378
1378
1379
1379
1384
1390
1390
1391
1394
1398
1399
1399
1400
1403
1409
1409
1411
1413
1414
1415
1415
1415
1416
1416
1417
1417
1417
1418
1421
1425
1426
1426
1427
1430
1430
1432
1434
1435
1436
1437
1437
1439
1439
1440
1441
1442
1444
1445
1445
1446
1447
1449
1450
1451
1451
1451
1452
1455
1457
1458
1459
1459
1460
1461
1462
1471
1473
1474
1479
1480
1480
1483
1483
1484
1484
1487
1488
1490
1493
1495
1499
1500
1501
1503
1504
1507
1509
1509
1509
1516
1517
1517
1518
1519
1522
1522
1523
1526
1530
1531
1532
1533
1534
1534
1535
1535
1538
1539
1539
1543
1545
1546
1549
1550
1550
1551
1551
1552
1552
1554
1554
1561
1562
1564
1564
1564
1565
1568
1570
1570
1571
1573
1574
1575
1576
1577
1577
1578
1579
1582
1585
1586
1588
1591
1595
1599
1600
1601
1605
1607
1608
1609
1611
1611
1615
1621
1622
1624
1624
1625
1627
1629
1630
1631
1632
1637
1640
1642
1642
1643
1643
1643
1644
1647
1648
1650
1650
1655
1657
1657
1658
1658
1661
1667
1667
1668
1669
1671
1672
1674
1674
1677
1679
1680
1682
1682
1682
1683
1686
1686
1691
1693
1693
1700
1701
1701
1702
1702
1704
1707
1712
1712
1714
1716
1718
1726
1726
1728
1729
1729
1730
1731
1734
1735
1736
1737
1738
1739
1740
1740
1741
1743
1744
1746
1746
1747
1750
1752
1754
1755
1756
1760
1760
1761
1762
1763
1765
1767
1769
1770
1772
1773
1774
1775
1775
1776
1776
1776
1779
1780
1784
1784
1784
1785
1785
1787
1788
1789
1789
1790
1790
1790
1791
1791
1792
1795
1798
1799
1799
1800
1801
1801
1806
1807
1807
1808
1809
1809
1810
1810
1810
1823
1823
1825
1825
1826
1829
1830
1833
1836
1840
1841
1841
1842
1843
1844
1844
1846
1853
1853
1855
1857
1861
1864
1864
1864
1865
1865
1866
1872
1872
1873
1874
1876
1876
1878
1878
1880
1880
1883
1885
2039
2040
2041
2042
2042
2043
2044
2044
2048
2054
2060
2061
2063
2064
2066
2068
2071
2073
2073
2075
2075
2075
2080
2081
2083
2084
2085
2087
2090
2092
2094
2099
2103
2107
2108
2108
2110
2111
2115
2117
2119
2120
2122
2122
2124
2124
2125
2126
2129
2129
2134
2134
2135
2138
2138
2138
2138
2139
2140
2146
2147
2148
2149
2152
2152
2153
2155
2157
2157
2162
2162
2165
2166
2169
2169
2169
2172
2172
2177
2177
2179
2180
2182
2182
2183
2183
2184
2184
2184
2185
2186
2189
2189
2190
2191
2192
2196
2197
2199
2200
2201
2202
2206
2207
2208
2208
2212
2213
2214
2215
2217
2219
2219
2220
2224
2224
2225
2225
2227
2227
2229
2229
2231
2233
2236
2237
2238
2240
2240
2241
2242
2242
2246
2247
2247
2248
2249
2249
2250
2255
2267
2269
2272
2272
2273
2273
2274
2275
2276
2279
2280
2280
2281
2283
2284
2285
2288
2289
2290
2290
2293
2294
2295
2295
2295
2295
2296
2297
2297
2299
2301
2302
2305
2306
2311
2313
2314
2317
2320
2320
2321
2322
2324
2325
2325
2327
2327
2327
2332
2334
2337
2338
2338
2341
2341
2342
2343
2344
2349
2350
2352
2353
2353
2354
2354
2354
2355
2356
2361
2362
2364
2365
2365
2366
2367
2367
2373
2373
2373
2374
2376
2378
2379
2382
2388
2389
2389
2390
2392
2397
2398
2401
2401
2403
2403
2403
2404
2406
2408
2408
2409
2409
2409
2409
2412
2415
2415
2416
2417
2418
2420
2421
2422
2425
2425
2425
2426
2426
2434
2434
2437
2441
2442
2444
2447
2447
2449
2449
2451
2452
2454
2459
2460
2460
2461
2461
2462
2463
2464
2464
2466
2466
2470
2470
2471
2473
2474
2477
2477
2487
2487
2487
2489
2490
2492
2492
2495
2496
2498
2499
2502
2503
2503
2503
2503
2504
2504
2505
2505
2507
2508
2508
2515
2517
2523
2525
2527
2527
2534
2535
2535
2536
2536
2537
2539
2541
2543
2543
2544
2544
2544
2545
2546
2552
2556
2557
2560
2562
2562
2563
2566
2567
2569
2570
2570
2571
2571
2573
2574
2575
2576
2576
2577
2577
2579
2580
2581
2582
2582
2583
2585
2586
2590
2590
2590
2593
2594
2595
2597
2598
2600
2602
2605
2606
2607
2608
2610
2610
2616
2616
2618
2619
2620
2622
2622
2623
2623
2623
2623
2624
2625
2625
2630
2630
2631
2631
2632
2633
2634
2636
2637
2638
2639
2639
2640
2640
2642
2642
2644
2645
2650
2650
2654
2655
2656
2656
2659
2659
2660
2662
2662
2662
2662
2663
2667
2668
2669
2671
2672
2672
2673
2676
2676
2678
2678
2679
2679
2679
2680
2681
2682
2683
2685
2688
2694
2694
2696
2696
2699
2699
2699
2699
2700
2701
2702
2702
2703
2703
2704
2711
2714
2717
2717
2719
2724
2725
2725
2730
2730
2732
2735
2735
2736
2737
2737
2738
2739
2740
2747
2747
2748
2750
2753
2755
2757
2759
2759
2764
2766
2769
2771
2771
2773
2774
2777
2778
2780
2782
2784
2787
2791
2791
2794
2796
2796
2797
2801
2805
2805
2808
2808
2808
2808
2812
2813
2814
2815
2817
2820
2820
2821
2822
2823
2823
2825
2827
2829
2830
2832
2832
2837
2837
2838
2840
2841
2841
2841
2845
2847
2848
2852
2855
2856
2856
2858
2859
2860
2860
2860
2860
2861
2862
2862
2863
2863
2865
2865
2867
2867
2870
2872
2873
2875
2876
2880
2880
2881
2882
2883
2885
2887
2887
2888
2888
2893
2893
2894
2895
2896
2900
2901
2901
2902
2902
2907
2910
2912
2913
2914
2922
2925
2926
2927
2927
2929
2930
2933
2935
2939
2939
2939
2940
2940
2948
2949
2950
2954
2954
2954
2955
2956
2956
2956
2960
2961
2961
2963
2964
2965
2965
2966
2967
2969
2969
2970
2971
2972
2972
2973
2975
2977
2978
2979
2979
2980
2982
2982
2982
2983
2991
2992
2992
2993
2994
2994
2997
2997
2997
2999
3000
3000
3008
3009
3009
3013
3014
3014
3015
3015
3018
3018
3019
3021
3021
3024
3027
3028
3028
3032
3035
3036
3037
3037
3038
3038
3041
3045
3048
3051
3051
3052
3055
3059
3059
3059
3060
3061
3063
3063
3065
3067
3067
3068
3069
3070
3072
3074
3075
3077
3077
3079
3080
3081
3083
3083
3088
3089
3090
3092
3092
3093
3097
3100
3104
3109
3111
3116
3117
3117
3118
3121
3123
3123
3124
3127
3128
3129
3129
3134
3141
3143
3145
3147
3151
3155
3158
3158
3160
3160
3161
3161
3162
3164
3170
3170
3170
3171
3171
3172
3174
3177
3178
3179
3182
3184
3185
3189
3190
3192
3192
3192
3194
3196
3198
3200
3203
3207
3208
3209
3210
3211
3215
3223
3223
3223
3223
3225
3228
3229
3229
3229
3230
3230
3231
3231
3232
3235
3236
3237
3238
3241
3242
3247
3252
3252
3253
3253
3254
3255
3257
3257
3259
3261
3261
3262
3266
3266
3267
3267
3270
3274
3274
3275
3275
3278
3280
3281
3282
3283
3287
3288
3290
3291
3291
3292
3294
3296
3299
3299
3301
3302
3302
3303
3315
3316
3317
3318
3318
3319
3319
3319
3319
3322
3322
3324
3324
3325
3326
3329
3330
3331
3331
3336
3337
3337
3339
3339
3340
3341
3341
3343
3343
3344
3346
3346
3349
3352
3355
3355
3361
3365
3367
3368
3369
3369
3371
3371
3373
3376
3378
3380
3380
3381
3382
3384
3385
3385
3388
3389
3390
3390
3391
3392
3393
3394
3395
3397
3397
3398
3400
3400
3401
3405
3409
3409
3410
3413
3413
3414
3416
3419
3419
3421
3425
3426
3428
3430
3431
3432
3437
3438
3443
3444
3449
3449
3455
3456
3457
3458
3458
3461
3461
3462
3465
3471
3473
3474
3474
3477
3480
3480
3480
3482
3482
3484
3486
3486
3492
3495
3497
3502
3503
3504
3506
3506
3507
3509
3512
3512
3517
3517
3517
3518
3518
3518
3521
3523
3524
3525
3525
3529
3531
3533
3534
3542
3543
3545
3552
3553
3553
3556
3558
3559
3563
3568
3568
3568
3570
3576
3579
3582
3583
3585
3586
3587
3588
3590
3592
3593
3594
3595
3596
3602
3603
3604
3605
3607
3608
3610
3611
3611
3613
3614
3616
3616
3617
3618
3618
3623
3626
3627
3631
3632
3633
3634
3634
3637
3641
3644
3645
3647
3650
3654
3655
3656
3661
3662
3680
3682
3685
3687
3690
3691
3692
3696
3696
3702
3704
3706
3998
4002
4004
4004
4005
4010
4011
4022
4023
4024
4025
4027
4028
4029
4035
4036
4041
4041
4043
4043
4046
4050
4052
4055
4061
4064
4065
4065
4073
4075
4075
4076
4077
4078
4078
4079
4080
4083
4084
4091
4092
4092
4097
4099
4100
4105
4105
4108
4110
4112
4114
4115
4116
4116
4118
4118
4119
4122
4123
4124
4125
4126
4126
4127
4127
4135
4135
4140
4142
4145
4146
4146
4146
4147
4148
4149
4149
4151
4159
4160
4166
4167
4168
4169
4170
4172
4174
4175
4177
4177
4178
4178
4182
4184
4186
4187
4189
4193
4193
4196
4196
4198
4198
4199
4202
4202
4202
4204
4204
4206
4207
4209
4210
4214
4218
4225
4227
4227
4228
4229
4232
4234
4234
4234
4238
4238
4238
4238
4247
4249
4250
4255
4257
4263
4264
4265
4266
4270
4270
4271
4271
4276
4281
4282
4284
4287
4288
4296
4297
4298
4301
4302
4302
4306
4309
4310
4311
4314
4315
4320
4320
4320
4321
4323
4325
4325
4325
4326
4327
4328
4329
4333
4336
4337
4341
4346
4348
4348
4352
4356
4359
4360
4364
4364
4370
4371
4371
4373
4374
4376
4377
4380
4380
4383
4384
4388
4395
4401
4406
4407
4408
4414
4416
4416
4419
4420
4428
4432
4434
4434
4434
4437
4437
4441
4443
4445
4449
4452
4453
4460
4460
4461
4461
4462
4464
4466
4467
4468
4469
4471
4472
4472
4474
4478
4480
4483
4492
4493
4495
4496
4496
4496
4499
4503
4504
4505
4508
4508
4509
4509
4512
4514
4517
4519
4520
4523
4524
4528
4528
4531
4537
4539
4540
4542
4543
4543
4543
4543
4545
4545
4549
4549
4552
4554
4555
4555
4556
4559
4564
4566
4567
4568
4570
4570
4573
4574
4577
4580
4589
4592
4593
4594
4595
4596
4599
4603
4603
4608
4610
4613
4616
4618
4621
4622
4622
4624
4625
4626
4630
4630
4631
4633
4636
4637
4641
4648
4651
4661
4661
4664
4664
4666
4667
4667
4669
4672
4673
4673
4675
4677
4678
4680
4683
4685
4686
4687
4687
4688
4690
4691
4691
4695
4698
4703
4703
4705
4716
4719
4722
4723
4724
4725
4731
4733
4736
4737
4744
4746
4746
4748
4759
4762
4763
4764
4764
4765
4777
4777
4781
4783
4783
4785
4787
4792
4792
4793
4795
4799
4802
4806
4808
4808
4810
4810
4811
4813
4813
4817
4820
4821
4822
4822
4822
4823
4824
4828
4828
4829
4830
4835
4837
4846
4846
4849
4850
4851
4852
4853
4855
4857
4863
4863
4866
4868
4871
4879
4883
4885
4885
4885
4891
4892
4892
4895
4902
4904
4904
4905
4908
4908
4911
4911
4913
4918
4923
4925
4925
4934
4940
4944
4946
4948
4951
4958
4958
4958
4960
4964
4968
4971
4971
4975
4977
4978
4979
4979
4982
4989
4995
4995
4998
5003
5010
5010
5010
5015
5015
5017
5019
5026
5026
5030
5034
5037
5040
5044
5053
5056
5067
5074
5074
5077
5082
5084
5087
5090
5091
5092
5093
5099
5106
5106
5107
5108
5110
5113
5113
5115
5119
5120
5123
5123
5125
5125
5128
5131
5132
5133
5134
5135
5137
5138
5139
5140
5142
5142
5146
5161
5168
5169
5170
5171
5172
5173
5173
5175
5175
5178
5179
5185
5189
5193
5195
5195
5196
5197
5198
5199
5199
5200
5205
5207
5209
5210
5214
5218
5220
5223
5225
5225
5226
5229
5229
5232
5232
5234
5235
5235
5238
5241
5241
5243
5245
5250
5250
5253
5255
5257
5263
5265
5266
5267
5268
5274
5275
5279
5281
5281
5285
5287
5293
5301
5302
5303
5306
5308
5308
5312
5313
5316
5317
5317
5320
5320
5321
5321
5323
5325
5325
5328
5332
5333
5334
5338
5338
5340
5344
5346
5351
5351
5353
5353
5353
5357
5358
5358
5360
5360
5362
5369
5369
5372
5372
5375
5377
5383
5386
5387
5390
5391
5392
5394
5394
5395
5402
5402
5403
5405
5407
5409
5417
5419
5422
5425
5428
5429
5431
5434
5434
5440
5441
5449
5454
5457
5459
5461
5462
5466
5469
5471
5473
5482
5483
5496
5499
5501
5503
5504
5505
5505
5511
5513
5515
5515
5516
5527
5528
5529
5533
5534
5535
5536
5537
5538
5539
5540
5541
5543
5545
5548
5549
5549
5550
5552
5554
5557
5557
5558
5562
5562
5563
5563
5563
5566
5569
5576
5576
5576
5582
5584
5587
5592
5594
5595
5599
5603
5603
5605
5607
5608
5610
5613
5620
5625
5625
5626
5629
5629
5629
5631
5631
5634
5638
5639
5643
5644
5644
5650
5651
5654
5668
5671
5675
5683
5684
5691
5695
5695
5696
5698
5705
5706
5707
5710
5713
5723
5729
5729
5729
5729
5732
5739
5743
5744
5744
5745
5749
5752
5755
5757
5758
5761
5763
5769
5770
5775
5775
5784
5786
5787
5789
5796
5796
5796
5802
5803
5803
5803
5812
5820
5820
5821
5827
5829
5835
5838
5841
5842
5842
5844
5845
5847
5848
5850
5852
5856
5857
5859
5870
5871
5875
5878
5878
5878
5881
5881
5881
5882
5882
5882
5887
5889
5892
5893
5894
5904
5906
5910
5910
5913
5918
5923
5927
5931
5933
5938
5941
5942
5942
5943
5943
5946
5948
5950
5955
5957
5960
5961
5967
5971
5977
5982
5984
5993
5996
5997
5999
6009
6009
6011
6012
6013
6020
6022
6024
6026
6028
6031
6031
6036
6045
6053
6056
6059
6059
6060
6062
6065
6069
6077
6087
6092
6093
6095
6097
6098
6100
6107
6112
6115
6117
6118
6124
6125
6126
6128
6128
6130
6132
6138
6145
6150
6156
6158
6160
6160
6161
6163
6163
6169
6169
6170
6173
6175
6180
6186
6189
6192
6193
6194
6194
6195
6199
6199
6199
6202
6211
6211
6216
6219
6222
6222
6224
6225
6226
6233
6235
6237
6244
6245
6253
6256
6262
6264
6265
6268
6269
6269
6271
6272
6281
6283
6288
6289
6292
6295
6296
6300
6303
6311
6313
6315
6316
6320
6321
6322
6323
6324
6337
6341
6351
6352
6352
6352
6352
6353
6354
6359
6360
6365
6367
6371
6371
6372
6374
6374
6376
6376
6378
6379
6379
6380
6381
6391
6392
6396
6399
6400
6401
6402
6404
6406
6408
6410
6411
6420
6422
6423
6425
6429
6434
6434
6440
6441
6441
6443
6444
6452
6453
6459
6460
6462
6473
6473
6476
6479
6479
6480
6497
6498
6500
6505
6510
6511
6512
6514
6515
6515
6517
6518
6519
6521
6526
6528
6529
6529
6530
6533
6534
6544
6548
6548
6554
6554
6557
6558
6559
6559
6560
6570
6572
6573
6574
6583
6585
6590
6595
6595
6595
6598
6604
6605
6613
6613
6634
6644
6646
6649
6653
6654
6656
6656
6659
6662
6662
6679
6681
6690
6697
6701
6706
6712
6713
6718
6724
6732
6733
6735
6735
6735
6736
6741
6752
6752
6755
6758
6760
6770
6773
6777
6783
6785
6786
6797
6801
6803
6805
6807
6812
6813
6814
6817
6820
6821
6822
6824
6826
6830
6833
6834
6835
6839
6840
6843
6845
6845
6846
6847
6851
6851
6851
6855
6856
6866
6869
6869
6877
6884
6885
6886
6897
6902
6903
6908
6913
6916
6918
6935
6938
6939
6939
6945
6945
6954
6958
6959
6962
6965
6974
6979
6979
6982
6992
6994
6995
6995
7001
7001
7004
7007
7012
7014
7017
7018
7019
7029
7034
7038
7039
7043
7048
7048
7053
7053
7057
7058
7061
7062
7063
7065
7071
7087
7089
7091
7092
7095
7100
7110
7115
7116
7122
7123
7132
7133
7133
7152
7155
7160
7176
7176
7183
7184
7188
7192
7193
7197
7204
7207
7208
7209
7210
7213
7214
7222
7223
7226
7228
7228
7233
7237
7238
7241
7243
7245
7247
7248
7248
7249
7249
7251
7254
7260
7261
7265
7265
7266
7266
7267
7267
7273
7281
7282
7861
7862
7862
7863
7870
7870
7875
7882
7890
7890
7894
7895
7897
7901
7901
7913
7915
7918
7922
7925
7926
7932
7935
7941
7942
7950
7950
7952
7952
7955
7966
7966
7967
7968
7969
7973
7977
7993
7996
7999
8001
8002
8007
8009
8009
8010
8011
8013
8017
8019
8023
8028
8028
8038
8042
8049
8052
8053
8054
8058
8065
8069
8070
8078
8083
8083
8095
8099
8100
8102
8102
8103
8104
8109
8111
8112
8113
8114
8114
8115
8121
8127
8134
8135
8144
8147
8149
8150
8151
8157
8157
8160
8162
8168
8168
8172
8173
8174
8176
8178
8184
8186
8188
8200
8201
8201
8208
8210
8211
8214
8214
8222
8223
8226
8228
8231
8231
8241
8243
8246
8252
8263
8268
8271
8272
8274
8274
8279
8282
8284
8286
8286
8292
8292
8304
8321
8322
8323
8326
8329
8332
8334
8342
8349
8351
8353
8361
8362
8373
8377
8378
8379
8380
8381
8384
8391
8391
8395
8401
8404
8408
8408
8411
8412
8414
8417
8417
8420
8429
8457
8459
8460
8471
8472
8474
8478
8483
8489
8492
8492
8496
8497
8506
8510
8511
8522
8530
8544
8544
8545
8549
8550
8551
8553
8557
8558
8560
8563
8565
8574
8576
8576
8584
8605
8608
8612
8613
8622
8622
8626
8640
8643
8648
8650
8650
8653
8656
8658
8661
8668
8671
8675
8675
8677
8687
8693
8694
8695
8697
8703
8711
8719
8719
8724
8731
8736
8737
8742
8745
8750
8761
8762
8763
8777
8777
8786
8792
8797
8813
8814
8814
8815
8819
8823
8826
8826
8828
8831
8832
8834
8840
8840
8843
8861
8861
8870
8874
8874
8876
8876
8876
8878
8879
8889
8890
8892
8893
8893
8896
8899
8902
8905
8913
8916
8918
8920
8922
8925
8933
8934
8938
8940
8940
8940
8940
8945
8948
8948
8954
8954
8957
8958
8959
8970
8972
8976
8978
8979
8980
8980
8986
8987
8994
9001
9002
9002
9004
9012
9017
9022
9029
9037
9039
9041
9054
9056
9058
9063
9063
9077
9080
9084
9084
9085
9088
9106
9118
9123
9125
9126
9129
9142
9143
9148
9152
9166
9168
9170
9177
9182
9185
9186
9189
9190
9191
9196
9202
9213
9215
9221
9223
9233
9234
9238
9252
9258
9263
9264
9267
9267
9278
9279
9279
9289
9291
9293
9303
9303
9309
9313
9314
9319
9332
9342
9352
9352
9357
9359
9362
9363
9367
9367
9371
9373
9374
9379
9381
9382
9383
9393
9396
9406
9407
9413
9417
9417
9420
9427
9427
9428
9429
9436
9438
9440
9440
9445
9452
9457
9457
9461
9467
9481
9485
9492
9499
9501
9507
9509
9509
9514
9523
9530
9535
9540
9541
9547
9550
9557
9561
9570
9573
9582
9583
9584
9588
9588
9599
9600
9601
9602
9606
9613
9620
9620
9636
9637
9637
9638
9639
9640
9652
9653
9674
9684
9693
9698
9700
9708
9716
9720
9721
9721
9721
9723
9723
9726
9744
9747
9748
9756
9759
9766
9768
9769
9772
9773
9777
9777
9778
9781
9782
9782
9784
9792
9802
9802
9806
9829
9830
9831
9843
9846
9854
9858
9863
9872
9879
9885
9885
9890
9900
9902
9906
9909
9913
9916
9919
9922
9925
9925
9928
9929
9932
9932
9933
9934
9934
9957
9968
9968
9981
9982
9982
9988
9992
9998
10007
10007
10009
10019
10031
10037
10037
10044
10047
10049
10051
10052
10053
10056
10062
10063
10068
10071
10077
10078
10084
10086
10086
10086
10087
10090
10101
10104
10104
10108
10111
10111
10115
10118
10123
10133
10146
10148
10148
10152
10156
10163
10171
10174
10176
10178
10186
10193
10206
10217
10238
10238
10241
10255
10264
10265
10266
10268
10277
10281
10282
10284
10286
10303
10305
10308
10319
10322
10328
10329
10333
10335
10336
10337
10342
10345
10345
10358
10360
10364
10364
10364
10366
10366
10374
10382
10385
10388
10389
10394
10395
10397
10397
10400
10406
10422
10424
10430
10430
10438
10439
10444
10457
10458
10465
10469
10477
10479
10486
10496
10499
10499
10505
10507
10520
10521
10528
10530
10543
10545
10561
10571
10586
10587
10587
10595
10595
10605
10607
10613
10617
10618
10622
10622
10624
10633
10635
10637
10638
10638
10638
10639
10656
10656
10662
10668
10681
10683
10684
10688
10700
10703
10708
10711
10712
10717
10721
10722
10725
10726
10744
10744
10753
10760
10760
10766
10769
10773
10773
10776
10776
10778
10779
10781
10785
10809
10810
10811
10813
10821
10829
10839
10856
10868
10871
10877
10879
10885
10886
10886
10889
10891
10896
10907
10916
10917
10927
10936
10937
10954
10960
10965
10969
10977
10979
10982
10983
10984
10988
10990
10991
10994
10998
11010
11023
11032
11037
11037
11040
11041
11042
11043
11044
11046
11047
11054
11072
11076
11083
11092
11094
11097
11103
11104
11107
11108
11117
11126
11133
11139
11140
11145
11148
11151
11155
11156
11157
11162
11164
11165
11166
11176
11177
11181
11196
11206
11211
11215
11228
11236
11243
11245
11248
11258
11261
11265
11269
11271
11273
11300
11303
11320
11322
11341
11344
11344
11353
11354
11366
11370
11375
11376
11380
11381
11383
11399
11399
11401
11408
11422
11422
11429
11433
11435
11451
11456
11458
11459
11461
11464
11469
11470
11475
11481
11484
11485
11486
11487
11494
11494
11515
11519
11521
11525
11530
11547
11548
11552
11559
11560
11565
11566
11567
11568
11571
11574
11577
11580
11581
11605
11606
11612
11621
11627
11628
11629
11644
11646
11646
11654
11657
11658
11669
11675
11680
11681
11686
11687
11695
11711
11712
11712
11715
11718
11718
11721
11721
11742
11747
11750
11762
11762
11767
11769
11770
11775
11783
11783
11784
11784
11794
11796
11798
11798
11810
11815
11816
11818
11826
11827
11828
11839
11846
11855
11857
11863
11870
11874
11878
11879
11884
11885
11895
11896
11896
11898
11908
11913
11918
11920
11927
11933
11947
11947
11950
11953
11960
11964
11966
11966
11968
11986
11987
11987
11993
11999
12006
12016
12018
12020
12028
12035
12043
12053
12053
12061
12070
12073
12075
12076
12087
12099
12108
12112
12112
12114
12121
12124
12143
12147
12148
12157
12159
12160
12165
12182
12185
12198
12199
12204
12205
12214
12223
12227
12227
12228
12231
12231
12232
12232
12237
12239
12241
12247
12250
12250
12252
12257
12259
12260
12261
12263
12266
12266
12273
12281
12281
12287
12289
12291
12292
12296
12300
12304
12304
12317
12320
12321
12323
12323
12334
12336
12343
12355
12361
12377
12378
12385
12390
12393
12417
12431
12437
12445
12453
12477
12482
12482
12482
12494
12496
12507
12509
12515
12517
12519
12520
12534
12540
12542
12555
12557
12557
12566
12570
12573
12578
12581
12587
12601
12604
12611
12612
12612
12618
12619
12627
12629
12631
12634
12639
12640
12643
12644
12652
12654
12659
12666
12666
12682
12688
12692
12703
12711
12718
12720
12721
12727
12740
12741
12746
12759
12761
12761
12762
12766
12766
12767
12768
12769
12779
12780
12789
12790
12791
12793
12805
12805
12813
12828
12830
12831
12832
12837
12844
12853
12862
12872
12872
12876
12884
12885
12892
12902
12905
12905
12911
12918
12920
12923
12927
12946
12955
12977
12978
12979
12979
12981
12992
12996
13004
13010
13016
13021
13029
13030
13036
13037
13041
13045
13049
13056
13062
13065
13067
13072
13094
13113
13114
13117
13120
13133
13145
13146
13153
13153
13154
13161
13171
13176
13177
13187
13187
13200
13202
13206
13215
13215
13215
13218
13234
13237
13243
13244
13248
13250
13254
13255
13255
13255
13259
13261
13270
13276
13278
13281
13295
13308
13309
13315
13326
13327
13329
13330
13330
13347
13355
13357
13359
13365
13377
13386
13393
13413
13415
13418
13420
13426
13436
13458
13461
13487
13488
13489
13494
13506
13508
13508
13532
13533
13546
13553
13555
13556
13558
13564
13581
13582
13587
13595
13598
13606
13608
13615
13620
13629
13631
13631
13648
13649
13652
13655
13675
13682
13683
13699
13699
13715
13722
13733
13734
13739
13739
13749
13757
13761
13763
13771
13772
13790
13799
13806
13810
13814
13822
13831
13848
13852
13866
13866
13877
13884
13889
13890
13892
13897
13913
13923
13950
13954
13956
13965
13971
13974
13982
13983
13984
13987
13998
14002
14006
14008
14045
14046
14050
14054
14055
14057
14058
14060
14064
14088
14116
14121
14123
14126
14130
14131
14133
14135
14143
14151
14161
14179
14182
14194
14204
14207
14212
14236
14242
14253
14277
14280
14285
14286
14287
14302
14303
15418
15421
15423
15424
15426
15435
15436
15444
15456
15468
15476
15478
15478
15496
15498
15502
15505
15506
15523
15529
15543
15543
15544
15545
15549
15552
15563
15573
15574
15583
15607
15623
15624
15631
15632
15636
15644
15664
15682
15690
15691
15703
15707
15708
15726
15731
15739
15751
15752
15753
15764
15770
15773
15775
15778
15780
15787
15800
15820
15827
15830
15846
15846
15846
15864
15867
15876
15886
15890
15893
15895
15901
15902
15911
15911
15917
15922
15931
15932
15941
15942
15950
15952
15956
15971
15973
15979
15988
15994
15999
16008
16015
16016
16018
16031
16031
16034
16043
16066
16067
16078
16078
16081
16086
16094
16105
16107
16113
16114
16119
16128
16137
16145
16146
16151
16168
16170
16182
16186
16205
16210
16210
16212
16214
16219
16228
16232
16233
16234
16234
16252
16260
16269
16287
16288
16289
16301
16312
16316
16318
16337
16349
16358
16362
16375
16376
16394
16395
16395
16406
16431
16432
16438
16448
16464
16472
16472
16475
16478
16481
16498
16498
16518
16522
16523
16527
16531
16537
16543
16566
16575
16580
16582
16582
16595
16597
16600
16601
16611
16619
16633
16638
16639
16651
16651
16656
16660
16666
16667
16676
16677
16703
16703
16715
16729
16729
16736
16743
16756
16757
16769
16778
16791
16796
16807
16807
16824
16834
16837
16843
16848
16857
16870
16879
16881
16885
16894
16898
16902
16905
16933
16935
16939
16945
16951
16953
16957
16963
16975
16979
16987
16992
16999
17010
17016
17019
17025
17028
17030
17043
17046
17084
17100
17113
17128
17131
17134
17138
17165
17177
17200
17204
17209
17219
17227
17243
17248
17266
17275
17277
17279
17291
17294
17298
17314
17319
17322
17323
17327
17334
17340
17351
17369
17371
17372
17383
17404
17409
17413
17418
17427
17427
17428
17429
17433
17440
17444
17463
17466
17469
17469
17475
17477
17477
17487
17488
17501
17507
17509
17533
17534
17541
17544
17544
17546
17549
17558
17569
17575
17576
17582
17589
17589
17595
17600
17605
17607
17609
17624
17628
17629
17633
17643
17644
17655
17661
17668
17678
17679
17682
17702
17703
17728
17737
17738
17739
17742
17756
17761
17766
17767
17778
17782
17784
17789
17802
17820
17823
17824
17828
17832
17852
17855
17866
17868
17872
17877
17878
17882
17885
17887
17889
17895
17907
17910
17910
17922
17931
17949
17973
17980
17985
17986
17987
17989
17995
18002
18016
18023
18045
18055
18068
18070
18079
18082
18093
18107
18123
18123
18130
18145
18163
18165
18173
18180
18180
18189
18190
18191
18196
18203
18212
18215
18226
18235
18241
18242
18243
18253
18256
18259
18259
18261
18274
18281
18283
18283
18293
18294
18296
18301
18305
18332
18344
18347
18358
18373
18380
18384
18415
18416
18418
18419
18426
18429
18432
18434
18461
18468
18472
18474
18485
18490
18491
18509
18520
18527
18528
18530
18540
18559
18560
18564
18582
18584
18619
18640
18664
18666
18673
18676
18706
18708
18718
18721
18733
18734
18739
18740
18747
18747
18751
18752
18754
18764
18766
18771
18773
18775
18779
18785
18801
18812
18834
18852
18873
18879
18881
18884
18890
18905
18908
18911
18916
18919
18936
18949
18950
18956
18965
18969
18978
18983
18990
18990
18994
19001
19002
19008
19015
19019
19022
19025
19029
19030
19043
19044
19051
19067
19071
19071
19090
19123
19159
19171
19172
19177
19178
19196
19223
19223
19229
19230
19240
19247
19248
19262
19273
19280
19283
19288
19297
19298
19306
19317
19336
19337
19337
19361
19371
19376
19384
19384
19393
19394
19409
19429
19433
19444
19456
19459
19459
19463
19465
19466
19483
19515
19516
19520
19521
19522
19523
19524
19528
19535
19549
19552
19567
19578
19591
19604
19625
19634
19640
19654
19677
19683
19684
19688
19690
19690
19697
19702
19705
19714
19716
19726
19734
19738
19776
19786
19788
19808
19813
19821
19852
19854
19879
19892
19896
19902
19912
19913
19914
19919
19932
19942
19942
19945
19945
19946
19953
19958
19959
19964
19969
19972
19972
19974
19980
19992
20001
20003
20009
20019
20033
20045
20046
20051
20055
20060
20063
20069
20079
20081
20090
20091
20094
20104
20134
20135
20137
20138
20140
20141
20144
20149
20154
20155
20156
20169
20174
20174
20175
20177
20177
20189
20191
20194
20195
20195
20205
20222
20233
20237
20254
20256
20258
20269
20276
20281
20285
20306
20309
20313
20316
20318
20318
20327
20327
20342
20343
20343
20352
20354
20356
20373
20377
20378
20383
20397
20402
20412
20413
20413
20414
20420
20429
20430
20431
20434
20441
20449
20450
20452
20457
20471
20485
20492
20494
20497
20505
20512
20512
20526
20534
20586
20592
20603
20610
20612
20617
20622
20623
20668
20681
20684
20704
20707
20713
20720
20721
20726
20728
20751
20755
20764
20774
20790
20791
20804
20820
20828
20831
20844
20849
20851
20858
20863
20906
20907
20931
20938
20940
20949
20958
20962
20966
20969
20986
20991
20993
21017
21017
21050
21058
21059
21062
21086
21108
21112
21124
21124
21139
21161
21188
21193
21194
21197
21205
21210
21219
21224
21244
21284
21293
21309
21315
21324
21326
21328
21344
21345
21358
21367
21371
21378
21387
21394
21415
21426
21436
21442
21443
21450
21453
21461
21468
21473
21475
21483
21486
21497
21509
21520
21525
21526
21529
21531
21550
21553
21557
21562
21570
21574
21607
21619
21621
21643
21656
21657
21670
21672
21702
21706
21708
21709
21716
21719
21721
21721
21727
21730
21737
21740
21741
21748
21748
21756
21783
21783
21785
21794
21801
21807
21811
21825
21839
21852
21856
21880
21884
21886
21895
21901
21916
21924
21928
21932
21933
21947
21949
21954
21955
21956
21967
21996
22000
22001
22004
22006
22011
22019
22029
22035
22043
22044
22044
22068
22073
22079
22085
22089
22100
22106
22106
22120
22123
22123
22134
22168
22176
22189
22190
22209
22220
22222
22224
22226
22246
22258
22261
22262
22266
22267
22275
22276
22277
22277
22293
22300
22301
22323
22351
22352
22357
22367
22373
22376
22377
22378
22406
22418
22420
22425
22428
22428
22435
22437
22437
22442
22449
22449
22463
22471
22480
22486
22496
22518
22523
22525
22536
22545
22547
22562
22567
22588
22590
22590
22591
22604
22613
22617
22628
22630
22648
22688
22690
22705
22709
22719
22759
22765
22772
22772
22772
22774
22782
22786
22790
22791
22792
22794
22795
22819
22821
22851
22856
22878
22887
22891
22896
22903
22908
22912
22919
22921
22921
22925
22929
22936
22943
22953
22960
22967
22979
22984
22984
22990
22990
22994
23005
23005
23020
23024
23043
23046
23054
23056
23057
23069
23071
23080
23095
23098
23099
23100
23106
23107
23130
23133
23145
23147
23152
23154
23173
23176
23180
23184
23187
23190
23191
23191
23193
23204
23208
23210
23210
23211
23218
23244
23248
23256
23263
23267
23268
23273
23287
23287
23296
23301
23301
23309
23313
23361
23362
23366
23378
23384
23394
23399
23406
23407
23418
23422
23432
23436
23444
23451
23453
23459
23492
23498
23509
23511
23515
23516
23534
23540
23546
23554
23556
23563
23569
23570
23588
23589
23619
23638
23641
23652
23654
23656
23666
23676
23691
23693
23703
23715
23717
23723
23734
23759
23803
23805
23810
23821
23824
23831
23833
23853
23855
23858
23868
23877
23881
23894
23897
23909
23913
23914
23915
23919
23945
23966
23968
23973
23979
23981
24007
24008
24010
24010
24020
24025
24043
24045
24045
24066
24067
24071
24081
24085
24098
24117
24118
24123
24126
24130
24162
24170
24181
24186
24187
24245
24248
24255
24261
24263
24271
24280
24283
24288
24289
24298
24304
24309
24341
24349
24358
24358
24369
24373
24374
24374
24382
24387
24395
24397
24402
24404
24419
24430
24451
24465
24466
24466
24466
24473
24477
24480
24483
24486
24498
24514
24525
24532
24533
24540
24545
24545
24548
24550
24561
24592
24604
24626
24631
24632
24638
24639
24678
24685
24689
24705
24710
24717
24736
24740
24760
24783
24784
24800
24805
24823
24843
24845
24851
24860
24869
24872
24878
24898
24900
24902
24922
24922
24925
24930
24940
24941
24950
24959
24959
24984
24994
24997
24998
25012
25026
25044
25046
25055
25061
25063
25085
25086
25105
25106
25116
25121
25125
25127
25131
25144
25145
25162
25179
25198
25208
25227
25232
25249
25269
25278
25284
25285
25309
25311
25321
25321
25322
25326
25347
25347
25355
25356
25369
25373
25379
25386
25402
25406
25419
25432
25438
25462
25469
25472
25475
25490
25492
25496
25518
25518
25530
25534
25541
25541
25542
25564
25571
25584
25592
25602
25602
25608
25625
25638
25640
25643
25650
25651
25672
25690
25691
25711
25715
25724
25739
25739
25749
25763
25767
25773
25782
25786
25787
25791
25803
25808
25812
25814
25817
25839
25847
25860
25867
25875
25881
25891
25903
25911
25926
25952
25973
25975
26000
26026
26027
26039
26084
26093
26102
26112
26122
26146
26172
26174
26178
26195
26198
26216
26216
26217
26217
26219
26235
26247
26247
26267
26269
26280
26286
26304
26311
26314
26319
26330
26342
26374
26374
26382
26395
26415
26417
26439
26446
26448
26450
26461
26465
26469
26476
26487
26490
26512
26516
26537
26543
26549
26552
26561
26563
26581
26590
26594
26599
26604
26623
26623
26655
26660
26666
26680
26680
26686
26692
26709
26714
26718
26721
26726
26728
26753
26766
26767
26769
26780
26787
26794
26803
26804
26838
26852
26887
26899
26899
26911
26934
26937
26946
26948
26956
26960
26968
26972
26977
26978
26985
26992
27035
27041
27048
27049
27061
27065
27067
27075
27075
27078
27079
27088
27105
27148
27157
27166
27167
27179
27180
27182
27185
27193
27195
27200
27204
27216
27220
27228
27235
27245
27247
27258
27279
27282
27283
27290
27293
27310
27313
27336
27337
27338
27341
27353
27360
27395
27405
27410
27410
27426
27444
27459
27463
27479
27496
27503
27510
27510
27516
27517
27524
27525
27526
27527
27529
27533
27536
27538
27539
27541
27550
27550
27560
27571
27580
27581
27583
27588
27596
27620
27622
27630
27635
27648
27676
27677
27683
27690
27693
27701
27712
27718
27719
27744
27751
27751
27758
27761
27784
27789
27789
27791
27792
27805
27810
27821
27822
27834
27847
27856
27882
27888
27909
27910
27916
27917
27921
27922
27953
27956
27974
27995
28012
28014
28015
28024
28025
28044
28052
28054
28080
28081
28081
28082
28108
28128
28133
28136
28137
28141
28163
28167
28188
28192
28194
28207
28226
28235
28238
28239
28242
28242
28251
28259
28259
28279
28281
28292
28301
28319
30507
30520
30521
30526
30527
30541
30544
30550
30556
30588
30603
30611
30629
30659
30665
30677
30680
30706
30722
30725
30730
30740
30740
30753
30757
30762
30781
30784
30806
30812
30819
30836
30836
30857
30858
30871
30874
30881
30886
30953
30961
30984
31003
31020
31028
31036
31046
31052
31064
31065
31072
31094
31094
31105
31111
31113
31122
31132
31138
31148
31149
31150
31153
31162
31174
31181
31182
31196
31199
31208
31211
31214
31220
31227
31233
31237
31245
31248
31255
31284
31303
31304
31307
31316
31325
31330
31345
31356
31367
31401
31410
31416
31417
31446
31450
31451
31485
31489
31491
31497
31498
31498
31506
31511
31530
31538
31548
31554
31557
31560
31575
31602
31604
31609
31614
31622
31626
31630
31639
31658
31668
31672
31696
31703
31704
31731
31737
31738
31749
31765
31773
31773
31790
31805
31811
31829
31840
31859
31863
31871
31881
31882
31883
31885
31885
31903
31916
31939
31943
31948
31972
31975
31980
31984
32014
32020
32030
32031
32044
32051
32064
32067
32070
32073
32077
32078
32086
32100
32146
32148
32167
32168
32168
32186
32192
32193
32199
32218
32226
32236
32249
32268
32270
32270
32278
32288
32288
32315
32322
32322
32337
32338
32353
32357
32360
32365
32368
32371
32400
32400
32402
32417
32438
32441
32442
32444
32445
32445
32445
32455
32456
32458
32459
32459
32462
32463
32465
32479
32485
32488
32493
32518
32522
32528
32528
32530
32533
32538
32538
32541
32544
32562
32568
32586
32609
32619
32630
32667
32671
32673
32689
32710
32718
32719
32755
32767
32768
32771
32792
32792
32816
32818
32831
32832
32841
32855
32858
32859
32869
32891
32897
32908
32909
32912
32922
32932
32935
32940
32950
32953
32977
32979
32982
33016
33037
33039
33042
33044
33065
33079
33095
33112
33175
33189
33193
33217
33222
33243
33251
33253
33253
33261
33265
33273
33289
33289
33292
33298
33308
33309
33327
33331
33333
33373
33376
33392
33395
33436
33437
33456
33459
33465
33471
33481
33488
33492
33513
33540
33555
33556
33561
33565
33568
33579
33603
33608
33627
33628
33629
33638
33640
33647
33657
33659
33667
33681
33687
33694
33695
33702
33708
33720
33721
33747
33761
33765
33772
33777
33806
33828
33832
33839
33851
33870
33871
33872
33876
33888
33891
33931
33931
33931
33948
33958
33972
33983
34000
34013
34019
34028
34037
34044
34044
34049
34067
34069
34084
34104
34113
34114
34117
34127
34138
34158
34160
34172
34175
34178
34181
34187
34207
34214
34217
34219
34222
34280
34300
34323
34345
34355
34376
34391
34395
34399
34411
34439
34455
34463
34489
34500
34504
34512
34538
34540
34548
34560
34584
34585
34639
34649
34675
34679
34699
34710
34711
34714
34716
34740
34746
34753
34758
34763
34772
34788
34811
34817
34819
34823
34850
34857
34879
34905
34912
34930
34936
34936
34951
34956
34997
35007
35014
35015
35043
35047
35050
35063
35067
35068
35079
35094
35101
35141
35148
35152
35169
35204
35212
35218
35226
35235
35237
35238
35240
35245
35247
35257
35277
35289
35326
35326
35328
35338
35340
35355
35361
35373
35385
35390
35397
35403
35406
35434
35437
35437
35443
35461
35471
35476
35477
35499
35511
35513
35520
35533
35539
35542
35544
35545
35552
35555
35557
35558
35559
35576
35587
35592
35598
35601
35605
35621
35621
35630
35630
35642
35656
35674
35682
35689
35691
35701
35758
35775
35801
35803
35805
35808
35829
35829
35830
35842
35844
35849
35855
35861
35914
35926
35927
35928
35945
35956
35970
35972
35974
36009
36011
36011
36013
36013
36016
36016
36020
36030
36031
36038
36042
36053
36055
36060
36089
36099
36102
36106
36108
36109
36110
36122
36125
36143
36154
36156
36157
36161
36162
36162
36171
36173
36188
36188
36210
36237
36252
36257
36293
36295
36305
36327
36336
36348
36375
36390
36394
36395
36401
36425
36430
36439
36442
36456
36534
36556
36560
36569
36582
36612
36614
36629
36636
36658
36661
36674
36675
36700
36707
36721
36725
36731
36732
36745
36751
36772
36781
36789
36814
36842
36852
36866
36867
36889
36890
36896
36896
36897
36899
36900
36901
36924
36926
36933
36940
36947
36982
37004
37011
37025
37034
37037
37039
37043
37043
37046
37052
37063
37078
37084
37086
37087
37094
37100
37107
37111
37116
37116
37129
37138
37139
37158
37211
37215
37215
37245
37246
37252
37265
37279
37293
37319
37329
37334
37337
37362
37363
37378
37378
37381
37396
37399
37413
37416
37416
37436
37443
37458
37459
37461
37488
37488
37495
37500
37512
37522
37523
37538
37546
37555
37557
37558
37609
37613
37614
37620
37620
37634
37645
37658
37666
37675
37677
37681
37685
37690
37695
37716
37737
37748
37760
37765
37769
37770
37774
37779
37782
37811
37831
37840
37847
37848
37853
37865
37870
37872
37874
37879
37880
37901
37903
37906
37913
37915
37919
37925
37955
37962
37980
37996
38005
38009
38030
38031
38033
38035
38048
38066
38078
38086
38092
38094
38094
38105
38117
38133
38134
38136
38140
38151
38155
38175
38185
38187
38192
38200
38202
38214
38219
38223
38239
38243
38251
38265
38268
38269
38279
38283
38285
38286
38291
38310
38318
38346
38350
38350
38364
38383
38383
38389
38435
38442
38457
38459
38465
38476
38490
38496
38501
38504
38506
38510
38539
38546
38567
38580
38599
38605
38631
38636
38649
38658
38660
38661
38683
38708
38721
38741
38745
38774
38788
38805
38812
38813
38827
38838
38843
38871
38877
38904
38906
38910
38922
38965
38986
38987
39001
39009
39042
39047
39059
39066
39067
39079
39081
39085
39089
39090
39093
39110
39110
39120
39127
39169
39174
39177
39180
39201
39204
39213
39214
39219
39220
39221
39223
39234
39248
39275
39292
39333
39337
39346
39358
39361
39377
39386
39400
39406
39406
39418
39421
39433
39435
39435
39487
39491
39494
39504
39507
39511
39518
39528
39529
39573
39576
39590
39595
39596
39601
39605
39625
39640
39645
39647
39665
39679
39683
39687
39708
39708
39709
39715
39732
39774
39786
39790
39798
39806
39818
39822
39825
39826
39830
39854
39860
39863
39871
39873
39877
39901
39902
39906
39906
39908
39910
39913
39917
39927
39927
39932
39961
39964
39989
39995
39999
40018
40022
40039
40058
40063
40073
40084
40091
40097
40120
40125
40128
40150
40171
40177
40179
40189
40216
40218
40228
40241
40245
40249
40274
40276
40279
40285
40304
40314
40320
40335
40341
40342
40360
40362
40378
40390
40400
40410
40438
40494
40516
40519
40561
40565
40575
40588
40596
40599
40602
40603
40624
40636
40645
40674
40689
40703
40710
40713
40727
40732
40739
40746
40759
40762
40765
40765
40766
40767
40779
40792
40804
40821
40829
40832
40843
40858
40862
40863
40872
40888
40914
40918
40923
40937
40954
40977
40980
40982
41000
41004
41008
41020
41053
41054
41062
41083
41084
41089
41094
41095
41135
41147
41159
41166
41179
41224
41224
41248
41279
41282
41284
41295
41298
41321
41334
41347
41361
41365
41366
41374
41376
41384
41417
41469
41477
41480
41486
41490
41495
41497
41512
41517
41538
41541
41567
41579
41598
41609
41613
41627
41664
41679
41680
41681
41682
41688
41707
41711
41719
41732
41734
41738
41756
41784
41801
41831
41834
41834
41842
41856
41857
41859
41885
41890
41897
41938
41960
41964
41966
42008
42026
42028
42054
42060
42074
42077
42085
42093
42106
42139
42145
42160
42161
42167
42180
42192
42199
42204
42214
42223
42225
42254
42265
42293
42308
42319
42327
42330
42336
42340
42342
42346
42355
42419
42421
42423
42427
42428
42429
42439
42444
42467
42485
42493
42496
42503
42508
42510
42523
42528
42539
42542
42553
42578
42584
42584
42593
42594
42599
42611
42618
42618
42670
42688
42692
42712
42714
42716
42718
42734
42743
42743
42748
42777
42778
42791
42816
42823
42834
42836
42860
42875
42884
42900
42902
42916
42926
42938
43013
43021
43023
43037
43037
43044
43049
43055
43057
43061
43063
43092
43106
43131
43135
43151
43156
43175
43176
43176
43188
43198
43234
43235
43251
43256
43257
43259
43268
43296
43306
43306
43318
43324
43339
43341
43345
43367
43382
43400
43406
43408
43416
43423
43424
43424
43429
43434
43438
43452
43493
43500
43507
43531
43539
43562
43574
43612
43614
43615
43616
43619
43644
43659
43665
43666
43691
43707
43718
43724
43729
43740
43763
43765
43768
43843
43845
43865
43871
43911
43929
43947
43947
43950
43954
43983
44004
44010
44037
44049
44051
44064
44065
44085
44088
44118
44124
44145
44168
44174
44175
44199
44204
44206
44212
44237
44240
44255
44260
44271
44272
44278
44296
44309
44330
44338
44343
44354
44357
44362
44386
44387
44395
44407
44416
44418
44426
44430
44432
44436
44438
44445
44460
44482
44483
44500
44502
44514
44520
44527
44529
44541
44542
44566
44567
44578
44589
44606
44624
44628
44641
44654
44702
44708
44719
44721
44729
44747
44771
44776
44783
44796
44848
44888
44898
44902
44923
44941
44981
44985
45001
45023
45034
45063
45070
45071
45072
45086
45097
45100
45116
45125
45132
45152
45155
45155
45155
45157
45182
45183
45186
45193
45204
45211
45216
45229
45241
45263
45282
45297
45299
45301
45322
45323
45341
45347
45348
45358
45360
45372
45378
45391
45417
45417
45430
45441
45450
45470
45471
45473
45474
45482
45484
45493
45509
45516
45516
45521
45537
45538
45540
45542
45588
45634
45653
45667
45669
45674
45676
45677
45678
45683
45696
45709
45732
45737
45753
45766
45770
45788
45799
45818
45826
45859
45885
45888
45913
45920
45941
45946
45961
45971
45971
45980
45991
45996
46001
46007
46007
46010
46023
46027
46027
46033
46054
46058
46085
46093
46120
46131
46147
46149
46167
46193
46228
46228
46256
46259
46259
46267
46303
46330
46345
46380
46393
46400
46424
46443
46444
46449
46455
46498
46499
46505
46506
46508
46518
46523
46527
46530
46539
46574
46588
46612
46612
46622
46624
46625
46645
46658
46681
46685
46695
46699
46738
46746
46747
46764
46778
46789
46791
46795
46807
46824
46852
46856
46872
46885
46892
46908
46908
46923
46925
46963
46968
46969
46986
46988
46992
46997
47002
47012
47014
47033
47035
47042
47057
47062
47064
47066
47075
47088
47132
47140
47142
47152
47153
47205
47225
47235
47246
47261
47323
47327
47333
47355
47361
47366
47371
47375
47376
47421
47431
47433
47441
47458
47461
47469
47492
47503
47507
47517
47531
47565
47592
47593
47598
47612
47618
47630
47644
47649
47665
47683
47684
47713
47718
47781
47803
47806
47809
47815
47816
47820
47836
47838
47860
47867
47867
47870
47884
47924
47925
47933
47941
47947
47950
47973
47988
47998
48001
48009
48010
48017
48020
48020
48059
48090
48095
48115
48125
48132
48151
48184
48193
48230
48232
48234
48245
48261
48302
48309
48337
48363
48373
48398
48403
48424
48425
48442
48450
48457
48460
48463
48465
48466
48483
48516
48522
48540
48557
48558
48563
48569
48586
48599
48612
48624
48630
48642
48644
48648
48650
48652
48663
48663
48668
48705
48726
48730
48737
48744
48765
48796
48813
48826
48827
48848
48877
48906
48915
48917
48918
48921
48924
48934
48938
48960
48962
48971
48988
48994
49004
49008
49018
49018
49018
49032
49052
49064
49071
49075
49078
49081
49137
49137
49181
49201
49213
49234
49235
49241
49242
49257
49259
49289
49292
49312
49319
49330
49339
49342
49360
49380
49386
49394
49396
49406
49408
49426
49429
49431
49443
49444
49450
49466
49466
49467
49486
49489
49517
49531
49548
49556
49570
49581
49588
49625
49626
49644
49680
49692
49693
49738
49758
49759
49760
49762
49776
49776
49794
49796
49815
49828
49845
49854
49860
49870
49873
49880
49892
49893
49901
49916
49928
49948
50011
50028
50034
50037
50039
50051
50056
50079
50082
50085
50086
50101
50126
50133
50143
50152
50158
50193
50203
50209
50219
50242
50243
50255
50255
50258
50290
50293
50305
50311
50312
50325
50330
50343
50348
50353
50369
50380
50385
50395
50424
50430
50436
50453
50492
50494
50510
50511
50515
50516
50542
50545
50556
50569
50594
50628
50637
50665
50693
50697
50702
50714
50717
50720
50725
50769
50790
50806
50809
50815
50816
50822
50863
50877
50888
50904
50914
50917
50965
50974
50998
51024
51029
51039
51041
51042
51047
51087
51101
51101
51114
51121
51135
51142
51154
51183
51261
51287
51306
51314
51345
51346
51354
51360
51364
51378
51396
51400
51455
51500
51505
51508
51509
51510
51510
51514
51540
51553
51554
51559
51565
51567
51578
51580
51583
51584
51590
51617
51620
51628
51667
51670
51690
51691
51698
51705
51726
51727
51739
51744
51767
51801
51810
51811
51813
51831
51838
51856
51879
51881
51889
51896
51897
51908
51924
51927
51935
51956
51958
51961
51973
51990
51998
52013
52014
52027
52028
52030
52100
52122
52164
52203
52205
52206
52217
52237
52267
52275
52280
52281
52292
52295
52303
52305
52334
52338
52358
52400
52416
52430
52468
52473
52499
52510
52511
52513
52522
52526
52527
52534
52553
52555
52560
52597
52602
52608
52617
52620
52628
52633
52641
52648
52664
52667
52675
52675
52680
52692
52693
52698
52700
52708
52723
52723
52734
52737
52750
52754
52762
52773
52778
52781
52833
52844
52850
52867
52867
52870
52873
52908
52957
53012
53027
53030
53032
53050
53053
53063
53083
53087
53099
53104
53163
53176
53179
53241
53254
53260
53261
53267
53278
53280
53303
53311
53318
53319
53337
53358
53362
53387
53399
53402
53403
53410
53416
53421
53422
53453
53454
53472
53479
53482
53495
53537
53542
53573
53576
53580
53582
53582
53582
53585
53586
53588
53592
53619
53622
53644
53645
53675
53681
53681
53687
53708
53713
53714
53728
53728
53746
53784
53796
53821
53838
53841
53843
53849
53864
53867
53906
53923
53925
53928
53949
53950
53951
53951
53973
53975
53985
53985
53992
53996
54007
54016
54033
54035
54036
54037
54080
54092
54094
54094
54096
54098
54105
54106
54141
54163
54167
54211
54221
54226
54228
54231
54232
54257
54266
54272
54273
54283
54296
54298
54327
54327
54358
54368
54375
54377
54377
54382
54401
54403
54404
54414
54420
54420
54442
54461
54471
54489
54513
54533
54557
54565
54581
54581
54595
54596
54602
54603
54609
54615
54615
54620
54642
54707
54723
54724
54724
54725
54728
54733
54742
54744
54756
54771
54801
54811
54823
54826
54842
54847
54860
54872
54891
54899
54911
54955
54981
54988
54999
55010
55027
55039
55051
55064
55106
55146
55157
55159
55160
55160
55195
55211
55251
55260
55264
55266
55290
55296
55297
55314
55324
55351
59695
59708
59720
59723
59735
59742
59752
59768
59773
59778
59825
59829
59833
59835
59838
59851
59860
59870
59901
59910
59945
59975
59981
59992


==> assets/data/QCRS_SORTED_freqs.dat <==
structure,Cons,35196
structure,Nil,6485
value,0,3519
value,1,3523
value,2,3486
value,3,3498
value,4,3547
value,5,3510
value,6,3496
value,7,3525
value,8,3546
value,9,3546


==> assets/data/QCRS_SORTED_sizes.dat <==
1
10
55
220
715
2002
2889
539
47
7


==> assets/data/QCRS_SORTED_stamps.dat <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
8
8
8
8
8
8
8
8
8
8
8
8
9
9
9
9
9
9
9
9
9
9
9
9
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
11
11
11
11
11
11
11
11
11
11
11
11
11
12
12
12
12
12
12
12
12
12
13
13
13
13
13
13
13
13
13
13
13
13
14
14
14
14
14
14
14
14
14
15
15
15
15
15
15
15
15
15
15
15
15
15
16
16
16
16
16
16
16
16
16
16
16
16
16
17
17
17
17
17
17
17
17
17
17
17
17
17
17
17
18
18
18
18
18
18
18
18
19
19
19
19
19
19
19
19
20
20
20
20
20
20
20
21
21
21
21
21
21
21
21
22
22
22
22
22
22
22
23
23
23
23
23
24
25
25
25
25
26
26
26
26
26
26
26
26
26
27
27
28
28
28
28
28
28
28
29
29
29
29
29
30
30
30
30
30
30
31
31
31
31
31
31
31
31
31
31
31
32
32
32
32
33
33
33
34
34
34
34
34
34
34
34
34
35
35
35
36
36
36
36
37
37
37
37
37
37
37
37
38
39
40
40
40
40
40
40
40
40
41
41
41
41
42
42
42
42
42
42
42
43
43
43
43
44
44
44
44
44
44
45
45
45
45
45
46
47
47
48
48
48
48
49
49
49
50
50
50
50
50
51
51
51
51
51
51
51
52
52
52
52
52
52
52
52
53
53
53
53
53
53
53
53
54
54
54
54
54
54
54
55
55
55
56
56
57
57
57
57
57
57
57
57
58
58
58
59
59
59
60
60
60
61
61
61
61
61
61
61
62
62
62
62
63
63
63
64
64
64
64
64
64
64
64
64
64
64
64
65
65
65
65
65
65
65
65
65
65
66
66
66
66
66
66
66
67
68
68
68
68
69
69
70
72
73
73
73
73
73
74
74
75
75
75
75
76
76
76
76
76
76
76
76
77
77
77
77
77
77
78
78
78
78
78
78
78
78
78
78
78
79
79
79
79
79
80
80
80
80
81
81
81
81
82
82
82
82
83
83
83
83
83
84
84
85
85
85
88
88
88
88
90
90
91
91
92
93
93
93
93
94
94
95
95
96
96
96
96
96
97
97
98
98
98
98
98
99
99
99
99
99
99
100
100
100
100
100
100
100
101
101
101
102
102
103
103
103
104
104
104
104
104
106
106
106
107
107
107
108
108
109
109
109
110
110
111
111
111
111
111
112
112
112
113
113
114
114
114
114
114
115
115
116
116
117
117
117
117
118
118
119
119
119
120
120
120
121
121
122
122
123
124
124
124
124
125
125
126
126
126
126
126
127
127
127
128
128
128
128
129
130
130
130
130
130
130
131
131
131
131
132
132
132
132
132
132
133
133
134
134
134
134
135
135
135
135
135
135
135
135
135
136
136
137
137
137
137
137
138
138
138
138
138
139
139
139
140
141
141
142
142
142
142
143
143
143
144
144
144
145
146
147
147
148
149
149
149
149
149
149
150
151
152
153
153
153
154
155
155
156
156
157
157
158
158
159
159
161
162
162
163
164
164
164
164
165
165
165
166
166
167
167
167
167
168
168
168
168
168
169
169
170
171
172
172
173
174
174
174
174
175
175
175
176
176
177
178
178
179
180
180
180
181
181
181
182
182
182
183
184
184
184
186
186
187
187
188
188
189
190
190
191
191
192
192
192
192
192
192
195
196
196
197
197
198
198
198
199
200
200
201
201
201
201
202
204
204
205
205
207
207
207
207
207
207
207
208
208
210
210
213
214
214
214
215
216
216
216
217
217
218
218
218
219
219
219
219
219
220
220
221
222
222
222
225
225
225
226
226
226
226
226
227
228
228
229
229
229
229
230
231
232
232
232
232
233
233
233
234
237
237
237
238
239
240
240
241
241
242
242
242
243
244
244
245
245
246
246
247
247
247
248
249
249
249
250
251
251
252
253
253
254
254
255
255
256
257
257
258
258
262
262
262
262
262
262
263
264
265
265
265
268
269
269
269
273
274
274
276
277
278
278
279
279
280
282
283
284
284
284
284
285
287
289
294
295
296
297
298
300
301
302
303
304
304
305
306
307
307
307
308
310
313
314
315
315
315
316
316
317
318
318
318
318
320
320
321
321
322
324
325
325
325
325
327
328
329
329
332
332
332
332
332
333
333
335
336
337
337
337
342
342
343
343
343
344
345
347
348
348
349
349
350
351
351
352
353
354
356
358
359
359
359
360
360
361
363
364
366
367
368
368
369
369
370
372
374
375
375
376
378
379
379
379
381
381
382
383
384
384
385
385
386
386
387
387
387
388
389
389
390
391
391
392
393
394
395
397
398
400
400
401
403
404
404
408
408
410
410
410
411
412
412
413
413
414
415
416
416
417
418
420
421
422
422
424
424
424
426
427
428
428
430
432
433
436
437
438
439
441
442
443
443
445
446
447
448
449
450
452
452
453
454
457
458
460
461
461
461
461
462
462
463
464
465
466
467
467
468
468
468
468
472
473
474
476
478
478
478
480
480
480
481
484
487
487
489
494
494
495
497
499
501
501
507
507
508
515
516
516
516
517
517
517
519
522
522
522
523
523
526
527
528
528
529
529
530
530
530
531
532
534
534
535
537
539
541
541
541
542
542
545
548
550
551
551
552
553
554
554
557
558
560
562
563
563
565
566
570
570
572
574
575
576
576
577
577
578
580
580
580
584
585
585
586
586
588
590
590
590
591
593
594
594
597
599
602
606
607
607
609
610
611
611
612
612
621
621
621
622
623
623
623
625
626
626
627
628
628
628
631
631
631
636
636
637
639
639
640
640
643
643
644
645
645
645
645
646
646
647
647
649
650
650
652
652
654
654
654
655
655
655
657
658
659
660
660
660
664
667
669
670
674
676
676
678
681
682
684
684
685
685
685
688
689
690
690
693
694
696
697
698
699
699
699
700
701
703
705
706
708
709
710
711
712
713
714
714
715
715
717
718
719
719
720
721
722
723
723
724
724
725
730
731
736
736
737
737
737
738
739
740
741
745
745
747
749
749
749
754
756
756
757
757
759
759
760
764
766
767
768
769
770
770
774
777
778
780
780
781
781
781
784
785
788
792
793
794
794
794
799
800
801
801
802
806
810
811
815
815
816
817
817
818
820
821
824
825
825
825
826
826
827
828
829
830
831
832
833
835
835
836
837
840
842
843
843
844
848
850
854
856
856
858
862
864
864
865
867
872
874
875
876
876
879
881
892
893
896
896
900
900
901
901
901
902
904
908
909
909
910
910
910
913
915
916
916
916
917
918
920
920
921
921
921
921
922
926
929
929
930
935
935
936
942
943
944
946
948
949
950
951
954
954
956
957
963
963
964
964
966
966
969
970
973
977
977
979
980
981
986
986
986
990
990
990
992
997
999
1001
1002
1005
1008
1008
1008
1009
1010
1011
1013
1013
1017
1018
1019
1020
1021
1022
1023
1024
1025
1025
1027
1029
1029
1029
1029
1031
1032
1035
1037
1037
1039
1039
1039
1040
1041
1043
1044
1045
1045
1046
1048
1048
1050
1053
1055
1059
1061
1062
1064
1066
1075
1076
1076
1076
1080
1083
1084
1084
1084
1084
1087
1088
1089
1090
1093
1095
1095
1097
1099
1102
1102
1103
1104
1105
1109
1113
1113
1115
1116
1120
1121
1121
1121
1124
1125
1126
1127
1128
1138
1139
1140
1141
1141
1142
1149
1154
1155
1156
1157
1157
1159
1161
1162
1165
1168
1172
1178
1179
1180
1182
1182
1183
1186
1187
1191
1193
1194
1194
1195
1195
1198
1199
1200
1203
1211
1212
1215
1216
1217
1217
1222
1227
1227
1236
1242
1243
1245
1246
1247
1250
1255
1259
1261
1262
1267
1267
1273
1274
1276
1277
1279
1280
1283
1284
1284
1285
1288
1289
1289
1290
1291
1295
1296
1297
1299
1300
1301
1304
1307
1307
1309
1312
1312
1312
1316
1317
1318
1327
1327
1328
1328
1330
1332
1334
1335
1335
1335
1337
1338
1339
1339
1343
1343
1343
1347
1353
1355
1355
1356
1357
1357
1358
1358
1358
1358
1360
1361
1361
1361
1362
1367
1371
1376
1378
1378
1379
1384
1387
1387
1387
1389
1390
1392
1393
1395
1397
1401
1405
1406
1413
1416
1417
1421
1423
1424
1426
1430
1432
1433
1437
1448
1450
1451
1451
1454
1456
1465
1466
1467
1469
1472
1476
1476
1486
1489
1490
1491
1496
1497
1498
1500
1505
1507
1508
1510
1511
1512
1512
1519
1522
1522
1531
1531
1534
1534
1536
1536
1536
1537
1537
1539
1540
1544
1544
1546
1546
1547
1548
1555
1555
1558
1558
1558
1559
1560
1561
1563
1565
1566
1569
1572
1577
1577
1582
1582
1585
1587
1590
1592
1594
1594
1597
1602
1603
1604
1607
1608
1608
1612
1614
1617
1618
1619
1622
1623
1624
1629
1631
1638
1640
1641
1643
1644
1646
1646
1647
1649
1653
1656
1658
1658
1660
1662
1664
1667
1667
1667
1672
1673
1674
1676
1677
1677
1677
1678
1678
1680
1681
1682
1684
1687
1688
1689
1690
1694
1694
1695
1697
1697
1697
1697
1697
1700
1701
1704
1705
1708
1710
1710
1713
1719
1719
1722
1726
1726
1727
1728
1728
1731
1733
1734
1737
1740
1747
1751
1752
1752
1752
1757
1758
1760
1760
1764
1764
1765
1768
1768
1769
1769
1770
1771
1774
1775
1776
1778
1781
1784
1786
1788
1790
1790
1792
1792
1792
1792
1798
1800
1802
1803
1803
1808
1813
1814
1816
1817
1817
1817
1817
1820
1820
1824
1825
1828
1829
1830
1831
1832
1835
1842
1844
1845
1849
1850
1851
1854
1855
1858
1865
1868
1875
1875
1876
1876
1887
1889
1894
1898
1899
1902
1904
1909
1912
1915
1916
1920
1923
1925
1925
1926
1928
1931
1932
1935
1940
1943
1944
1946
1947
1947
1948
1951
1953
1954
1959
1962
1964
1965
1966
1967
1974
1977
1977
1979
1981
1981
1988
1992
1993
1994
1998
1998
1999
1999
2000
2004
2011
2012
2014
2015
2026
2028
2030
2033
2034
2035
2036
2039
2039
2040
2041
2046
2048
2050
2052
2052
2052
2055
2067
2067
2069
2069
2083
2085
2096
2097
2098
2102
2103
2104
2104
2107
2107
2109
2110
2121
2122
2123
2125
2125
2127
2129
2131
2133
2137
2141
2142
2144
2146
2148
2154
2155
2158
2158
2159
2159
2164
2164
2166
2167
2169
2169
2169
2170
2173
2175
2177
2178
2178
2180
2181
2184
2186
2188
2188
2188
2188
2191
2192
2193
2194
2196
2204
2205
2207
2207
2215
2215
2216
2218
2219
2222
2226
2227
2230
2237
2237
2237
2239
2244
2245
2250
2251
2254
2254
2254
2255
2256
2259
2261
2262
2263
2274
2277
2281
2288
2291
2292
2306
2308
2309
2309
2312
2316
2318
2325
2326
2328
2330
2330
2334
2335
2336
2337
2337
2347
2347
2347
2353
2356
2358
2361
2361
2364
2366
2368
2369
2372
2374
2374
2389
2390
2391
2392
2397
2397
2397
2398
2399
2400
2402
2404
2404
2406
2407
2409
2409
2412
2412
2413
2414
2417
2419
2420
2437
2437
2440
2442
2445
2445
2449
2449
2449
2452
2453
2454
2455
2455
2456
2461
2461
2469
2469
2471
2478
2478
2480
2480
2482
2483
2484
2487
2489
2493
2496
2497
2505
2507
2512
2513
2515
2516
2518
2521
2522
2525
2525
2526
2529
2534
2535
2539
2543
2543
2546
2549
2549
2550
2551
2551
2556
2558
2559
2560
2561
2562
2563
2563
2567
2568
2569
2573
2574
2576
2576
2577
2577
2578
2579
2582
2583
2586
2587
2595
2600
2600
2602
2602
2608
2609
2611
2613
2613
2615
2621
2623
2630
2634
2635
2637
2641
2644
2651
2652
2655
2655
2656
2660
2660
2664
2668
2669
2676
2686
2689
2694
2695
2695
2695
2698
2700
2701
2701
2703
2704
2706
2709
2711
2713
2714
2714
2715
2715
2717
2721
2727
2731
2731
2733
2733
2734
2735
2738
2738
2739
2744
2771
2774
2777
2777
2779
2783
2787
2788
2795
2797
2805
2807
2807
2811
2816
2819
2819
2823
2824
2830
2833
2839
2840
2843
2843
2843
2843
2847
2849
2853
2855
2858
2860
2862
2866
2867
2873
2873
2877
2877
2878
2879
2881
2882
2883
2888
2889
2906
2908
2908
2915
2916
2918
2919
2919
2930
2930
2933
2934
2934
2934
2935
2939
2943
2947
2947
2954
2955
2956
2958
2958
2959
2959
2960
2962
2965
2966
2967
2968
2971
2974
2974
2976
2982
2983
2983
2988
2989
3004
3007
3014
3020
3022
3025
3026
3027
3027
3030
3032
3033
3033
3034
3034
3036
3039
3041
3043
3045
3045
3049
3050
3051
3061
3061
3061
3064
3065
3069
3069
3073
3073
3080
3081
3083
3084
3092
3094
3101
3102
3105
3107
3109
3110
3110
3111
3120
3120
3120
3123
3124
3125
3130
3133
3140
3142
3142
3153
3159
3161
3163
3163
3168
3169
3178
3179
3179
3179
3181
3183
3183
3186
3190
3196
3197
3198
3199
3205
3206
3209
3209
3211
3213
3215
3216
3222
3223
3226
3231
3231
3233
3238
3240
3242
3242
3242
3242
3245
3245
3251
3252
3253
3253
3256
3257
3263
3263
3269
3270
3273
3274
3279
3284
3288
3292
3298
3299
3301
3302
3304
3306
3320
3324
3324
3325
3326
3332
3334
3335
3335
3337
3339
3339
3347
3350
3356
3357
3366
3371
3372
3379
3381
3381
3384
3394
3404
3410
3413
3424
3425
3427
3431
3434
3446
3448
3448
3451
3452
3453
3458
3459
3464
3464
3473
3482
3484
3485
3486
3488
3489
3490
3491
3493
3505
3506
3511
3514
3514
3521
3523
3528
3530
3540
3541
3543
3544
3546
3549
3549
3553
3553
3554
3556
3576
3578
3578
3580
3591
3592
3593
3594
3599
3612
3615
3618
3618
3618
3620
3633
3636
3636
3642
3643
3647
3653
3654
3656
3656
3657
3658
3658
3667
3670
3672
3675
3680
3681
3684
3687
3688
3689
3695
3698
3698
3698
3700
3705
3709
3712
3718
3725
3725
3728
3729
3732
3737
3743
3743
3744
3750
3751
3751
3752
3752
3754
3756
3757
3758
3758
3760
3767
3774
3785
3788
3790
3792
3796
3799
3800
3800
3807
3808
3811
3826
3829
3831
3840
3841
3851
3855
3862
3866
3866
3868
3870
3872
3873
3881
3882
3891
3901
3904
3910
3914
3921
3928
3944
3944
3958
3961
3970
3971
3973
3978
3980
3984
3986
3992
3997
4002
4003
4010
4015
4018
4019
4019
4020
4022
4022
4032
4037
4047
4051
4052
4052
4053
4054
4060
4065
4066
4072
4075
4080
4083
4089
4091
4093
4101
4102
4115
4117
4121
4122
4122
4128
4135
4137
4139
4140
4155
4156
4157
4161
4170
4171
4181
4184
4184
4192
4195
4197
4199
4202
4208
4212
4212
4214
4216
4219
4227
4234
4238
4240
4242
4243
4251
4252
4253
4253
5983
5986
5988
5992
5993
5994
5998
6002
6012
6012
6018
6020
6024
6025
6028
6029
6035
6044
6047
6050
6056
6058
6061
6063
6071
6072
6073
6073
6075
6076
6076
6080
6081
6083
6088
6098
6113
6116
6117
6123
6128
6134
6136
6137
6155
6162
6163
6170
6174
6176
6178
6189
6190
6191
6194
6196
6199
6200
6212
6219
6220
6227
6231
6231
6233
6241
6244
6247
6248
6250
6255
6256
6259
6266
6268
6273
6275
6276
6280
6280
6281
6282
6283
6284
6287
6288
6296
6296
6298
6299
6302
6308
6309
6311
6311
6318
6318
6319
6319
6333
6338
6342
6345
6346
6354
6358
6359
6361
6362
6362
6363
6364
6370
6371
6395
6400
6404
6408
6409
6414
6415
6415
6416
6417
6436
6442
6455
6457
6460
6461
6462
6463
6463
6466
6475
6475
6478
6479
6486
6486
6492
6496
6500
6502
6504
6509
6519
6523
6531
6531
6544
6544
6550
6556
6557
6560
6560
6560
6560
6569
6570
6571
6572
6574
6575
6580
6581
6598
6602
6605
6609
6613
6617
6618
6621
6623
6627
6627
6634
6634
6637
6648
6660
6671
6674
6678
6679
6687
6688
6691
6702
6705
6707
6708
6720
6722
6725
6726
6734
6735
6735
6751
6756
6757
6757
6757
6764
6766
6770
6772
6775
6780
6780
6785
6792
6792
6798
6799
6802
6804
6813
6813
6819
6825
6826
6828
6835
6838
6840
6840
6841
6850
6850
6856
6868
6869
6870
6876
6888
6890
6893
6897
6901
6902
6911
6914
6930
6934
6937
6944
6952
6958
6959
6959
6959
6963
6964
6977
6980
6986
6986
6987
6988
6991
6995
7004
7006
7011
7013
7016
7017
7018
7024
7032
7040
7045
7053
7068
7069
7070
7071
7072
7072
7073
7076
7080
7084
7088
7094
7096
7102
7106
7113
7118
7127
7131
7133
7133
7147
7153
7157
7159
7161
7164
7167
7167
7173
7181
7199
7200
7207
7210
7218
7222
7223
7226
7226
7234
7234
7238
7238
7250
7251
7257
7264
7276
7280
7294
7295
7299
7302
7305
7330
7332
7335
7337
7349
7350
7352
7354
7356
7363
7368
7375
7384
7393
7394
7398
7399
7401
7405
7408
7412
7416
7419
7423
7424
7432
7433
7439
7456
7459
7465
7470
7471
7471
7474
7479
7484
7487
7523
7534
7553
7556
7560
7566
7580
7591
7597
7604
7609
7610
7612
7612
7612
7619
7623
7630
7631
7632
7640
7641
7652
7653
7662
7671
7673
7680
7681
7713
7717
7722
7736
7737
7742
7743
7749
7750
7763
7766
7783
7793
7802
7819
7821
7825
7826
7837
7839
7844
7846
7856
7866
7886
7893
7894
7908
7908
7924
7925
7935
7940
7944
7946
7947
7948
7952
7958
7959
7961
7968
7974
7976
7978
7984
7984
7985
8003
8014
8015
8017
8025
8039
8040
8040
8053
8062
8062
8062
8062
8066
8083
8088
8102
8106
8120
8124
8130
8143
8145
8148
8154
8156
8158
8164
8172
8185
8188
8201
8202
8211
8218
8218
8222
8230
8249
8253
8273
8275
8276
8277
8284
8286
8287
8287
8294
8301
8305
8310
8313
8317
8318
8319
8322
8325
8329
8334
8346
8346
8350
8361
8366
8376
8377
8402
8405
8411
8413
8416
8418
8419
8435
8439
8444
8452
8470
8474
8480
8484
8487
8492
8493
8493
8506
8511
8531
8545
8554
8565
8584
8590
8601
8603
8606
8607
8609
8629
8632
8634
8643
8648
8672
8688
8690
8691
8700
8701
8706
8711
8712
8718
8734
8734
8736
8742
8747
8752
8753
8761
8762
8762
8764
8773
8775
8775
8786
8793
8799
8803
8813
8816
8817
8820
8838
8842
8848
8854
8879
8893
8893
8895
8926
8931
8939
8941
8957
8958
8958
8967
8970
8974
8982
8988
8990
9010
9011
9028
9028
9047
9055
9061
9065
9071
9071
9071
9072
9139
9141
9143
9146
9152
9157
9175
9192
9192
9193
9200
9206
9207
9214
9217
9218
9218
9235
9242
9297
9302
9310
9317
9323
9324
9327
9339
9345
9348
9349
9363
9366
9382
9395
9397
9399
9399
9404
9417
9429
9431
9436
9438
9453
9456
9482
9497
9499
9504
9518
9522
9524
9528
9531
9540
9540
9541
9548
9565
9568
9575
9577
9578
9581
9584
9591
9592
9593
9594
9594
9604
9615
9644
9647
9688
9689
9691
9691
9693
9698
9708
9708
9739
9745
9760
9770
9773
9786
9789
9790
9791
9801
9803
9812
9819
9819
9824
9838
9842
9845
9845
9846
9846
9857
9858
9865
9870
11624
11644
11651
11652
11654
11662
11665
11665
11668
11685
11695
11709
11713
11753
11754
11758
11761
11762
11764
11765
11776
11803
11813
11822
11849
11850
11868
11873
11877
11899
11900
11909
11919
11921
11929
11937
11940
11942
11953
11955
11962
11970
11993
11994
12001
12003
12005
12006
12007
12012
12027
12037
12043
12063
12063
12082
12085
12085
12086
12096
12122
12128
12130
12142
12147
12153
12173
12179
12193
12197
12208
12221
12241
12252
12260
12268
12273
12277
12283
12294
12299
12300
12333
12335
12336
12341
12362
12364
12364
12382
12403
12408
12427
12429
12430
12435
12445
12465
12477
12489
12498
12500
12513
12514
12516
12520
12524
12534
12542
12550
12558
12575
12591
12592
12603
12607
12610
12625
12627
12635
12640
12643
12651
12654
12686
12695
12695
12696
12710
12722
12724
12726
12738
12772
12780
12783
12799
12802
12813
12821
12838
12856
12867
12869
12871
12877
12877
12886
12887
12910
12912
12912
12919
12920
12938
12940
12949
12956
12985
12992
12993
12997
13000
13031
13036
13041
13047
13067
13069
13085
13089
13092
13094
13102
13109
13112
13113
13129
13132
13133
13143
13144
13147
13169
13171
13178
13182
13202
13202
13213
13222
13234
13246
13248
13257
13259
13271
13271
13278
13292
13293
13297
13317
13324
13335
13336
13346
13347
13357
13367
13369
13378
13378
13391
13428
13428
13434
13434
13439
13440
13452
13456
13458
13546
13554
13559
13601
13602
13614
13618
13624
13626
13629
13637
13642
13643
13648
13673
13678
13680
13684
13701
13702
13704
13706
13709
13710
13717
13719
13723
13725
13726
13727
13746
13754
13754
13757
13772
13785
13787
13792
13794
13796
13797
13812
13825
13841
13902
13903
13911
13919
13928
13938
13940
13948
13952
13952
13955
13957
13959
13961
13982
13988
14008
14012
14017
14023
14041
14043
14051
14060
14073
14084
14112
14119
14126
14135
14135
14154
14167
14172
14176
14196
14197
14205
14207
14220
14224
14230
14249
14265
14267
14282
14307
14318
14326
14329
14334
14335
14339
14346
14359
14363
14367
14388
14393
14416
14435
14446
14450
14453
14458
14468
14482
14498
14528
14547
14552
14566
14568
14582
14620
14626
14630
14650
14655
14656
14656
14670
14676
14691
14692
14716
14727
14739
14748
14753
14775
14795
14797
14800
14813
14828
14965
14974
14976
14995
15001
15007
15011
15013
15016
15017
15029
15057
15087
15095
15100
15106
15108
15113
15153
15165
15169
15198
15204
15211
15225
15272
15288
15297
15309
15322
15341
15343
15391
15397
15407
15417
15425
15443
15443
15444
15462
15501
15506
15508
15518
15527
15531
15546
15549
15567
15569
15580
15622
15625
15639
15647
15653
15658
15667
15674
15680
15690
15701
15701
15704
15722
15722
15756
15779
15784
15787
15804
15829
15842
15854
15881
15881
15881
15889
15906
15923
15930
15951
15967
15970
15980
16007
16019
16019
16026
16058
16064
16067
16076
16079
16090
16096
16100
16104
16106
16110
16126
16137
16151
16153
16168
16170
16181
16183
16190
16196
16207
16207
16248
16266
16268
16282
16286
16294
16306
16306
16307
16309
16312
16318
16322
16323
16327
16348
16356
16356
16371
16372
16385
16411
16415
16429
16439
16443
16466
16470
16522
16523
16532
16543
16549
16551
16555
16559
16587
16588
16595
16618
16632
16642
16645
16645
16652
16652
16689
16696
16699
16712
16716
16727
16745
16748
16775
16802
16802
16809
16812
16813
16830
16845
16847
16849
16851
16857
16866
16868
16876
16883
16896
16935
16942
16973
16992
17002
17008
17015
17019
17036
17051
17052
17053
17062
17071
17076
17084
17127
17129
17140
17159
17173
17188
17198
17239
17240
17242
17250
17253
17258
17263
17270
17272
17272
17296
17299
17307
17310
17330
17351
17351
17355
17381
17388
17396
17403
17413
17419
17422
17429
17431
17440
17446
17455
17455
17469
17476
17480
17522
17553
17554
17561
17562
17591
17613
17626
17641
17645
17657
17661
17662
17664
17667
17677
17678
17689
17692
17698
17718
17730
17747
17753
17758
17775
17789
17792
17816
17819
17824
17838
17841
17857
17862
17867
17892
17896
17896
17901
17908
17914
17938
17939
17947
17958
17960
17964
17971
17983
17990
17993
17997
18025
18026
18031
18036
18078
18085
18089
18090
18099
18105
18109
18125
18159
18204
18204
18206
18237
18251
18253
18254
18260
18266
18281
18294
18314
18318
18323
18343
18386
18402
18410
18416
18421
18445
18466
18479
18482
18487
18496
18504
18508
18511
18531
18531
18558
18580
18613
18683
18685
18702
18707
18725
18745
18779
18807
18824
18844
18854
18878
18892
18903
18906
18909
18909
18923
19000
19011
19018
19047
19064
19092
19121
19132
19147
19157
19175
19177
19177
19196
19204
19206
19212
19217
19255
19257
19259
19262
19286
19294
19307
19309
19319
19335
19341
22479
22483
22490
22507
22529
22558
22567
22583
22588
22600
22605
22611
22629
22632
22634
22635
22642
22645
22669
22678
22706
22708
22711
22738
22750
22753
22754
22761
22768
22770
22775
22780
22793
22799
22808
22818
22819
22819
22821
22824
22830
22843
22846
22849
22857
22858
22861
22865
22874
22878
22882
22886
22887
22899
22914
22926
22929
22957
22969
23026
23029
23036
23073
23098
23127
23149
23205
23217
23227
23268
23272
23292
23328
23332
23341
23341
23388
23416
23434
23441
23445
23454
23473
23492
23501
23522
23538
23561
23575
23589
23596
23648
23649
23666
23681
23719
23725
23731
23764
23772
23805
23815
23826
23898
23914
23917
23922
23928
23958
23986
23986
23995
24012
24013
24017
24028
24032
24047
24051
24058
24059
24092
24122
24127
24143
24147
24148
24174
24195
24204
24214
24298
24301
24304
24306
24309
24310
24324
24341
24350
24357
24386
24388
24403
24410
24417
24419
24426
24446
24455
24474
24483
24487
24506
24507
24520
24523
24530
24583
24623
24643
24677
24678
24682
24687
24689
24709
24725
24729
24740
24749
24777
24783
24784
24800
24800
24804
24826
24831
24837
24847
24885
24904
24918
24946
24986
25007
25027
25030
25033
25069
25085
25089
25095
25118
25122
25138
25145
25153
25155
25160
25169
25178
25182
25193
25208
25227
25234
25243
25262
25316
25322
25328
25361
25370
25373
25392
25399
25472
25492
25492
25511
25525
25532
25548
25565
25580
25588
25608
25616
25628
25630
25654
25663
25693
25694
25696
25706
25707
25708
25719
25722
25722
25725
25741
25749
25753
25755
25758
25786
25800
25803
25807
25813
25818
25834
25854
25872
25895
25905
25922
25934
25937
25951
26019
26050
26056
26085
26094
26094
26103
26108
26141
26177
26229
26235
26236
26238
26271
26275
26279
26293
26300
26300
26307
26309
26313
26325
26331
26345
26350
26381
26392
26394
26399
26409
26427
26456
26459
26506
26515
26546
26559
26561
26561
26562
26564
26581
26611
26645
26670
26676
26683
26684
26690
26703
26709
26710
26713
26725
26730
26739
26740
26748
26749
26750
26788
26837
26857
26858
26865
26894
26926
26929
26930
26935
26937
26949
26955
26959
26963
26979
27020
27022
27040
27052
27053
27054
27061
27069
27069
27075
27080
27083
27089
27104
27110
27139
27148
27155
27158
27175
27201
27217
27219
27240
27241
27269
27278
27298
27299
27309
27309
27310
27313
27321
27333
27339
27351
27368
27373
27373
27374
27378
27417
27419
27429
27436
27464
27468
27470
27472
27477
27489
27495
27502
27506
27530
27534
27543
27545
27555
27572
27598
27622
27626
27631
27663
27670
27677
27683
27731
27733
27735
27736
27745
27747
27748
27778
27790
27807
27827
27832
27833
27857
27878
27882
27888
27893
27904
27909
27914
27956
27956
27967
27979
27987
27995
28003
28010
28014
28021
28030
28031
28034
28044
28050
28083
28126
28130
28134
28137
28138
28149
28178
28183
28183
28191
28197
28211
28211
28218
28219
28269
28283
28294
28311
28316
28324
28325
28331
28333
28349
28352
28367
28375
28378
28379
28385
28393
28396
28409
28425
28437
28442
28448
28451
28484
28521
28538
28543
28552
28559
28593
28611
28622
28641
28645
28652
28656
28664
28665
28668
28677
28693
28714
28714
28717
28728
28733
28750
28751
28752
28752
28754
28765
28797
28811
28819
28851
28907
28913
28924
28942
28950
28978
28982
28991
29014
29022
29032
29034
29050
29052
29067
29103
29110
29118
29155
29160
29169
29172
29187
29202
29210
29238
29329
29337
29361
29372
29383
29387
29396
29396
29400
29403
29405
29418
29431
29443
29463
29480
29482
29486
29492
29514
29542
29574
29574
29575
29606
29607
29618
29629
29638
29640
29659
29666
29669
29673
29677
29681
29683
29711
29753
29757
29758
29764
29796
29847
29854
29863
29874
29876
29885
29891
29911
29924
29935
29972
29986
30003
30022
30045
30086
30087
30096
30115
30133
30147
30167
30178
30186
30191
30224
30225
30341
30349
30354
30354
30381
30397
30465
30486
30486
30490
30490
30493
30493
30505
30506
30526
30547
30576
30591
30599
30617
30619
30622
30624
30625
30630
30640
30652
30655
30656
30660
30671
30671
30690
30715
30743
30756
30768
30769
30809
30831
30851
30864
30881
30882
30888
30918
30936
30938
30942
30966
30966
30988
31015
31022
31029
31045
31055
31061
31101
31132
31137
31142
31142
31163
31166
31184
31197
31209
31229
31237
31240
31254
31273
31277
31286
31290
31333
31338
31343
31373
31397
31417
31440
31441
31456
31473
31501
31511
31524
31547
31557
31558
31563
31564
31569
31571
31573
31607
31615
31617
31623
31666
31668
31673
31683
31696
31707
31708
31746
31750
31770
31795
31837
31839
31841
31853
31866
31866
31892
31899
31904
31928
31951
31971
31971
31993
32000
32001
32001
32051
32051
32078
32097
32106
32114
32118
32215
32217
32229
32234
32236
32238
32257
32284
32325
32326
32330
32346
32374
32426
32440
32448
32452
32456
32456
32479
32494
32498
32533
32536
32550
32554
32568
32573
32584
32592
32597
32603
32604
32619
32683
32702
32722
32724
32740
32745
32750
32771
32829
32863
32897
32904
32905
32948
32954
32954
32968
32985
32992
33024
33029
33033
33039
33041
33049
33060
33079
33090
33096
33109
33140
33149
33162
33163
33167
33204
33293
33305
33326
33382
33409
33418
33423
33424
33434
33436
33437
33445
33455
33456
33484
33494
33532
33539
33580
33593
33650
33696
33710
33713
33743
33755
33757
33803
33807
33815
33840
33849
33855
33857
33863
33874
33915
33924
33944
33954
33987
34027
34039
34070
34075
34093
34095
34105
34131
34140
34147
34148
34149
34166
34194
34196
34205
34213
34216
34218
34249
34262
34272
34299
34308
34320
34320
34326
34327
34327
34389
34395
34400
34403
34413
34414
34421
34425
34437
34437
34493
34513
34546
34548
34557
34560
34568
34581
34600
34609
34624
34646
34681
34688
34689
34705
34737
34755
34770
34785
34813
34817
34821
34830
34836
34839
34843
34847
34854
34870
34882
34890
34896
34896
34920
34983
34995
34999
35036
35067
35085
35096
35100
35108
35114
35126
35157
35180
35219
35225
35231
35238
35246
35255
35264
35272
35307
35342
35346
35366
35388
35394
35430
35475
35485
35510
35514
35524
35529
35545
35547
35560
35582
35596
35622
35622
35635
35674
35678
35678
35695
35714
35726
35742
35752
35773
35779
35779
35788
35790
35826
35829
35838
35838
35847
35854
35880
35882
35885
35885
35907
35933
35945
35973
35974
36022
36023
36031
36046
36049
36087
36098
36104
36109
36147
36158
36160
36174
36193
36208
36218
36230
36247
36249
36254
36296
36300
36303
36312
36360
36362
36395
36399
36418
36421
36428
36450
36453
36497
36501
36530
36532
36548
36556
36591
36615
36639
36641
36650
36651
36651
36652
36656
36664
36677
36695
36725
36729
36731
36737
36783
36808
36809
36821
36834
36837
36866
36889
36926
36930
36968
36989
36991
37002
37084
37093
37103
37137
37171
37242
37248
37260
37276
37285
37291
37301
37321
37343
37361
37386
37389
37392
37393
37395
37402
37404
37413
37417
37418
37421
37433
37456
37465
37473
37480
37498
37546
37549
37561
37572
37577
37596
37600
37609
37625
37639
37663
37713
37722
37739
37740
37768
37768
37785
37796
37806
37815
37817
37835
37837
37843
37856
37859
37865
45374
45375
45388
45399
45424
45432
45455
45468
45492
45526
45539
45580
45629
45640
45662
45703
45707
45755
45763
45783
45797
45801
45807
45820
45844
45849
45869
45871
45907
45910
45913
45934
45940
45984
46005
46016
46017
46019
46045
46051
46066
46085
46099
46102
46115
46164
46165
46185
46226
46245
46246
46246
46262
46268
46270
46272
46279
46282
46298
46319
46321
46328
46350
46360
46364
46410
46423
46429
46433
46438
46445
46449
46450
46489
46512
46521
46533
46548
46557
46567
46574
46581
46589
46612
46617
46657
46668
46674
46690
46782
46798
46809
46821
46830
46857
46860
46861
46866
46903
46904
46909
46909
46914
46944
46947
46957
46960
46970
46982
46999
47011
47025
47029
47030
47033
47064
47096
47104
47104
47134
47134
47160
47163
47181
47188
47190
47196
47225
47242
47258
47316
47318
47349
47393
47415
47424
47431
47444
47446
47467
47499
47517
47522
47527
47535
47563
47567
47571
47573
47577
47592
47595
47616
47616
47617
47622
47643
47691
47698
47702
47739
47747
47753
47795
47831
47852
47870
47876
47891
47892
47903
47905
47911
47932
47994
47995
48072
48073
48091
48124
48160
48168
48173
48191
48192
48216
48216
48222
48224
48225
48226
48239
48247
48259
48332
48557
48558
48566
48587
48602
48604
48606
48610
48614
48621
48637
48647
48657
48657
48663
48664
48667
48705
48721
48751
48770
48770
48778
48795
48807
48816
48833
48877
48885
48890
48911
48916
48950
49146
49155
49161
49204
49240
49265
49266
49280
49296
49311
49316
49328
49332
49359
49374
49377
49383
49425
49429
49465
49477
49504
49505
49510
49535
49544
49556
49563
49598
49634
49648
49651
49669
49724
49725
49726
49756
49758
49786
49792
49812
49814
49816
49832
49854
49857
49865
49868
49872
49899
49944
49975
49990
49995
50004
50018
50029
50031
50061
50065
50072
50077
50083
50086
50088
50088
50103
50109
50124
50150
50178
50307
50338
50354
50357
50381
50385
50391
50411
50446
50463
50489
50493
50508
50537
50550
50556
50561
50564
50573
50607
50646
50673
50711
50729
50769
50779
50784
50790
50808
50815
50816
50838
50863
50872
50890
50890
50896
50899
50909
50916
50941
50943
50998
51024
51052
51067
51097
51113
51118
51123
51165
51190
51194
51229
51232
51242
51253
51267
51281
51285
51288
51296
51317
51331
51352
51375
51387
51389
51392
51394
51430
51441
51464
51486
51494
51509
51515
51518
51530
51534
51553
51556
51560
51585
51592
51593
51606
51619
51640
51646
51653
51674
51674
51680
51697
51742
51755
51759
51765
51769
51836
51865
51925
51942
51954
52012
52045
52047
52052
52076
52097
52110
52118
52134
52139
52190
52210
52251
52300
52317
52395
52403
52424
52436
52437
52440
52444
52458
52460
52487
52518
52519
52569
52569
52585
52606
52630
52638
52652
52657
52685
52715
52727
52750
52753
52753
52769
52813
52831
52843
52850
52867
52877
52884
52928
52930
52931
52964
52981
52981
53003
53003
53034
53042
53052
53075
53145
53161
53207
53221
53266
53270
53272
53314
53341
53362
53364
53387
53391
53413
53414
53422
53432
53446
53452
53479
53480
53487
53523
53567
53595
53603
53608
53615
53686
53693
53696
53708
53709
53742
53769
53773
53782
53814
53854
53860
53884
53896
53904
53984
53992
53999
54042
54043
54091
54118
54139
54146
54153
54185
54246
54266
54291
54293
54298
54342
54347
54348
54427
54427
54444
54476
54508
54511
54521
54539
54554
54594
54622
54638
54642
54735
54776
54794
54830
54864
54880
54889
54894
54895
54897
54927
54941
54957
54985
54991
55042
55044
55048
55072
55145
55166
55195
55233
55243
55246
55255
55261
55262
55271
55277
55287
55291
55342
55400
55413
55416
55430
55432
55435
55466
55467
55468
55515
55546
55562
55562
55567
55576
55592
55615
55647
55659
55696
55702
55763
55778
55870
55897
55918
55928
55934
55942
55944
55958
55959
55959
55961
55997
56015
56022
56025
56031
56046
56064
56067
56067
56079
56093
56095
56100
56110
56123
56135
56138
56209
56216
56219
56301
56346
56363
56364
56378
56408
56429
56440
56448
56456
56605
56622
56632
56651
56664
56672
56715
56726
56789
56790
56809
56811
56815
56824
56835
56839
56854
56871
56937
56958
56958
56967
56971
56990
56992
57002
57013
57020
57032
57050
57052
57113
57182
57189
57212
57218
57246
57252
57260
57270
57282
57283
57285
57289
57360
57394
57401
57405
57410
57445
57456
57494
57498
57523
57541
57608
57609
57614
57627
57633
57641
57657
57660
57684
57704
57717
57734
57761
57772
57846
57880
57927
57935
57975
57978
58044
58084
58084
58087
58106
58113
58163
58229
58243
58295
58362
58374
58381
58385
58437
58440
58442
58474
58488
58512
58532
58553
58575
58598
58605
58616
58627
58712
58713
58718
58718
58718
58736
58746
58762
58776
58781
58805
58821
58827
58836
58846
58877
58919
58949
58978
58981
58998
59032
59036
59056
59071
59122
59146
59156
59160
59173
59203
59234
59258
59269
59287
59318
59322
59331
59348
59351
59352
59359
59370
59401
59411
59435
59468
59476
59489
59581
59584
59601
59618
59641
59700
59725
59748
59759
59768
59779
59804
59830
59903
59942
59951
59964
59981
59987
59998
59999
60000


==> assets/data/QCRS_STLC_freqs.dat <==
structure,App,68132
structure,Lam,321196
structure,Lit_0,56638
structure,Lit_1,56373
structure,Lit_2,56527
structure,Lit_3,56308
structure,Plus,137950
structure,Var_0,42963
structure,Var_1,28991
structure,Var_2,15538
type,Fun,310208
type,TInt,631404


==> assets/data/QCRS_STLC_sizes.dat <==
4
25
166
992
5232
17505
24772
25273
16355
9678
4174
1686
778
344
165
60
28
17
1
1


==> assets/data/QCRS_STLC_stamps.dat <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
4
4
4
4
4
4
4
4
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
9
9
9
9
9
9
9
9
9
9
9
9
9
9
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
12
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
13
14
14
14
14
14
14
14
14
14
14
14
14
14
15
16
16
16
16
16
16
16
16
16
16
17
17
17
17
17
17
17
17
17
17
17
17
17
18
18
18
18
18
18
18
18
18
18
18
18
18
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
19
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
23
23
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
25
25
25
25
25
25
25
25
25
25
25
25
25
25
26
26
26
26
26
26
26
26
26
26
26
26
26
26
27
27
27
27
27
27
27
27
27
27
27
28
28
28
28
28
28
28
28
28
28
28
28
28
28
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
30
30
30
30
30
30
30
30
30
30
30
30
30
31
31
31
31
31
31
31
31
31
31
31
31
31
32
32
32
32
32
32
32
32
32
32
32
32
32
32
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
35
35
35
35
35
35
35
35
35
35
35
35
35
36
36
36
36
36
36
36
36
36
36
37
37
37
37
37
37
37
37
37
37
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
40
40
40
40
40
40
40
40
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
42
42
42
42
45
45
45
45
45
45
45
45
45
45
45
45
46
46
46
46
46
46
46
46
46
46
46
46
46
46
47
47
47
47
47
47
48
48
48
48
48
48
48
48
48
48
48
48
48
48
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
51
51
51
51
51
51
51
51
51
51
51
52
52
52
52
52
52
52
52
52
52
52
53
53
53
53
53
53
53
53
53
53
53
53
54
54
54
54
54
54
54
54
54
54
54
54
54
54
54
54
55
55
55
55
55
55
55
55
55
55
55
55
55
55
56
56
56
56
56
56
56
56
56
56
56
56
56
57
57
57
57
57
57
57
57
58
58
58
58
58
58
58
58
58
58
58
58
58
59
59
59
59
59
59
59
59
59
60
60
60
60
60
60
60
60
60
60
60
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
62
62
62
62
62
62
62
62
62
63
63
63
63
63
63
63
63
63
64
64
64
64
64
64
64
64
64
65
65
65
65
65
65
65
65
65
65
65
65
66
66
66
66
66
66
66
66
67
67
67
67
67
67
67
67
67
67
67
67
67
68
68
68
68
68
68
68
68
68
68
68
68
69
69
69
69
69
69
70
70
70
70
70
70
70
70
70
70
70
70
70
70
70
70
70
71
71
71
71
71
71
71
71
71
71
71
71
71
72
72
72
72
72
72
72
72
72
72
72
72
73
73
73
73
73
73
73
73
74
74
74
74
74
74
74
74
74
75
75
75
75
75
75
75
75
75
75
75
75
75
75
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
77
77
77
77
77
77
77
77
77
77
77
77
78
78
78
78
78
78
78
78
78
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
80
80
80
80
80
80
80
81
81
81
81
81
81
81
81
81
81
81
81
81
82
82
82
82
82
82
82
82
82
82
82
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
84
84
84
84
84
84
84
84
85
85
85
85
85
85
85
85
85
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
87
87
87
87
87
87
87
87
87
87
87
87
87
87
88
88
88
88
88
88
88
88
88
88
88
89
89
89
89
90
90
90
90
90
90
90
90
91
91
91
91
91
91
91
91
92
92
92
92
92
92
92
93
93
93
93
93
93
93
93
94
94
94
94
94
94
95
95
95
95
95
95
95
95
95
96
96
96
96
96
96
96
96
97
97
97
97
97
97
97
97
97
97
98
98
98
98
98
98
98
98
98
98
98
99
99
99
99
99
99
99
99
99
99
99
99
100
100
100
100
100
100
100
100
100
100
100
100
100
101
101
101
101
101
101
102
102
109
109
109
109
109
109
109
109
109
109
110
110
110
110
110
110
110
110
110
111
111
111
111
111
111
111
111
111
112
112
112
112
112
112
112
112
112
113
113
113
113
114
114
114
114
114
114
114
114
114
114
115
115
115
115
115
115
115
115
115
116
116
116
116
116
116
116
117
117
117
117
117
117
117
117
117
117
117
117
117
117
118
118
118
118
118
118
118
118
118
118
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
120
120
120
120
120
120
120
120
120
120
120
120
121
121
121
121
121
121
121
121
122
122
122
122
122
122
122
122
122
122
122
122
123
123
123
123
123
123
123
123
123
123
123
123
123
123
123
124
124
124
124
124
124
124
124
124
124
124
125
125
125
125
125
125
125
125
126
126
126
126
126
126
126
126
126
126
126
126
127
127
127
127
127
127
127
127
127
127
127
127
128
128
128
128
128
128
128
128
128
129
129
129
129
129
129
129
129
130
130
130
130
130
130
131
131
131
131
131
131
131
132
132
132
132
132
132
132
132
133
133
133
133
133
133
133
134
134
134
134
134
134
134
134
134
134
134
134
134
134
135
135
135
135
135
136
136
136
136
136
137
137
137
137
137
137
137
137
137
137
137
137
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
139
139
139
139
139
139
139
139
139
140
140
140
140
140
140
140
140
140
140
141
141
141
141
141
141
141
142
142
142
142
142
142
142
143
143
143
143
143
143
143
144
144
144
144
144
144
144
144
144
144
144
144
144
145
145
145
145
145
145
145
145
146
146
146
146
146
147
147
147
147
147
147
148
148
148
148
148
148
148
148
148
148
149
149
149
149
149
149
149
149
149
149
150
150
150
150
150
150
150
150
150
150
151
151
151
151
151
151
151
151
151
151
151
152
152
152
152
152
152
153
153
153
153
153
153
153
153
153
154
154
154
154
154
154
154
154
155
155
155
155
155
155
155
155
155
155
155
156
156
156
156
156
156
156
156
156
156
156
156
157
157
157
157
157
157
157
157
157
157
158
158
158
158
158
158
158
158
158
158
159
159
159
159
159
159
159
159
159
159
159
159
159
159
160
160
160
160
160
160
161
161
161
161
161
161
161
161
162
162
162
162
162
162
162
162
162
163
163
163
163
163
163
164
164
164
164
164
164
164
164
165
165
165
165
165
165
165
165
165
166
166
166
166
167
167
167
167
167
167
167
167
167
168
168
168
168
168
169
169
169
169
169
169
169
169
170
170
170
170
170
170
170
170
171
171
171
171
171
171
171
172
172
172
172
172
172
172
172
172
172
173
173
173
173
173
173
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
175
175
175
175
175
175
175
175
175
175
176
176
176
176
177
177
177
177
177
177
177
177
177
178
178
178
178
178
178
178
178
178
178
179
179
179
179
179
179
179
180
180
180
180
180
181
181
181
181
181
181
181
181
181
181
182
182
182
182
183
183
183
183
183
184
184
184
184
184
184
184
184
184
185
185
185
185
185
185
185
185
185
185
186
186
186
186
186
186
186
186
186
186
187
187
187
187
188
188
188
188
188
188
188
188
188
188
188
189
189
189
189
189
190
190
190
190
190
190
190
190
190
190
190
190
190
191
191
191
191
191
191
191
191
191
191
191
192
192
192
192
192
192
192
192
192
193
193
193
193
193
193
193
193
194
194
194
194
194
194
194
194
194
195
195
195
195
195
195
195
195
195
196
196
196
196
196
196
196
196
196
196
197
197
197
197
197
197
197
197
197
197
197
198
198
198
198
198
198
198
198
198
198
198
198
199
199
199
199
199
199
199
200
200
200
200
200
200
200
200
201
201
201
201
201
202
202
202
202
202
202
202
202
202
202
202
203
203
204
204
204
204
204
204
204
204
204
204
205
205
205
205
205
205
205
206
206
206
206
206
206
206
206
206
206
206
207
207
207
207
207
207
207
208
208
208
208
208
208
208
208
208
208
209
209
209
209
209
209
210
210
210
210
210
210
210
210
211
211
211
211
211
211
212
212
212
212
212
212
212
213
213
213
213
213
213
213
214
214
214
214
214
214
214
214
214
214
215
215
215
215
216
216
216
217
217
217
218
218
218
218
218
219
219
219
219
219
219
219
219
220
220
220
220
220
220
221
221
221
221
221
221
221
221
221
221
221
222
222
222
223
223
223
223
223
223
223
223
223
223
223
223
224
224
224
224
224
224
225
225
225
225
225
225
225
240
240
240
240
240
241
241
241
241
241
241
241
241
241
241
242
242
243
243
243
243
243
243
243
243
243
243
244
244
244
244
244
245
245
245
245
245
245
246
246
246
246
246
246
246
247
247
247
247
247
247
247
247
247
247
247
247
247
247
248
248
248
248
248
248
248
248
249
249
249
249
249
249
249
249
249
250
250
250
250
250
250
250
250
250
250
251
251
251
251
251
251
251
251
251
252
252
252
252
252
252
252
253
253
253
253
254
254
254
254
254
254
254
254
255
255
255
255
255
255
256
256
256
256
256
256
257
257
257
257
257
257
257
257
257
258
258
258
258
258
258
258
258
258
258
258
258
259
259
259
259
260
260
260
260
260
260
260
260
261
261
261
261
261
261
261
261
261
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
263
263
263
263
263
263
263
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
265
265
265
265
265
265
265
265
266
266
266
266
266
267
267
267
267
267
267
267
267
267
268
268
268
268
268
268
268
268
268
268
269
269
269
269
270
270
270
270
270
270
270
271
271
271
271
271
271
271
271
272
272
272
272
272
272
272
272
272
272
272
273
273
273
273
273
273
274
274
274
274
274
274
274
274
274
275
275
275
275
275
275
275
275
276
276
276
276
276
276
276
276
276
276
276
277
277
277
277
277
277
277
277
277
277
277
277
277
278
278
278
278
278
278
279
279
279
279
279
279
279
279
279
279
280
280
280
280
280
280
280
280
280
281
281
281
281
282
282
282
282
282
282
282
282
282
282
282
282
282
282
283
283
283
283
284
284
284
284
284
284
284
284
284
284
284
284
285
285
285
285
285
285
285
285
285
285
286
286
286
286
286
286
286
287
287
287
287
287
287
287
287
287
287
287
287
288
288
288
288
288
288
289
289
289
289
289
289
289
289
290
290
290
290
290
290
290
291
291
291
291
291
292
292
292
292
292
292
293
293
293
293
293
293
293
293
293
293
293
293
293
293
294
294
294
294
294
294
294
294
294
294
294
294
295
295
295
295
295
295
295
295
295
295
296
296
296
296
296
296
296
296
296
296
297
297
297
297
297
298
298
298
298
298
298
298
298
299
299
299
299
299
299
300
300
300
300
300
300
300
300
300
300
301
301
301
301
301
301
301
302
302
302
302
302
302
302
302
302
303
303
303
303
304
304
304
304
304
304
305
305
305
305
305
305
305
305
306
306
306
306
306
306
307
307
307
307
307
307
307
308
308
309
309
309
309
310
310
310
311
311
311
311
311
311
311
311
311
311
311
312
312
312
312
312
312
312
312
312
313
313
313
313
313
313
313
313
313
314
314
314
315
315
315
315
316
316
316
316
316
317
317
317
317
317
317
318
318
318
318
318
318
318
318
318
318
318
318
318
319
319
319
319
319
319
320
320
320
320
321
321
321
321
321
321
321
321
322
322
322
322
322
322
322
322
322
322
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
324
324
324
324
324
324
324
324
324
324
324
324
325
325
325
325
325
326
326
326
327
327
327
327
328
328
328
328
328
328
328
328
328
328
328
328
329
329
329
329
329
329
330
330
330
330
330
331
331
331
331
331
331
332
332
332
332
332
332
332
332
333
333
333
333
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
335
335
335
335
335
335
335
335
335
336
336
336
336
336
336
337
337
337
337
337
337
337
337
337
337
338
339
339
339
339
339
339
339
340
340
340
340
340
340
340
340
341
341
341
341
341
341
341
342
342
343
343
343
343
344
344
344
344
344
344
344
345
345
345
345
345
345
345
345
346
346
346
346
346
346
346
346
346
346
346
346
347
347
348
348
348
348
349
349
349
349
349
349
349
349
350
350
350
350
350
350
350
351
351
351
351
351
352
352
352
352
352
352
352
352
353
353
353
353
353
354
354
354
354
354
354
354
354
354
355
355
355
356
356
356
356
356
357
357
357
357
357
357
357
357
357
357
357
357
357
358
358
358
358
358
359
359
359
359
359
359
359
359
360
360
360
360
360
360
360
360
360
360
361
361
361
361
361
361
361
362
362
362
362
362
362
363
363
363
363
363
363
364
364
364
364
364
364
364
364
364
364
365
365
365
365
365
365
366
366
366
366
366
366
366
366
366
366
367
367
367
367
367
367
367
367
367
367
368
368
368
368
368
368
368
368
368
368
369
369
369
369
369
370
370
370
370
371
371
371
371
371
371
371
371
371
372
372
372
372
372
372
372
372
372
373
373
373
373
373
373
373
373
373
374
374
374
374
374
374
374
374
374
374
374
374
375
375
375
375
375
375
376
376
376
376
376
376
376
376
377
377
377
377
377
377
377
377
378
378
378
378
378
378
378
378
379
379
379
379
379
379
379
379
379
379
380
380
380
380
380
380
380
380
380
380
381
381
381
381
381
381
381
381
381
381
381
381
381
382
382
382
382
382
382
382
382
383
383
383
383
384
384
384
384
384
384
384
385
385
385
385
385
385
385
386
386
386
386
386
386
386
386
387
387
387
387
387
387
387
387
388
388
388
388
388
388
388
388
388
389
389
389
389
389
389
389
390
390
390
390
390
391
391
391
391
391
391
391
391
391
391
391
391
392
392
392
392
392
392
392
392
392
393
393
394
394
394
394
394
394
394
394
395
395
395
395
395
395
395
395
395
396
396
396
396
396
396
396
396
397
397
397
398
398
398
398
399
399
399
399
399
399
399
399
399
399
400
400
400
400
401
401
401
401
401
401
401
401
401
401
401
402
402
402
402
402
403
403
403
404
404
404
404
404
404
404
405
405
405
405
405
405
406
406
406
406
406
406
406
406
406
407
407
407
407
407
407
408
408
408
408
408
409
409
409
409
410
410
410
410
411
411
411
411
412
412
412
412
412
412
412
412
413
413
413
413
413
413
413
413
413
414
414
414
414
414
414
414
415
415
415
415
415
415
416
416
416
416
416
416
416
416
416
416
416
417
417
417
417
417
417
418
418
418
418
418
418
419
419
419
419
420
420
420
420
420
421
421
421
421
422
422
422
422
422
422
422
422
423
423
423
423
423
423
423
423
424
424
424
424
424
424
425
425
425
425
425
426
426
426
426
426
426
426
426
427
427
427
427
427
427
428
428
428
428
428
428
428
428
428
429
429
429
429
430
430
430
430
430
430
430
431
431
431
431
431
431
431
432
432
432
432
432
432
433
433
433
433
434
434
434
434
435
435
435
435
435
435
435
435
435
435
435
435
436
436
436
436
436
437
437
437
438
438
438
438
438
438
438
439
439
439
439
439
439
439
439
440
440
440
440
440
440
441
441
441
441
441
441
441
441
442
442
442
442
442
443
443
443
443
443
443
444
444
444
444
445
445
445
446
446
446
446
446
446
447
447
447
447
448
448
448
448
448
448
448
449
449
449
449
449
449
449
449
450
450
450
450
450
450
450
451
451
451
451
451
451
451
451
451
451
452
452
452
452
452
452
453
453
453
453
453
453
453
453
453
454
454
454
454
454
454
454
455
455
455
455
455
455
455
455
455
455
456
456
456
456
456
457
457
457
457
457
457
457
457
457
457
458
458
458
458
458
458
458
458
458
458
458
458
458
459
459
459
459
460
460
460
460
460
461
461
461
461
461
461
462
462
462
462
462
462
462
462
463
463
463
463
463
463
463
463
464
464
464
464
464
464
464
464
464
464
465
465
465
465
465
465
466
466
466
466
467
467
467
467
467
467
467
467
468
468
468
468
468
501
501
501
501
501
501
502
502
502
502
502
502
502
503
503
503
503
504
504
504
504
504
504
504
505
505
505
505
505
505
506
506
506
506
506
506
506
506
506
506
507
507
507
507
507
507
507
507
507
508
508
508
508
508
508
508
508
508
509
509
509
509
509
509
509
510
510
510
510
511
511
512
512
512
512
512
512
513
513
513
513
513
513
513
513
513
513
513
513
514
514
514
514
515
515
515
515
515
515
515
516
516
516
516
517
517
517
517
517
517
517
517
517
517
518
518
518
518
518
518
519
519
520
520
520
520
520
520
521
521
521
522
522
522
522
522
523
523
523
523
523
523
523
523
523
524
524
524
524
524
524
524
524
524
525
525
525
525
525
525
525
525
526
526
526
526
526
526
527
527
527
527
527
527
527
528
528
528
528
528
528
528
529
529
529
529
529
529
529
529
530
530
530
531
531
531
531
531
531
531
531
531
531
531
531
531
532
532
532
532
532
532
532
532
532
532
533
533
533
533
533
533
533
533
534
534
534
534
535
535
535
535
535
535
535
536
536
536
536
536
536
537
537
537
537
537
537
537
537
538
538
538
538
538
538
538
538
538
539
539
539
539
539
539
540
540
540
540
540
540
540
540
540
541
541
541
541
541
541
542
542
542
542
542
542
542
543
543
543
543
543
543
543
543
544
544
544
544
544
544
544
545
545
545
545
545
546
546
546
546
546
546
546
546
546
546
547
547
547
547
547
547
548
548
548
548
548
549
549
549
549
549
549
550
550
550
550
550
551
551
551
551
551
551
551
551
552
552
552
552
552
552
552
553
553
553
553
553
554
554
554
554
554
554
554
555
555
555
556
556
556
557
557
557
557
557
557
557
558
558
558
558
558
558
558
558
559
559
559
559
559
559
559
560
560
560
560
560
561
561
561
561
561
562
562
562
562
562
562
562
563
563
563
563
563
563
563
563
564
564
564
564
565
565
565
565
565
565
565
565
565
566
566
566
566
567
567
567
567
567
567
567
568
568
568
568
568
569
569
569
569
569
569
569
569
570
570
570
570
570
570
570
571
571
571
571
571
571
571
572
572
572
572
572
573
573
573
573
573
573
573
573
573
573
574
574
574
574
575
575
575
576
576
576
576
576
576
576
577
577
577
577
578
578
578
578
579
579
579
579
579
579
580
580
580
581
581
582
582
582
582
582
582
582
582
582
582
582
582
583
583
583
583
583
583
583
583
583
584
584
584
585
585
585
585
585
586
586
586
586
587
587
587
587
587
587
588
588
588
588
588
589
589
589
589
589
589
589
589
589
589
590
590
590
590
590
590
590
591
591
591
591
592
592
592
592
592
593
593
593
593
593
593
594
594
594
594
595
595
595
595
595
595
596
596
596
596
596
596
597
597
597
597
597
597
598
598
598
598
598
598
598
598
598
598
599
599
599
600
600
600
600
600
601
601
601
601
602
602
602
603
603
603
603
603
603
603
603
603
603
604
604
604
604
604
604
605
605
605
605
605
605
605
606
606
606
606
607
607
607
607
608
608
608
608
608
608
608
608
608
608
608
609
609
610
610
610
610
610
610
611
611
611
611
612
612
612
612
612
612
612
613
613
613
614
614
615
615
615
615
615
615
616
616
616
616
616
616
616
617
617
617
617
618
618
618
618
618
619
619
619
619
619
619
619
619
619
620
620
621
621
621
621
622
622
623
623
623
623
623
623
623
624
624
624
624
624
624
624
625
625
625
625
625
625
625
626
626
626
626
626
626
626
627
627
627
627
627
627
627
627
627
628
628
628
628
629
629
629
629
629
629
630
630
630
630
631
631
631
631
631
631
632
632
632
632
633
633
633
633
633
633
633
633
633
633
633
634
634
634
634
634
634
634
634
634
634
635
635
635
635
635
636
636
636
636
636
637
638
638
638
638
638
638
638
638
639
639
639
639
639
639
640
640
640
640
640
640
640
641
641
641
641
641
641
641
641
642
642
642
642
642
642
643
643
643
643
643
643
644
644
644
644
644
644
644
644
644
645
645
645
645
645
645
646
646
646
646
647
647
647
647
647
648
648
648
648
648
648
648
648
649
649
649
649
649
649
650
650
650
650
650
650
650
650
650
650
650
650
650
651
651
651
651
651
651
652
652
652
652
652
652
652
652
652
652
653
653
653
653
653
653
653
653
654
654
654
654
654
654
654
655
655
655
655
656
656
656
656
656
656
656
656
656
657
657
657
657
657
658
658
658
659
659
659
659
659
659
659
659
659
659
659
659
659
660
660
660
661
661
661
661
661
661
661
661
662
662
662
662
662
662
663
663
663
663
663
664
664
664
664
664
665
665
666
666
666
667
667
667
667
667
667
668
668
668
668
668
668
668
668
669
670
670
670
671
671
671
671
671
671
671
671
672
673
673
673
673
673
673
673
673
674
674
674
674
674
674
675
675
675
675
675
675
676
676
676
676
676
676
677
677
677
677
678
678
678
679
679
679
679
679
679
679
679
679
680
680
680
680
681
681
681
681
681
681
682
682
683
683
683
683
684
684
684
684
684
684
684
684
684
684
685
685
685
685
686
686
686
686
686
686
686
686
686
686
687
687
687
687
687
689
689
689
689
689
689
690
690
690
690
690
690
690
690
691
691
691
691
691
691
691
691
692
692
692
692
692
692
692
692
693
693
693
694
694
695
695
695
695
695
695
696
696
696
696
696
697
697
697
697
697
697
697
697
698
698
698
698
698
698
699
699
699
699
699
699
699
699
699
700
700
700
700
700
700
700
701
701
703
703
704
704
704
705
705
705
705
705
705
706
706
706
706
706
706
706
706
707
707
707
707
707
707
708
708
708
708
708
708
708
708
709
709
709
709
710
710
710
710
710
710
711
711
711
711
711
711
711
712
712
712
712
712
712
713
713
713
713
714
714
714
714
714
714
715
715
715
716
716
716
716
716
716
716
717
717
717
717
718
718
718
719
719
719
719
719
719
719
720
720
721
721
721
721
721
721
721
722
722
722
722
723
723
723
723
723
724
724
724
724
724
724
724
724
725
725
725
725
725
726
726
726
726
726
726
726
726
727
727
727
727
727
727
727
727
727
727
727
728
728
728
728
728
728
728
728
728
728
729
729
729
729
729
729
729
729
729
730
730
730
730
730
731
731
731
731
731
731
732
732
732
732
733
733
733
733
733
733
733
734
734
734
734
735
735
735
736
736
736
736
736
737
737
737
737
737
737
738
738
738
738
738
739
739
739
739
739
739
740
740
740
740
740
741
741
741
741
742
742
742
742
742
742
742
742
742
743
743
743
743
743
743
743
744
744
744
744
744
745
745
745
746
746
746
747
747
747
747
747
748
748
748
748
748
749
749
750
750
750
750
750
751
751
751
751
752
752
752
752
752
752
753
753
753
753
753
753
754
754
754
754
754
755
755
755
755
756
756
756
756
756
756
756
756
756
757
757
758
758
758
758
758
758
758
759
759
759
759
759
759
759
759
760
760
760
760
760
760
760
761
761
761
761
761
761
761
761
762
762
762
762
762
762
762
762
762
763
763
763
763
763
763
763
764
764
764
764
764
764
764
764
764
764
764
764
765
765
765
766
766
766
766
766
766
766
766
766
767
767
767
767
767
767
768
768
768
768
768
768
768
768
768
768
769
769
769
770
770
770
770
770
770
770
771
771
771
771
771
771
772
772
772
772
773
773
773
773
773
774
774
774
774
774
774
774
774
774
774
775
775
775
775
776
776
776
776
776
777
777
777
777
777
777
777
777
778
778
778
778
778
778
779
779
779
779
780
780
780
780
780
780
780
780
780
781
781
781
781
781
782
783
783
783
783
784
784
784
784
784
784
784
785
785
785
785
785
785
785
786
786
786
786
786
787
787
787
787
787
787
787
788
788
788
788
788
788
788
788
788
789
789
789
789
789
790
790
790
790
790
791
791
791
791
791
791
791
791
792
792
792
793
793
793
793
793
793
793
794
794
794
794
795
795
795
795
795
795
796
796
796
796
796
797
797
797
797
798
798
798
798
798
798
798
798
798
798
799
799
799
799
799
800
800
800
800
800
801
801
801
802
802
802
803
803
803
803
803
803
803
804
804
804
805
805
805
805
805
806
806
807
807
807
807
807
807
807
808
808
808
808
808
808
808
808
809
809
809
809
809
809
809
809
810
810
810
810
810
810
811
811
811
812
812
812
813
813
813
814
814
815
815
815
815
815
816
816
816
816
817
817
817
817
817
818
818
818
818
818
819
819
819
820
820
821
821
821
821
821
822
822
822
822
823
823
823
823
823
823
823
823
823
824
824
824
824
824
824
824
825
825
825
826
826
827
827
828
828
828
828
828
828
828
828
828
829
829
829
829
829
829
830
830
830
830
831
831
831
832
832
832
832
832
833
833
833
833
833
833
834
834
834
834
834
834
835
835
835
835
836
836
836
837
837
837
837
838
838
838
838
839
839
840
840
840
840
840
840
841
841
841
841
841
841
841
841
841
841
841
842
842
842
842
843
843
844
844
844
844
845
845
845
845
846
846
846
846
846
846
847
847
847
847
848
848
848
849
849
849
850
850
850
850
851
851
851
852
852
852
852
852
852
853
853
853
854
854
854
854
854
854
855
856
856
856
856
857
857
857
857
857
857
857
858
858
858
858
858
859
859
860
860
860
860
860
860
860
860
861
861
861
861
861
861
861
861
861
862
862
862
862
862
862
862
862
863
863
863
863
864
864
864
864
864
865
865
865
865
865
865
865
866
866
866
866
866
866
866
867
867
868
868
868
868
868
868
869
869
869
869
870
870
870
870
871
871
871
872
872
872
872
872
872
872
872
873
873
873
873
873
873
873
873
873
874
874
874
875
875
875
876
876
876
876
877
877
877
877
877
878
878
878
878
878
878
878
878
878
879
879
880
880
880
880
880
881
881
881
881
881
882
882
883
883
883
883
883
883
884
884
884
884
884
884
885
885
885
885
885
885
886
886
886
886
887
887
887
887
887
887
887
887
887
887
887
887
887
887
887
887
888
888
889
889
889
889
889
889
889
889
890
890
890
890
890
890
890
890
890
890
890
890
891
891
891
891
891
891
891
892
892
892
892
892
893
893
893
894
894
894
895
895
895
895
895
895
895
896
896
896
896
896
897
897
897
897
897
897
897
897
898
898
898
899
899
899
899
900
900
900
900
900
900
900
901
901
901
901
901
901
902
902
902
902
902
903
903
903
903
904
904
904
904
904
904
904
905
905
905
905
905
905
906
906
906
906
907
907
907
907
907
908
909
909
909
909
909
910
910
910
910
910
910
910
911
911
911
911
911
911
911
911
911
912
912
913
913
913
913
913
914
914
914
914
914
914
915
915
915
915
915
915
916
916
916
916
916
916
916
916
916
917
917
917
918
918
918
918
918
918
919
919
919
919
919
919
919
920
920
920
920
920
921
921
921
921
921
921
921
921
921
922
922
922
922
922
922
922
922
923
923
923
923
923
924
924
924
924
924
924
924
925
926
926
926
927
927
927
927
927
928
928
928
928
928
929
929
930
930
930
930
930
930
930
930
930
931
931
931
931
931
931
932
932
932
932
933
933
933
933
933
934
934
934
934
934
935
935
935
936
936
936
936
936
936
937
937
937
937
937
937
937
938
938
938
938
938
939
939
939
940
940
940
940
940
941
941
941
941
941
942
942
942
943
944
944
944
944
944
944
945
945
945
945
945
945
946
946
946
947
947
947
947
947
947
947
947
948
948
948
948
948
948
949
949
949
949
950
950
950
950
950
951
952
952
953
953
953
1019
1019
1019
1020
1020
1020
1021
1021
1021
1021
1022
1022
1022
1022
1022
1022
1023
1023
1023
1023
1024
1024
1024
1024
1024
1024
1025
1025
1025
1025
1025
1026
1026
1026
1026
1026
1026
1027
1027
1027
1027
1027
1028
1028
1028
1028
1028
1029
1029
1029
1029
1029
1029
1029
1029
1029
1029
1029
1030
1030
1030
1030
1031
1031
1032
1032
1032
1032
1033
1033
1034
1034
1034
1034
1034
1034
1034
1035
1035
1035
1035
1035
1035
1036
1036
1036
1036
1037
1037
1037
1037
1037
1037
1037
1038
1038
1038
1038
1039
1039
1039
1039
1040
1040
1040
1040
1040
1040
1041
1041
1041
1041
1041
1042
1042
1042
1043
1043
1043
1043
1043
1043
1044
1044
1044
1044
1044
1044
1044
1044
1044
1045
1045
1045
1046
1046
1046
1046
1046
1046
1046
1047
1047
1047
1047
1047
1047
1047
1048
1048
1048
1048
1048
1048
1048
1049
1049
1050
1050
1050
1050
1050
1050
1050
1050
1050
1051
1051
1051
1051
1051
1051
1051
1051
1052
1052
1052
1052
1052
1053
1053
1053
1053
1053
1053
1053
1053
1053
1054
1054
1054
1054
1055
1055
1055
1055
1055
1056
1056
1056
1056
1056
1057
1057
1057
1058
1058
1058
1058
1058
1059
1059
1059
1059
1059
1059
1060
1060
1060
1060
1061
1061
1061
1061
1061
1061
1062
1062
1062
1062
1062
1062
1062
1063
1063
1063
1063
1064
1064
1064
1064
1064
1064
1065
1065
1065
1066
1066
1066
1066
1067
1067
1068
1068
1068
1069
1069
1069
1069
1069
1069
1069
1070
1070
1070
1070
1070
1070
1071
1071
1071
1072
1072
1072
1072
1072
1072
1072
1073
1073
1073
1074
1074
1074
1074
1074
1074
1074
1075
1076
1076
1076
1076
1076
1076
1076
1076
1077
1077
1078
1078
1079
1079
1079
1079
1079
1080
1080
1080
1080
1081
1081
1081
1081
1081
1081
1081
1081
1081
1081
1082
1082
1082
1082
1082
1082
1082
1083
1083
1083
1083
1083
1084
1084
1084
1084
1085
1085
1085
1085
1085
1085
1086
1086
1086
1086
1086
1086
1086
1087
1087
1087
1088
1089
1090
1090
1090
1090
1090
1090
1090
1090
1091
1091
1091
1092
1092
1092
1092
1092
1092
1093
1093
1094
1094
1094
1094
1094
1094
1095
1095
1095
1095
1095
1096
1096
1096
1096
1096
1096
1096
1097
1097
1097
1097
1097
1098
1098
1098
1098
1098
1098
1098
1098
1099
1099
1099
1099
1099
1100
1100
1100
1100
1100
1100
1100
1100
1101
1101
1101
1101
1102
1102
1103
1103
1103
1103
1103
1104
1104
1104
1104
1104
1105
1105
1105
1105
1107
1107
1107
1107
1108
1108
1108
1108
1108
1109
1109
1109
1109
1109
1110
1110
1111
1112
1112
1112
1112
1112
1112
1112
1113
1113
1113
1113
1113
1114
1114
1115
1115
1115
1115
1115
1115
1116
1117
1117
1117
1117
1118
1118
1118
1118
1118
1119
1119
1119
1119
1119
1119
1119
1119
1120
1121
1121
1121
1121
1122
1122
1123
1123
1123
1123
1123
1123
1123
1124
1124
1124
1124
1124
1124
1124
1124
1124
1125
1125
1125
1126
1126
1126
1127
1127
1127
1128
1128
1129
1129
1129
1130
1130
1130
1130
1131
1131
1131
1131
1132
1132
1133
1133
1133
1133
1133
1134
1134
1134
1134
1136
1136
1136
1137
1137
1137
1137
1137
1137
1138
1138
1138
1138
1139
1139
1139
1140
1140
1140
1140
1140
1140
1140
1141
1141
1141
1141
1141
1141
1142
1142
1142
1143
1143
1143
1143
1144
1144
1144
1144
1144
1145
1145
1145
1146
1146
1146
1146
1146
1146
1146
1147
1147
1147
1147
1148
1149
1149
1150
1150
1150
1150
1150
1150
1151
1151
1151
1151
1151
1151
1152
1152
1152
1153
1153
1154
1154
1154
1154
1154
1154
1154
1154
1154
1155
1155
1155
1155
1155
1155
1156
1156
1157
1157
1157
1157
1158
1158
1158
1159
1159
1159
1160
1160
1160
1160
1160
1160
1160
1160
1161
1161
1161
1161
1161
1161
1161
1161
1161
1162
1162
1162
1162
1162
1163
1163
1163
1163
1163
1164
1164
1164
1164
1165
1165
1165
1165
1165
1165
1165
1166
1166
1166
1166
1166
1166
1166
1167
1167
1167
1167
1168
1168
1168
1168
1169
1169
1169
1169
1169
1170
1170
1170
1170
1170
1171
1171
1171
1172
1172
1172
1172
1172
1172
1173
1173
1173
1173
1173
1173
1173
1174
1174
1175
1175
1175
1175
1176
1176
1176
1176
1176
1177
1177
1177
1177
1178
1178
1179
1179
1179
1180
1180
1180
1180
1180
1180
1181
1181
1181
1181
1181
1181
1182
1182
1183
1183
1183
1183
1183
1183
1183
1184
1184
1184
1184
1184
1184
1184
1184
1186
1186
1186
1186
1186
1186
1187
1187
1187
1188
1188
1188
1188
1188
1188
1189
1189
1189
1189
1189
1189
1189
1190
1190
1190
1190
1190
1190
1191
1191
1191
1191
1192
1192
1192
1192
1192
1192
1192
1192
1192
1193
1193
1193
1193
1193
1193
1194
1194
1194
1194
1194
1195
1196
1196
1196
1196
1196
1196
1196
1197
1197
1197
1198
1198
1198
1198
1198
1199
1199
1199
1199
1200
1200
1200
1200
1201
1201
1201
1202
1202
1202
1202
1203
1203
1203
1203
1203
1203
1204
1204
1205
1205
1205
1205
1205
1205
1205
1206
1206
1206
1206
1206
1207
1207
1207
1207
1207
1207
1207
1208
1208
1208
1208
1209
1209
1209
1209
1210
1210
1210
1210
1210
1210
1210
1210
1211
1211
1212
1212
1213
1213
1213
1213
1213
1214
1214
1214
1214
1215
1215
1215
1215
1215
1216
1216
1217
1217
1217
1217
1217
1217
1218
1218
1218
1218
1218
1219
1219
1219
1219
1219
1220
1220
1220
1220
1220
1220
1221
1221
1221
1222
1222
1222
1222
1222
1222
1222
1222
1222
1222
1223
1223
1223
1223
1224
1224
1224
1224
1224
1224
1224
1224
1225
1225
1226
1226
1226
1226
1226
1226
1227
1227
1227
1227
1228
1228
1228
1229
1229
1229
1229
1229
1230
1230
1230
1230
1230
1231
1231
1231
1232
1232
1232
1232
1233
1233
1233
1233
1234
1234
1235
1235
1235
1236
1236
1236
1237
1237
1237
1237
1238
1238
1239
1239
1239
1239
1239
1240
1240
1240
1240
1240
1240
1240
1241
1241
1241
1241
1241
1241
1242
1242
1242
1242
1242
1242
1243
1243
1243
1243
1244
1244
1244
1245
1245
1245
1245
1245
1245
1245
1246
1246
1246
1246
1246
1246
1247
1247
1247
1247
1248
1248
1248
1248
1249
1249
1249
1249
1249
1249
1249
1250
1250
1250
1251
1251
1251
1251
1252
1252
1252
1252
1252
1252
1252
1253
1253
1253
1253
1253
1254
1254
1254
1255
1255
1255
1256
1256
1257
1257
1257
1257
1257
1258
1258
1258
1260
1260
1260
1260
1261
1261
1261
1262
1262
1262
1262
1262
1263
1263
1263
1263
1264
1264
1264
1264
1265
1265
1265
1265
1265
1265
1266
1266
1266
1266
1266
1266
1267
1267
1267
1267
1268
1268
1268
1269
1269
1269
1269
1269
1270
1270
1270
1270
1270
1271
1271
1271
1271
1272
1272
1272
1272
1272
1272
1273
1273
1273
1273
1273
1274
1274
1274
1274
1274
1274
1275
1275
1275
1275
1275
1275
1275
1275
1276
1276
1276
1276
1276
1276
1277
1277
1277
1277
1277
1278
1278
1279
1279
1280
1280
1280
1280
1281
1281
1281
1281
1281
1282
1282
1282
1282
1283
1283
1284
1284
1284
1285
1285
1286
1286
1286
1286
1286
1286
1286
1286
1287
1287
1287
1287
1287
1287
1287
1288
1288
1288
1288
1288
1288
1288
1289
1289
1290
1290
1290
1290
1290
1290
1290
1291
1291
1291
1291
1291
1291
1291
1291
1292
1292
1292
1292
1292
1293
1293
1294
1294
1295
1295
1295
1295
1295
1295
1296
1296
1296
1297
1297
1297
1297
1297
1297
1297
1297
1298
1298
1298
1298
1298
1298
1299
1299
1299
1299
1299
1300
1300
1301
1301
1301
1301
1301
1301
1301
1301
1301
1301
1302
1302
1302
1302
1302
1303
1303
1303
1303
1303
1304
1305
1305
1305
1305
1305
1305
1306
1306
1307
1307
1307
1308
1308
1308
1308
1308
1308
1308
1308
1309
1309
1309
1310
1310
1311
1311
1312
1312
1313
1313
1313
1313
1314
1314
1314
1315
1315
1315
1315
1315
1316
1316
1316
1316
1316
1316
1316
1316
1316
1316
1317
1317
1317
1318
1318
1318
1318
1318
1319
1319
1319
1319
1319
1319
1319
1320
1320
1320
1320
1321
1321
1323
1323
1323
1323
1323
1323
1323
1324
1324
1325
1325
1325
1325
1326
1326
1326
1326
1326
1326
1327
1327
1327
1327
1328
1328
1328
1328
1328
1329
1329
1329
1329
1329
1329
1330
1330
1330
1331
1331
1331
1331
1331
1331
1332
1332
1332
1332
1332
1332
1332
1332
1333
1333
1334
1334
1334
1334
1335
1335
1335
1336
1336
1336
1336
1336
1336
1336
1337
1337
1337
1337
1337
1337
1337
1338
1338
1338
1338
1338
1338
1339
1339
1339
1339
1339
1340
1340
1340
1340
1340
1340
1341
1341
1341
1341
1341
1342
1342
1342
1342
1342
1343
1343
1343
1343
1343
1343
1343
1343
1343
1343
1344
1344
1344
1344
1345
1345
1346
1346
1346
1346
1346
1346
1346
1347
1347
1347
1347
1347
1347
1348
1348
1348
1348
1349
1349
1349
1350
1351
1351
1352
1352
1352
1352
1353
1353
1353
1353
1353
1354
1354
1354
1354
1354
1354
1354
1354
1354
1354
1355
1355
1355
1355
1356
1356
1356
1356
1356
1356
1356
1357
1357
1357
1357
1357
1357
1357
1357
1358
1358
1358
1359
1359
1359
1359
1360
1360
1360
1360
1360
1361
1361
1361
1361
1361
1361
1361
1362
1362
1363
1363
1363
1363
1364
1364
1364
1364
1364
1364
1364
1364
1365
1365
1365
1366
1367
1367
1367
1367
1368
1368
1368
1368
1368
1369
1369
1369
1369
1369
1370
1370
1370
1371
1371
1371
1371
1371
1371
1371
1371
1371
1372
1372
1372
1373
1373
1373
1374
1374
1374
1374
1374
1374
1374
1374
1375
1375
1375
1375
1376
1376
1376
1376
1376
1376
1376
1377
1377
1377
1377
1378
1378
1378
1378
1379
1379
1379
1380
1380
1380
1380
1380
1381
1381
1381
1381
1381
1382
1382
1382
1382
1382
1382
1383
1383
1383
1384
1384
1384
1384
1384
1385
1385
1385
1385
1385
1385
1385
1386
1386
1386
1386
1386
1386
1387
1387
1387
1387
1387
1387
1387
1387
1388
1388
1388
1388
1388
1389
1389
1389
1389
1389
1389
1390
1390
1390
1390
1390
1390
1390
1390
1390
1390
1390
1391
1391
1391
1391
1391
1391
1392
1392
1392
1392
1393
1393
1393
1393
1394
1395
1395
1396
1396
1396
1396
1396
1397
1397
1398
1398
1398
1398
1398
1398
1398
1399
1399
1399
1399
1399
1399
1399
1399
1399
1399
1399
1399
1400
1400
1400
1401
1401
1401
1402
1402
1402
1403
1403
1403
1403
1403
1404
1404
1404
1405
1405
1405
1405
1405
1405
1406
1406
1406
1406
1406
1407
1407
1407
1407
1407
1407
1408
1408
1408
1409
1409
1409
1409
1410
1410
1411
1411
1411
1411
1411
1411
1411
1411
1411
1411
1411
1412
1412
1412
1413
1413
1413
1413
1413
1414
1414
1414
1415
1415
1415
1415
1416
1416
1416
1416
1417
1417
1417
1417
1418
1418
1418
1418
1419
1419
1419
1419
1420
1420
1420
1420
1420
1420
1421
1421
1421
1421
1421
1422
1422
1422
1422
1422
1423
1423
1423
1424
1425
1425
1425
1425
1425
1425
1426
1426
1426
1426
1426
1426
1426
1427
1427
1427
1427
1427
1428
1428
1428
1428
1428
1428
1428
1429
1429
1429
1429
1430
1430
1430
1430
1430
1431
1431
1431
1431
1431
1432
1432
1432
1432
1432
1433
1433
1433
1433
1433
1434
1434
1434
1435
1435
1435
1435
1435
1435
1436
1437
1437
1437
1437
1438
1438
1438
1438
1438
1439
1439
1439
1439
1439
1440
1440
1441
1441
1441
1442
1442
1443
1443
1443
1444
1444
1444
1444
1445
1445
1445
1445
1445
1446
1446
1447
1447
1447
1447
1447
1447
1448
1448
1448
1448
1448
1449
1450
1450
1450
1450
1450
1450
1451
1451
1451
1451
1451
1451
1452
1452
1452
1453
1453
1453
1454
1454
1454
1454
1455
1455
1455
1456
1456
1456
1456
1457
1457
1457
1457
1457
1457
1458
1458
1458
1458
1459
1459
1459
1461
1461
1461
1461
1461
1462
1462
1462
1462
1462
1462
1464
1464
1464
1464
1464
1464
1464
1465
1465
1465
1465
1465
1466
1466
1466
1466
1467
1467
1467
1467
1467
1467
1467
1467
1468
1468
1468
1468
1468
1469
1469
1469
1469
1469
1470
1470
1470
1470
1470
1470
1470
1470
1471
1471
1471
1471
1471
1472
1472
1472
1472
1472
1472
1472
1472
1472
1472
1473
1473
1473
1474
1474
1474
1474
1474
1474
1474
1474
1475
1475
1475
1476
1476
1476
1476
1476
1476
1476
1476
1476
1477
1477
1477
1477
1478
1478
1478
1478
1478
1479
1479
1479
1479
1479
1479
1480
1480
1480
1480
1480
1480
1480
1481
1481
1481
1482
1482
1482
1482
1482
1483
1483
1484
1484
1484
1484
1484
1484
1484
1485
1485
1485
1485
1485
1486
1486
1486
1486
1486
1486
1487
1487
1487
1487
1487
1487
1487
1488
1488
1488
1489
1489
1489
1489
1489
1489
1489
1490
1490
1490
1490
1490
1490
1490
1490
1491
1491
1491
1491
1492
1493
1493
1494
1494
1495
1495
1495
1495
1496
1496
1496
1496
1497
1497
1497
1497
1497
1498
1498
1498
1498
1499
1499
1500
1500
1500
1500
1500
1500
1500
1501
1501
1501
1501
1502
1502
1503
1503
1503
1503
1503
1503
1504
1504
1504
1505
1505
1506
1506
1506
1506
1506
1506
1507
1508
1508
1508
1508
1508
1508
1509
1509
1509
1510
1510
1510
1510
1511
1512
1512
1512
1512
1513
1513
1513
1514
1514
1514
1514
1514
1514
1514
1515
1515
1515
1515
1516
1516
1516
1516
1516
1516
1516
1517
1517
1517
1517
1517
1518
1518
1518
1518
1519
1519
1520
1520
1520
1520
1520
1520
1521
1521
1521
1521
1521
1521
1522
1522
1522
1522
1522
1523
1523
1523
1523
1523
1524
1524
1524
1524
1524
1525
1525
1525
1525
1526
1526
1526
1527
1527
1528
1528
1529
1529
1529
1529
1529
1529
1530
1530
1530
1530
1530
1531
1531
1531
1531
1531
1531
1531
1531
1532
1532
1532
1532
1532
1532
1533
1533
1533
1533
1534
1534
1534
1534
1534
1535
1535
1535
1536
1536
1536
1536
1536
1536
1537
1537
1537
1537
1537
1538
1538
1538
1538
1538
1539
1539
1539
1539
1540
1540
1540
1541
1541
1541
1541
1541
1542
1542
1542
1542
1542
1543
1543
1543
1543
1543
1544
1544
1544
1545
1545
1545
1545
1545
1546
1546
1546
1547
1547
1547
1548
1548
1549
1549
1549
1549
1549
1550
1550
1550
1550
1550
1551
1551
1551
1551
1551
1551
1551
1551
1552
1552
1552
1552
1553
1553
1554
1554
1554
1554
1554
1554
1554
1554
1555
1555
1556
1556
1556
1557
1557
1557
1557
1557
1558
1558
1558
1559
1559
1559
1559
1560
1560
1560
1560
1561
1561
1561
1561
1562
1562
1562
1562
1562
1562
1562
1563
1563
1563
1563
1563
1564
1564
1564
1564
1564
1564
1564
1565
1565
1565
1565
1565
1565
1565
1566
1566
1566
1566
1566
1566
1567
1567
1567
1567
1567
1567
1567
1568
1568
1569
1569
1569
1569
1569
1570
1570
1570
1570
1570
1570
1571
1571
1571
1571
1571
1571
1571
1572
1572
1572
1572
1572
1572
1572
1572
1572
1572
1572
1572
1573
1573
1573
1573
1573
1573
1573
1574
1574
1574
1574
1574
1574
1574
1574
1575
1575
1576
1576
1576
1576
1577
1577
1577
1577
1577
1577
1577
1577
1578
1578
1578
1578
1578
1579
1579
1580
1581
1581
1581
1581
1582
1582
1582
1582
1582
1583
1583
1583
1584
1584
1584
1584
1584
1585
1585
1585
1585
1585
1585
1585
1586
1586
1586
1586
1586
1586
1587
1587
1587
1587
1587
1587
1587
1587
1587
1588
1588
1588
1588
1589
1589
1589
1589
1589
1590
1590
1591
1591
1591
1591
1592
1592
1592
1592
1593
1593
1593
1594
1594
1594
1594
1594
1594
1595
1595
1595
1595
1595
1595
1595
1596
1597
1597
1597
1597
1597
1597
1597
1598
1598
1598
1599
1599
1599
1599
1599
1600
1600
1600
1600
1600
1601
1601
1601
1601
1601
1602
1603
1603
1603
1603
1603
1603
1603
1604
1604
1604
1604
1605
1605
1606
1606
1606
1606
1606
1606
1607
1607
1608
1608
1608
1608
1609
1610
1610
1610
1610
1610
1610
1610
1610
1611
1611
1611
1612
1612
1612
1613
1613
1613
1613
1614
1614
1614
1615
1615
1615
1615
1616
1616
1616
1616
1616
1617
1618
1618
1618
1619
1620
1620
1620
1621
1621
1622
1622
1622
1622
1622
1622
1622
1623
1623
1623
1623
1623
1624
1624
1624
1624
1625
1625
1625
1625
1626
1627
1627
1627
1627
1627
1628
1628
1628
1629
1629
1630
1630
1630
1630
1630
1630
1631
1631
1631
1632
1632
1632
1633
1633
1633
1633
1633
1633
1633
1634
1635
1635
1635
1636
1636
1636
1636
1637
1637
1637
1638
1638
1638
1638
1638
1640
1640
1640
1640
1640
1641
1641
1641
1641
1642
1642
1642
1642
1642
1642
1642
1643
1643
1644
1644
1644
1645
1645
1645
1645
1645
1646
1646
1646
1646
1646
1647
1647
1648
1648
1648
1648
1649
1649
1649
1649
1649
1649
1649
1649
1649
1650
1650
1650
1651
1651
1652
1652
1652
1652
1653
1653
1653
1654
1655
1655
1656
1657
1657
1657
1657
1657
1657
1657
1657
1657
1657
1658
1658
1658
1658
1659
1659
1659
1659
1660
1660
1661
1661
1661
1661
1661
1661
1662
1662
1662
1662
1663
1663
1663
1663
1663
1663
1663
1664
1664
1664
1664
1664
1665
1665
1666
1666
1666
1666
1666
1666
1667
1667
1667
1667
1667
1667
1667
1667
1669
1669
1669
1670
1670
1671
1671
1671
1672
1672
1672
1672
1672
1672
1673
1673
1673
1673
1673
1673
1674
1674
1674
1674
1675
1675
1675
1675
1675
1676
1676
1676
1676
1677
1677
1677
1677
1677
1678
1678
1678
1678
1678
1678
1679
1679
1679
1679
1680
1681
1681
1681
1682
1682
1682
1682
1682
1683
1683
1683
1684
1684
1684
1684
1685
1685
1685
1686
1686
1686
1686
1686
1686
1687
1687
1687
1688
1688
1688
1688
1689
1689
1690
1690
1690
1690
1690
1691
1691
1691
1693
1693
1693
1693
1693
1694
1694
1694
1694
1694
1694
1694
1695
1695
1695
1696
1696
1696
1696
1696
1696
1697
1697
1697
1697
1697
1697
1697
1697
1697
1697
1698
1698
1698
1698
1698
1698
1698
1698
1698
1699
1699
1699
1699
1699
1699
1699
1700
1700
1700
1701
1701
1701
1701
1701
1701
1702
1702
1702
1702
1702
1703
1703
1703
1703
1704
1704
1704
1704
1704
1705
1705
1705
1705
1706
1706
1706
1706
1706
1707
1707
1707
1708
1708
1708
1709
1709
1709
1710
1710
1710
1711
1711
1711
1712
1712
1712
1712
1712
1712
1713
1713
1713
1713
1714
1714
1714
1714
1715
1715
1715
1715
1716
1716
1716
1716
1716
1716
1717
1717
1717
1717
1717
1717
1717
1717
1717
1718
1718
1718
1718
1718
1719
1719
1719
1720
1720
1720
1720
1720
1720
1721
1721
1721
1721
1722
1722
1722
1722
1723
1723
1723
1723
1724
1724
1724
1725
1725
1725
1725
1725
1725
1726
1726
1726
1726
1726
1726
1726
1727
1727
1727
1727
1728
1728
1728
1728
1728
1728
1729
1729
1729
1730
1730
1730
1731
1731
1732
1732
1732
1732
1732
1732
1733
1733
1733
1733
1733
1734
1734
1735
1735
1735
1736
1736
1737
1737
1737
1737
1738
1738
1738
1739
1739
1739
1739
1739
1740
1740
1740
1740
1741
1741
1741
1742
1742
1742
1742
1742
1743
1744
1744
1744
1744
1744
1744
1745
1745
1745
1745
1745
1745
1746
1746
1746
1746
1746
1747
1747
1747
1747
1748
1748
1749
1749
1750
1750
1750
1750
1750
1750
1751
1751
1752
1752
1752
1753
1753
1753
1753
1753
1754
1754
1755
1755
1755
1756
1756
1757
1757
1757
1757
1757
1757
1758
1759
1759
1759
1759
1759
1759
1760
1761
1761
1761
1761
1762
1763
1763
1763
1763
1764
1764
1764
1764
1764
1764
1765
1766
1766
1766
1766
1767
1768
1768
1769
1769
1769
1769
1770
1770
1770
1770
1770
1770
1771
1771
1771
1771
1772
1773
1773
1773
1773
1774
1774
1774
1775
1775
1775
1775
1776
1776
1776
1776
1777
1777
1777
1777
1777
1778
1778
1778
1778
1778
1779
1779
1779
1779
1779
1779
1779
1779
1780
1780
1780
1780
1780
1780
1780
1781
1781
1781
1781
1781
1782
1782
1782
1782
1782
1782
1783
1783
1783
1783
1784
1784
1784
1784
1784
1784
1784
1785
1785
1785
1785
1785
1786
1786
1787
1787
1787
1787
1787
1788
1788
1788
1789
1789
1789
1789
1790
1790
1790
1790
1790
1791
1791
1791
1792
1792
1792
1793
1793
1793
1794
1794
1794
1795
1795
1795
1796
1796
1796
1796
1796
1796
1796
1797
1797
1797
1798
1798
1799
1799
1799
1799
1800
1800
1800
1801
1801
1801
1802
1802
1802
1803
1803
1803
1803
1803
1803
1804
1804
1804
1804
1804
1805
1805
1805
1805
1805
1805
1805
1806
1806
1806
1806
1806
1807
1807
1807
1808
1808
1808
1809
1809
1809
1810
1810
1810
1810
1810
1811
1811
1811
1812
1812
1812
1812
1813
1814
1814
1814
1814
1816
1816
1816
1816
1817
1817
1817
1817
1817
1817
1818
1818
1818
1818
1818
1818
1818
1818
1819
1820
1820
1820
1820
1821
1821
1822
1822
1822
1822
1822
1822
1823
1824
1824
1824
1824
1824
1824
1825
1825
1825
1825
1825
1825
1825
1825
1825
1826
1826
1827
1827
1827
1828
1828
1828
1828
1828
1829
1829
1829
1829
1830
1830
1830
1830
1830
1830
1830
1830
1831
1831
1831
1831
1831
1831
1831
1832
1832
1833
1833
1833
1833
1833
1833
1833
1833
1834
1834
1834
1835
1836
1836
1836
1836
1836
1837
1837
1837
1837
1837
1838
1838
1840
1840
1841
1841
1841
1841
1841
1841
1842
1842
1842
1843
1843
1843
1844
1844
1844
1845
1846
1846
1846
1846
1846
1846
1847
1847
1847
1847
1847
1847
1847
1848
1848
1848
1848
1849
1850
1850
1850
1851
1851
1851
1851
1852
1852
1852
1852
1852
1852
1853
1853
1853
1853
1853
1853
1854
1854
1854
1854
1855
1855
1855
1855
1855
1855
1855
1855
1856
1856
1857
1858
1858
1858
1859
1859
1860
1860
1860
1860
1861
1861
1861
1861
1862
1862
1862
1862
1862
1862
1863
1863
1863
1863
1863
1863
1863
1864
1864
1864
1864
1864
1864
1864
1865
1865
1866
1866
1866
1866
1866
1866
1867
1867
1868
1868
1868
1869
1869
1869
1870
1870
1870
1870
1870
1870
1870
1871
1871
1872
1873
1874
1874
1874
1875
1875
1875
1875
1875
1876
1876
1876
1877
1877
1877
1877
1877
1877
1878
1878
1878
1879
1879
1880
1880
1880
1880
1881
1881
1881
1881
1881
1882
1882
1882
1882
1882
1883
1883
1883
1883
1884
1884
1884
1884
1884
1885
1885
1885
1885
1885
1886
1886
1887
1887
1889
1889
1890
1890
1890
1891
1891
1891
1891
1891
1891
1891
1891
1892
1892
1893
1893
1894
1894
1894
1895
1895
1896
1897
1897
1897
1897
1898
1898
1898
1898
1898
1898
1899
1900
1900
1901
1901
1901
1901
1901
1902
1902
1902
1902
1903
1903
1903
1903
1903
1904
1904
1904
1904
1904
1905
1905
1905
1905
1905
1905
1906
1906
1906
1906
1907
1907
1907
1908
1908
1908
1909
1909
1909
1909
1909
1909
1910
1910
1910
1910
1910
1910
1910
1911
1911
1911
1911
1912
1912
1912
1912
1912
1913
1913
1914
1914
1914
1914
1914
1914
1915
1915
1915
1915
1916
1916
1917
1917
1917
1917
1917
1917
1917
1918
1918
1918
1918
1918
1918
1918
1919
1919
1920
1921
1921
1921
1921
1921
1921
1921
1921
1921
1922
1922
1922
1922
1923
1923
1923
1923
1924
1924
1925
1925
1925
1925
1926
1926
1926
1926
1926
1927
1927
1927
1927
1927
1927
1927
1927
1927
1928
1928
1928
1929
1929
1929
1929
1929
1929
1930
1930
1931
1931
1931
1931
1931
1932
1932
1932
1933
1933
1933
1933
1933
1933
1934
1934
1935
1935
1935
1936
1936
1936
1936
1936
1937
1937
1938
1938
1939
1939
1939
1939
1939
1940
1940
1940
1941
1941
1941
1942
1942
1942
1943
1943
1943
1943
1944
1944
1944
1945
1945
1946
1946
1946
1946
1946
1946
1947
1947
1948
1948
1948
1948
1948
1949
1949
1949
1949
1950
1950
1950
1950
1950
1950
1951
1951
1952
1952
1952
1953
1953
1953
1953
1954
1954
1954
1955
1955
1955
1955
1956
1956
1956
1956
1956
1956
1956
1956
1957
1957
1957
1958
1958
1958
1958
1958
1959
1960
1960
1960
1960
1960
1961
1961
1961
1961
1962
1962
1962
1962
1963
1963
1963
1964
1965
1965
1965
1965
1965
1965
1966
2088
2088
2088
2089
2089
2089
2089
2090
2090
2090
2091
2091
2091
2091
2092
2092
2092
2092
2093
2093
2093
2093
2094
2094
2094
2095
2095
2095
2095
2095
2095
2095
2096
2096
2097
2098
2098
2098
2098
2098
2098
2099
2099
2099
2099
2099
2099
2100
2100
2100
2100
2100
2100
2100
2100
2100
2100
2101
2101
2101
2101
2101
2101
2102
2102
2103
2103
2104
2104
2105
2105
2105
2105
2105
2105
2106
2106
2107
2107
2107
2107
2107
2108
2108
2108
2108
2108
2109
2109
2109
2110
2110
2110
2110
2110
2110
2110
2111
2111
2111
2111
2112
2112
2112
2112
2113
2113
2114
2114
2114
2115
2115
2115
2116
2116
2116
2116
2116
2117
2117
2117
2117
2118
2118
2118
2118
2118
2118
2118
2118
2119
2119
2119
2119
2120
2120
2121
2122
2122
2122
2123
2123
2123
2123
2123
2123
2123
2123
2123
2124
2124
2124
2124
2125
2125
2125
2125
2125
2125
2125
2125
2126
2126
2126
2126
2127
2127
2127
2127
2128
2128
2128
2128
2128
2129
2129
2129
2129
2130
2130
2130
2130
2130
2130
2131
2131
2131
2131
2132
2132
2132
2132
2133
2133
2133
2133
2133
2134
2134
2134
2134
2135
2135
2136
2136
2136
2137
2137
2137
2137
2137
2137
2137
2137
2138
2138
2139
2139
2140
2140
2140
2140
2141
2141
2141
2141
2141
2141
2141
2142
2142
2142
2142
2143
2144
2144
2144
2144
2144
2144
2144
2144
2144
2145
2145
2145
2145
2146
2146
2147
2147
2147
2147
2148
2148
2149
2149
2150
2150
2150
2150
2150
2150
2150
2150
2150
2151
2151
2151
2152
2152
2152
2153
2153
2153
2153
2153
2154
2154
2154
2154
2154
2154
2155
2156
2156
2156
2157
2157
2157
2157
2158
2158
2158
2158
2158
2158
2158
2158
2159
2159
2159
2159
2159
2159
2160
2160
2160
2161
2161
2161
2161
2161
2161
2162
2162
2162
2162
2162
2163
2163
2164
2164
2164
2164
2164
2165
2165
2165
2165
2165
2165
2165
2166
2166
2166
2166
2166
2166
2166
2166
2167
2167
2167
2167
2167
2167
2168
2168
2168
2168
2169
2169
2169
2169
2169
2170
2170
2170
2170
2171
2171
2171
2171
2171
2171
2171
2171
2171
2171
2171
2172
2172
2172
2173
2173
2173
2174
2174
2174
2174
2174
2174
2174
2175
2175
2175
2175
2176
2176
2176
2176
2176
2177
2177
2177
2177
2177
2178
2178
2178
2178
2178
2178
2178
2179
2179
2179
2179
2179
2180
2180
2180
2181
2181
2181
2181
2182
2182
2182
2182
2182
2182
2183
2183
2183
2183
2183
2183
2183
2184
2184
2184
2184
2184
2184
2184
2184
2185
2185
2185
2185
2185
2185
2186
2186
2186
2187
2187
2187
2187
2188
2188
2188
2189
2189
2189
2189
2190
2191
2191
2191
2191
2191
2191
2191
2192
2192
2193
2193
2193
2194
2194
2194
2194
2194
2194
2194
2195
2195
2196
2196
2196
2196
2197
2197
2197
2197
2197
2198
2198
2198
2198
2199
2199
2199
2199
2199
2199
2200
2200
2200
2200
2200
2201
2201
2201
2202
2202
2202
2202
2202
2203
2203
2203
2203
2204
2204
2205
2205
2205
2205
2205
2205
2205
2206
2207
2207
2208
2208
2209
2209
2209
2210
2210
2210
2210
2210
2210
2211
2211
2211
2211
2211
2212
2212
2212
2212
2213
2213
2213
2213
2214
2214
2214
2214
2214
2214
2215
2215
2215
2215
2215
2215
2216
2216
2216
2216
2216
2217
2217
2217
2217
2218
2218
2218
2218
2219
2220
2220
2220
2220
2221
2221
2221
2221
2221
2221
2222
2222
2223
2223
2223
2223
2223
2223
2223
2223
2224
2224
2224
2224
2224
2224
2225
2225
2225
2225
2226
2226
2227
2227
2227
2228
2228
2228
2228
2228
2228
2229
2229
2229
2229
2229
2229
2230
2230
2230
2230
2231
2233
2233
2233
2233
2233
2233
2233
2233
2234
2234
2234
2234
2234
2234
2235
2236
2236
2236
2237
2238
2238
2240
2240
2240
2240
2241
2241
2241
2241
2241
2242
2243
2243
2243
2243
2244
2245
2245
2246
2246
2246
2247
2247
2247
2248
2248
2248
2249
2249
2249
2249
2250
2250
2250
2251
2251
2251
2251
2251
2251
2252
2252
2252
2253
2253
2253
2253
2253
2254
2254
2254
2254
2254
2254
2255
2255
2255
2255
2255
2255
2255
2255
2256
2256
2256
2256
2257
2257
2258
2258
2258
2258
2258
2258
2259
2259
2259
2260
2260
2260
2260
2260
2261
2261
2261
2261
2261
2262
2262
2263
2263
2263
2263
2263
2263
2264
2264
2264
2264
2264
2265
2265
2265
2265
2265
2266
2267
2267
2268
2268
2268
2268
2269
2269
2269
2269
2269
2270
2270
2270
2270
2271
2271
2271
2271
2271
2272
2272
2272
2273
2273
2273
2273
2274
2274
2274
2274
2274
2275
2276
2276
2276
2277
2277
2277
2277
2278
2278
2278
2279
2279
2279
2279
2279
2279
2279
2280
2280
2280
2280
2281
2281
2282
2283
2283
2284
2284
2284
2284
2284
2284
2285
2285
2285
2285
2285
2286
2286
2287
2287
2287
2287
2288
2288
2288
2288
2288
2289
2289
2289
2290
2290
2290
2290
2291
2291
2291
2292
2292
2292
2293
2293
2293
2293
2293
2293
2293
2294
2294
2294
2294
2295
2295
2295
2295
2295
2295
2295
2295
2295
2296
2296
2296
2297
2297
2297
2298
2298
2298
2298
2298
2299
2299
2299
2299
2299
2300
2300
2300
2300
2300
2301
2301
2301
2301
2302
2302
2303
2304
2304
2304
2304
2304
2304
2304
2305
2305
2305
2305
2305
2305
2305
2306
2306
2307
2308
2308
2308
2308
2308
2309
2309
2309
2309
2309
2309
2310
2310
2310
2310
2310
2310
2311
2311
2311
2312
2312
2312
2313
2313
2313
2313
2313
2313
2314
2314
2314
2314
2315
2315
2315
2316
2316
2316
2316
2316
2317
2317
2317
2317
2317
2318
2318
2318
2318
2319
2319
2319
2319
2319
2319
2319
2319
2320
2320
2320
2320
2321
2321
2321
2321
2321
2321
2321
2321
2321
2322
2322
2322
2322
2322
2322
2323
2324
2324
2324
2324
2324
2325
2325
2325
2325
2325
2326
2326
2326
2326
2326
2327
2327
2327
2327
2328
2328
2329
2329
2329
2330
2330
2330
2330
2330
2331
2331
2331
2332
2332
2332
2333
2333
2334
2334
2334
2334
2334
2334
2335
2335
2335
2335
2336
2336
2336
2336
2336
2336
2337
2337
2338
2339
2339
2339
2339
2339
2339
2340
2340
2340
2340
2340
2340
2341
2341
2341
2341
2342
2342
2342
2342
2343
2343
2343
2344
2344
2344
2344
2344
2344
2344
2345
2345
2345
2345
2345
2346
2346
2346
2346
2346
2347
2347
2348
2348
2348
2348
2348
2348
2348
2348
2349
2349
2349
2349
2349
2349
2349
2349
2349
2350
2350
2350
2351
2351
2351
2351
2351
2351
2352
2352
2352
2352
2352
2352
2353
2353
2353
2353
2353
2353
2353
2353
2353
2353
2354
2354
2354
2354
2354
2355
2355
2355
2356
2356
2356
2356
2356
2356
2356
2357
2357
2357
2357
2357
2357
2357
2357
2358
2358
2358
2358
2358
2358
2359
2360
2360
2361
2361
2361
2362
2362
2362
2362
2363
2363
2363
2363
2364
2364
2364
2365
2365
2366
2366
2366
2366
2366
2367
2367
2367
2368
2368
2369
2369
2369
2369
2369
2370
2370
2371
2371
2371
2372
2372
2372
2372
2372
2373
2373
2374
2374
2374
2374
2374
2375
2375
2375
2375
2375
2375
2375
2376
2376
2377
2377
2377
2377
2377
2378
2378
2379
2380
2380
2380
2381
2381
2381
2381
2382
2382
2382
2382
2382
2383
2383
2383
2383
2384
2384
2384
2385
2386
2386
2386
2386
2387
2387
2388
2388
2388
2389
2389
2389
2390
2391
2391
2392
2392
2392
2392
2392
2393
2394
2394
2394
2394
2395
2395
2395
2395
2396
2396
2396
2396
2396
2396
2397
2397
2397
2397
2397
2397
2397
2398
2398
2398
2398
2398
2398
2399
2399
2399
2399
2399
2400
2400
2400
2401
2401
2401
2401
2401
2402
2402
2402
2402
2403
2403
2403
2403
2403
2404
2404
2404
2404
2404
2405
2406
2406
2406
2406
2406
2406
2406
2406
2406
2407
2407
2407
2407
2407
2408
2408
2408
2408
2408
2408
2409
2409
2409
2409
2410
2410
2410
2410
2410
2410
2411
2411
2412
2412
2412
2412
2412
2412
2413
2413
2413
2413
2413
2413
2413
2414
2414
2414
2414
2415
2415
2415
2415
2416
2416
2416
2416
2416
2416
2417
2417
2417
2417
2417
2418
2418
2418
2418
2419
2419
2419
2420
2420
2421
2421
2422
2422
2422
2422
2423
2423
2423
2423
2423
2423
2423
2423
2424
2424
2424
2424
2424
2424
2425
2425
2425
2425
2425
2426
2426
2426
2426
2426
2426
2427
2427
2427
2427
2428
2428
2428
2428
2428
2429
2429
2429
2429
2430
2430
2430
2430
2430
2430
2430
2431
2431
2431
2431
2431
2431
2432
2432
2432
2432
2433
2433
2433
2434
2434
2434
2434
2434
2434
2434
2435
2435
2435
2435
2435
2435
2436
2436
2437
2437
2437
2437
2437
2438
2438
2438
2438
2439
2439
2439
2439
2440
2440
2440
2440
2440
2441
2441
2441
2441
2442
2442
2442
2442
2442
2443
2443
2443
2443
2443
2443
2443
2443
2443
2444
2445
2445
2445
2445
2445
2445
2446
2446
2446
2446
2447
2447
2448
2448
2448
2448
2449
2449
2449
2450
2450
2450
2451
2451
2451
2452
2452
2452
2453
2453
2453
2454
2454
2454
2454
2454
2454
2454
2454
2455
2455
2456
2456
2456
2456
2456
2456
2456
2457
2457
2457
2457
2458
2458
2458
2459
2459
2459
2460
2460
2460
2460
2460
2461
2461
2461
2462
2462
2463
2463
2463
2463
2463
2463
2463
2464
2464
2464
2465
2465
2465
2466
2466
2466
2466
2466
2466
2466
2467
2467
2467
2467
2467
2468
2468
2469
2469
2469
2470
2470
2470
2471
2471
2471
2471
2472
2472
2472
2472
2472
2473
2473
2474
2474
2474
2474
2475
2475
2475
2475
2476
2476
2476
2477
2477
2477
2477
2478
2478
2478
2478
2478
2478
2478
2479
2479
2479
2479
2479
2479
2479
2480
2480
2480
2480
2481
2481
2481
2481
2481
2481
2482
2482
2482
2482
2482
2482
2482
2483
2483
2484
2484
2484
2484
2484
2484
2484
2485
2485
2486
2487
2487
2487
2488
2488
2489
2489
2489
2489
2489
2489
2490
2490
2490
2490
2490
2491
2491
2491
2491
2491
2492
2492
2492
2492
2492
2492
2493
2493
2494
2494
2495
2495
2495
2496
2496
2496
2497
2497
2497
2497
2498
2498
2498
2498
2499
2499
2500
2500
2501
2501
2501
2501
2502
2502
2502
2502
2502
2502
2503
2503
2503
2503
2503
2504
2504
2504
2505
2505
2505
2505
2505
2505
2505
2506
2506
2506
2506
2506
2506
2506
2506
2506
2506
2507
2507
2507
2507
2507
2507
2507
2507
2507
2508
2508
2508
2508
2509
2509
2510
2510
2510
2510
2511
2511
2511
2512
2512
2512
2512
2512
2513
2513
2513
2513
2514
2514
2514
2515
2515
2515
2516
2516
2516
2516
2517
2517
2517
2517
2518
2518
2518
2518
2518
2518
2518
2518
2519
2519
2519
2519
2520
2520
2520
2520
2520
2520
2521
2521
2522
2522
2522
2523
2523
2523
2523
2523
2523
2523
2523
2524
2524
2524
2524
2525
2525
2525
2525
2525
2525
2525
2526
2526
2526
2526
2526
2527
2527
2527
2527
2527
2527
2527
2528
2528
2528
2528
2529
2530
2530
2530
2531
2531
2531
2531
2531
2531
2531
2531
2532
2532
2532
2532
2533
2533
2533
2533
2533
2534
2534
2534
2534
2534
2534
2534
2534
2535
2535
2535
2536
2536
2536
2536
2537
2537
2537
2538
2538
2538
2539
2540
2540
2541
2541
2541
2541
2541
2542
2542
2542
2543
2543
2543
2544
2545
2545
2545
2546
2546
2547
2547
2547
2547
2547
2547
2548
2548
2548
2548
2548
2549
2549
2550
2550
2550
2550
2550
2551
2552
2552
2552
2552
2553
2553
2553
2553
2554
2554
2554
2554
2554
2554
2554
2554
2554
2555
2555
2555
2555
2555
2556
2556
2556
2556
2556
2556
2556
2557
2557
2557
2557
2557
2558
2559
2559
2559
2559
2560
2560
2560
2560
2561
2561
2561
2562
2562
2563
2563
2563
2563
2563
2564
2564
2564
2564
2564
2564
2564
2565
2565
2566
2566
2566
2566
2566
2566
2567
2567
2567
2567
2568
2568
2568
2568
2568
2568
2568
2568
2569
2569
2569
2569
2570
2571
2571
2571
2571
2571
2571
2572
2572
2573
2573
2573
2574
2574
2574
2574
2574
2574
2575
2575
2575
2575
2575
2576
2576
2576
2577
2577
2577
2577
2578
2578
2578
2578
2578
2578
2578
2579
2580
2580
2580
2580
2580
2581
2581
2582
2582
2582
2582
2582
2582
2582
2583
2583
2583
2584
2584
2584
2584
2584
2584
2585
2585
2585
2585
2585
2585
2586
2587
2587
2587
2587
2587
2587
2588
2589
2589
2589
2590
2590
2590
2590
2590
2590
2591
2592
2592
2593
2593
2593
2593
2593
2594
2594
2594
2595
2595
2595
2595
2595
2595
2596
2597
2597
2597
2597
2597
2598
2598
2598
2598
2598
2599
2599
2599
2599
2599
2599
2600
2600
2601
2601
2601
2602
2602
2602
2603
2603
2603
2603
2603
2603
2603
2603
2604
2604
2605
2605
2605
2605
2606
2606
2606
2606
2606
2606
2607
2607
2607
2607
2608
2608
2609
2609
2609
2609
2609
2610
2610
2610
2610
2610
2610
2610
2610
2611
2611
2611
2612
2612
2612
2612
2612
2612
2613
2613
2613
2613
2613
2613
2614
2614
2614
2615
2615
2615
2615
2615
2616
2616
2616
2616
2616
2617
2617
2617
2617
2618
2618
2619
2619
2619
2620
2620
2620
2620
2621
2621
2622
2623
2624
2624
2624
2624
2624
2624
2625
2625
2626
2626
2626
2626
2626
2626
2626
2626
2626
2627
2627
2628
2628
2628
2628
2628
2629
2629
2629
2630
2630
2630
2630
2631
2631
2632
2632
2632
2633
2633
2633
2633
2633
2633
2633
2634
2634
2634
2634
2635
2635
2635
2636
2636
2636
2636
2636
2636
2637
2638
2639
2639
2639
2639
2639
2639
2639
2639
2639
2639
2640
2640
2640
2640
2640
2640
2640
2640
2640
2641
2641
2641
2641
2642
2643
2643
2644
2644
2644
2644
2645
2645
2646
2646
2646
2646
2647
2647
2647
2647
2648
2648
2648
2648
2648
2648
2649
2649
2649
2649
2649
2649
2650
2650
2651
2651
2651
2652
2652
2652
2652
2652
2653
2653
2653
2653
2653
2653
2653
2654
2654
2654
2654
2654
2655
2655
2655
2655
2656
2656
2656
2656
2656
2657
2657
2657
2657
2657
2657
2658
2658
2659
2659
2659
2659
2659
2659
2660
2660
2660
2660
2660
2661
2661
2661
2661
2661
2661
2661
2662
2662
2663
2663
2663
2663
2664
2665
2665
2665
2666
2666
2667
2667
2667
2668
2668
2668
2668
2668
2668
2668
2669
2670
2670
2670
2671
2671
2672
2672
2672
2672
2672
2672
2672
2673
2673
2674
2674
2674
2674
2675
2675
2675
2675
2675
2675
2675
2675
2675
2675
2676
2676
2676
2676
2676
2676
2677
2677
2677
2678
2678
2678
2678
2678
2678
2679
2679
2679
2680
2681
2681
2681
2681
2681
2681
2681
2681
2681
2681
2682
2682
2682
2682
2682
2683
2683
2683
2683
2683
2684
2684
2684
2684
2684
2685
2685
2685
2686
2686
2686
2687
2687
2687
2688
2689
2689
2689
2689
2689
2689
2689
2689
2689
2690
2690
2690
2690
2691
2691
2691
2691
2691
2691
2691
2691
2692
2692
2692
2692
2692
2692
2692
2692
2693
2693
2693
2693
2695
2695
2695
2696
2696
2696
2697
2697
2697
2698
2698
2698
2699
2699
2699
2700
2700
2701
2701
2702
2703
2703
2703
2704
2704
2704
2704
2704
2704
2705
2706
2706
2706
2706
2706
2706
2706
2706
2707
2707
2707
2707
2707
2707
2708
2708
2708
2708
2708
2708
2709
2710
2710
2710
2711
2711
2711
2711
2712
2712
2712
2712
2712
2712
2713
2713
2713
2713
2713
2713
2714
2714
2715
2715
2715
2715
2715
2716
2717
2717
2717
2718
2719
2719
2719
2719
2719
2719
2720
2720
2720
2720
2720
2720
2720
2721
2721
2721
2721
2722
2722
2722
2722
2722
2722
2723
2723
2723
2723
2723
2723
2723
2723
2724
2724
2724
2724
2724
2724
2724
2724
2724
2725
2725
2725
2725
2726
2726
2727
2727
2728
2729
2729
2729
2730
2730
2730
2730
2731
2732
2732
2732
2733
2733
2733
2733
2734
2734
2734
2735
2735
2735
2736
2736
2737
2737
2737
2737
2738
2738
2739
2739
2739
2739
2739
2739
2740
2740
2740
2740
2741
2741
2742
2742
2742
2742
2742
2742
2742
2742
2742
2743
2743
2743
2744
2744
2744
2744
2744
2744
2745
2745
2745
2745
2745
2746
2746
2746
2746
2747
2747
2747
2747
2748
2748
2748
2749
2749
2749
2749
2750
2750
2751
2751
2752
2753
2753
2754
2754
2754
2754
2755
2756
2756
2756
2756
2756
2757
2757
2757
2758
2758
2758
2759
2759
2759
2759
2760
2762
2762
2762
2762
2763
2763
2763
2763
2763
2764
2764
2765
2765
2765
2765
2765
2765
2766
2766
2766
2766
2766
2766
2767
2767
2767
2767
2767
2767
2768
2768
2768
2769
2769
2771
2771
2771
2771
2772
2772
2772
2772
2772
2772
2772
2773
2773
2773
2773
2773
2773
2773
2773
2773
2774
2775
2775
2775
2776
2776
2776
2776
2776
2776
2777
2777
2777
2778
2778
2778
2778
2778
2778
2778
2779
2779
2780
2780
2780
2780
2781
2781
2781
2781
2781
2782
2782
2782
2782
2782
2782
2783
2784
2784
2784
2785
2785
2786
2786
2786
2787
2787
2787
2787
2787
2788
2788
2789
2789
2789
2789
2790
2790
2790
2791
2791
2791
2792
2792
2792
2792
2792
2792
2793
2793
2793
2794
2794
2794
2795
2795
2795
2796
2796
2796
2796
2796
2796
2797
2797
2797
2797
2797
2797
2798
2798
2799
2799
2800
2800
2801
2801
2801
2802
2802
2803
2803
2804
2804
2804
2804
2804
2804
2805
2805
2805
2805
2805
2806
2806
2806
2806
2806
2807
2807
2807
2807
2808
2810
2810
2810
2810
2810
2810
2810
2811
2811
2812
2812
2812
2813
2813
2813
2813
2813
2813
2814
2814
2814
2814
2815
2815
2815
2815
2816
2816
2816
2816
2816
2816
2816
2816
2817
2817
2817
2817
2817
2817
2817
2818
2818
2818
2819
2819
2819
2820
2820
2820
2820
2820
2821
2822
2822
2822
2822
2822
2823
2823
2823
2823
2824
2824
2824
2824
2824
2824
2824
2825
2825
2825
2825
2826
2826
2826
2826
2826
2827
2829
2829
2829
2829
2829
2830
2830
2830
2830
2831
2831
2831
2831
2831
2831
2831
2832
2833
2833
2833
2833
2833
2834
2834
2835
2835
2836
2836
2836
2837
2837
2838
2838
2839
2839
2839
2840
2840
2840
2840
2841
2841
2841
2841
2842
2842
2842
2842
2843
2843
2843
2843
2843
2844
2844
2844
2844
2844
2844
2844
2845
2845
2845
2845
2845
2845
2845
2845
2845
2845
2846
2846
2846
2847
2847
2847
2847
2847
2848
2848
2849
2849
2849
2849
2850
2850
2851
2851
2851
2852
2852
2853
2853
2853
2853
2854
2854
2854
2855
2855
2855
2855
2856
2856
2856
2856
2856
2857
2857
2857
2857
2857
2857
2858
2859
2860
2860
2861
2861
2861
2861
2862
2862
2862
2863
2863
2863
2863
2863
2863
2863
2864
2864
2864
2864
2864
2865
2865
2865
2865
2865
2866
2866
2866
2866
2866
2866
2867
2867
2867
2867
2868
2868
2868
2868
2869
2869
2869
2869
2869
2869
2870
2870
2870
2870
2870
2871
2871
2871
2872
2873
2873
2873
2873
2874
2874
2875
2875
2875
2875
2875
2875
2875
2876
2876
2876
2876
2876
2876
2876
2878
2878
2878
2879
2879
2879
2879
2879
2880
2880
2880
2881
2881
2882
2882
2882
2882
2882
2882
2883
2883
2884
2884
2885
2885
2885
2885
2886
2886
2887
2887
2887
2888
2888
2888
2888
2888
2888
2889
2889
2890
2890
2890
2890
2890
2890
2890
2890
2890
2890
2891
2891
2891
2891
2892
2892
2892
2893
2893
2893
2894
2894
2894
2894
2894
2895
2895
2895
2896
2896
2896
2896
2897
2897
2897
2897
2898
2899
2899
2900
2900
2900
2900
2900
2900
2900
2901
2902
2903
2904
2904
2904
2905
2905
2905
2905
2905
2905
2906
2906
2906
2907
2907
2907
2907
2907
2908
2908
2908
2909
2909
2909
2910
2910
2910
2910
2910
2910
2911
2911
2911
2911
2911
2912
2912
2912
2912
2913
2913
2913
2914
2914
2914
2914
2915
2916
2916
2916
2916
2916
2916
2916
2916
2916
2916
2916
2917
2917
2917
2917
2917
2917
2917
2917
2917
2918
2918
2918
2919
2919
2919
2919
2920
2920
2920
2920
2920
2921
2921
2921
2921
2922
2922
2922
2922
2922
2923
2923
2923
2923
2924
2924
2925
2925
2926
2926
2927
2927
2927
2927
2928
2929
2929
2929
2929
2930
2930
2930
2931
2931
2931
2932
2932
2932
2932
2932
2932
2933
2933
2934
2934
2934
2934
2934
2935
2935
2935
2935
2936
2937
2937
2938
2938
2938
2938
2938
2939
2939
2939
2939
2939
2939
2939
2939
2940
2940
2940
2940
2941
2942
2942
2942
2944
2944
2944
2944
2944
2945
2945
2945
2945
2946
2946
2946
2947
2947
2947
2947
2948
2948
2948
2949
2949
2949
2949
2949
2949
2949
2950
2950
2951
2951
2951
2951
2951
2952
2952
2952
2952
2952
2952
2953
2953
2953
2953
2953
2954
2954
2954
2954
2954
2955
2955
2955
2955
2955
2956
2957
2958
2958
2958
2958
2958
2958
2959
2959
2959
2959
2959
2959
2960
2960
2961
2961
2961
2961
2962
2962
2962
2962
2962
2962
2963
2963
2963
2963
2963
2964
2964
2964
2964
2965
2965
2965
2966
2966
2966
2966
2966
2966
2966
2967
2967
2967
2968
2968
2968
2968
2968
2968
2968
2968
2969
2969
2969
2969
2969
2969
2969
2969
2969
2970
2970
2970
2970
2970
2971
2971
2971
2971
2972
2972
2972
2972
2972
2972
2972
2973
2973
2973
2973
2973
2973
2973
2973
2973
2974
2975
2975
2975
2975
2976
2976
2976
2976
2977
2977
2977
2978
2978
2978
2978
2978
2978
2978
2978
2978
2978
2978
2979
2980
2980
2980
2980
2980
2981
2981
2981
2981
2981
2983
2983
2983
2984
2984
2985
2985
2986
2986
2986
2986
2987
2987
2987
2987
2988
2989
2989
2989
2990
2990
2990
2991
2991
2991
2991
2991
2992
2992
2992
2993
2993
2993
2993
2994
2994
2994
2994
2994
2995
2995
2995
2995
2995
2995
2995
2996
2996
2997
2997
2997
2998
2999
3000
3000
3001
3001
3003
3003
3004
3004
3004
3004
3004
3005
3005
3005
3007
3008
3008
3008
3009
3009
3009
3010
3010
3010
3010
3011
3011
3011
3011
3011
3012
3012
3012
3012
3012
3012
3013
3014
3014
3014
3014
3014
3014
3015
3015
3015
3015
3016
3016
3017
3017
3017
3017
3018
3018
3018
3018
3019
3019
3019
3019
3019
3019
3019
3020
3020
3021
3021
3021
3021
3022
3022
3024
3024
3024
3025
3025
3025
3026
3026
3026
3026
3026
3027
3027
3027
3028
3028
3028
3028
3028
3029
3029
3029
3030
3030
3031
3031
3031
3032
3032
3032
3032
3032
3032
3033
3033
3033
3034
3034
3034
3035
3035
3035
3035
3036
3036
3037
3037
3037
3037
3037
3038
3038
3038
3038
3039
3040
3040
3040
3041
3042
3042
3042
3042
3042
3043
3043
3043
3043
3044
3044
3045
3045
3046
3046
3046
3046
3047
3048
3048
3048
3049
3049
3050
3050
3050
3050
3051
3051
3051
3051
3051
3051
3052
3053
3053
3053
3053
3054
3054
3055
3055
3055
3055
3055
3055
3056
3056
3056
3056
3056
3057
3057
3057
3057
3058
3058
3059
3059
3059
3059
3060
3060
3060
3060
3061
3061
3061
3061
3061
3061
3061
3062
3062
3062
3062
3063
3063
3063
3063
3063
3063
3063
3065
3065
3065
3065
3066
3066
3066
3066
3066
3067
3067
3068
3068
3068
3069
3069
3069
3069
3069
3069
3070
3070
3070
3070
3070
3071
3071
3071
3071
3072
3073
3073
3073
3074
3074
3074
3075
3075
3075
3075
3076
3076
3076
3076
3076
3076
3076
3077
3077
3084
3085
3086
3086
3086
3087
3087
3087
3088
3088
3088
3088
3088
3089
3089
3089
3089
3089
3090
3091
3091
3092
3092
3092
3093
3093
3093
3093
3093
3093
3094
3094
3094
3094
3095
3095
3096
3096
3096
3096
3096
3096
3097
3097
3098
3098
3098
3098
3098
3099
3099
3099
3100
3100
3100
3100
3100
3100
3100
3101
3101
3101
3101
3101
3101
3102
3102
3102
3102
3102
3102
3102
3102
3103
3103
3103
3104
3104
3104
3104
3105
3105
3105
3105
3105
3105
3105
3105
3106
3107
3107
3108
3108
3108
3109
3109
3109
3109
3110
3110
3110
3110
3110
3110
3110
3111
3111
3111
3111
3111
3111
3111
3111
3111
3111
3112
3112
3112
3113
3113
3113
3113
3113
3115
3115
3116
3116
3117
3117
3117
3117
3117
3117
3117
3118
3118
3119
3119
3119
3119
3119
3120
3120
3120
3120
3120
3121
3121
3122
3122
3122
3123
3124
3125
3125
3125
3126
3126
3126
3126
3126
3126
3127
3127
3127
3128
3128
3128
3129
3130
3130
3130
3130
3131
3131
3131
3131
3131
3132
3132
3132
3132
3133
3133
3133
3133
3133
3133
3133
3133
3133
3134
3134
3134
3135
3135
3135
3136
3138
3139
3139
3139
3139
3140
3140
3140
3141
3142
3142
3143
3143
3143
3144
3144
3145
3150
3150
3151
3151
3151
3151
3152
3152
3152
3153
3153
3153
3154
3154
3154
3154
3154
3154
3154
3154
3155
3155
3155
3155
3155
3155
3156
3156
3157
3157
3157
3157
3158
3158
3158
3159
3160
3160
3160
3161
3161
3162
3162
3162
3162
3163
3163
3164
3164
3164
3164
3164
3165
3165
3166
3166
3166
3166
3169
3170
3171
3171
3174
3174
3175
3175
3175
3175
3175
3176
3176
3176
3176
3177
3177
3177
3177
3178
3178
3178
3178
3178
3179
3179
3179
3179
3179
3179
3179
3179
3180
3180
3180
3181
3181
3182
3182
3183
3183
3183
3183
3183
3184
3184
3184
3185
3185
3185
3185
3185
3185
3185
3186
3186
3186
3186
3186
3187
3187
3187
3188
3188
3189
3189
3189
3190
3190
3190
3190
3190
3190
3191
3191
3192
3192
3192
3192
3192
3192
3192
3193
3193
3193
3193
3193
3194
3194
3194
3194
3195
3195
3195
3195
3196
3196
3196
3197
3197
3197
3197
3197
3198
3198
3198
3198
3198
3198
3199
3199
3199
3200
3200
3201
3201
3201
3202
3203
3203
3204
3204
3204
3204
3204
3205
3205
3206
3206
3206
3206
3207
3207
3207
3208
3209
3210
3210
3210
3210
3210
3211
3211
3212
3212
3212
3212
3213
3213
3213
3213
3213
3213
3213
3214
3214
3214
3214
3214
3215
3215
3215
3216
3216
3216
3217
3217
3218
3218
3218
3218
3218
3219
3219
3219
3219
3220
3220
3220
3220
3221
3221
3221
3222
3222
3222
3222
3222
3223
3223
3224
3224
3224
3224
3224
3224
3224
3225
3225
3226
3226
3226
3226
3226
3226
3227
3227
3228
3228
3228
3228
3228
3228
3228
3229
3230
3230
3230
3230
3230
3231
3231
3231
3231
3231
3232
3232
3232
3232
3233
3233
3234
3234
3234
3234
3234
3234
3234
3234
3234
3234
3235
3236
3236
3237
3237
3237
3237
3237
3237
3237
3238
3238
3238
3239
3239
3239
3240
3240
3240
3240
3241
3241
3241
3241
3241
3241
3241
3242
3242
3242
3242
3243
3243
3243
3244
3244
3244
3244
3245
3246
3246
3246
3247
3247
3248
3248
3248
3249
3249
3249
3250
3250
3250
3250
3250
3251
3251
3251
3252
3252
3252
3252
3253
3253
3253
3253
3253
3253
3253
3254
3254
3254
3254
3254
3255
3255
3255
3256
3256
3256
3256
3256
3257
3257
3257
3257
3257
3257
3257
3258
3258
3258
3258
3258
3259
3260
3260
3261
3261
3261
3262
3262
3262
3262
3263
3263
3263
3263
3264
3265
3265
3265
3265
3265
3266
3266
3266
3266
3267
3267
3267
3267
3267
3267
3268
3268
3269
3269
3270
3271
3271
3272
3272
3273
3273
3273
3274
3274
3274
3275
3275
3275
3275
3275
3275
3275
3276
3276
3276
3276
3276
3277
3278
3278
3280
3280
3280
3281
3281
3282
3283
3283
3283
3283
3283
3284
3284
3284
3285
3285
3285
3285
3286
3286
3286
3286
3287
3287
3287
3287
3287
3288
3288
3288
3289
3289
3289
3289
3289
3289
3289
3290
3290
3290
3290
3290
3291
3291
3291
3292
3292
3292
3293
3293
3294
3294
3294
3294
3295
3295
3295
3295
3296
3296
3296
3297
3297
3297
3297
3298
3299
3299
3299
3300
3300
3300
3300
3300
3300
3300
3301
3301
3302
3302
3302
3302
3302
3303
3304
3304
3304
3304
3305
3306
3306
3306
3306
3306
3307
3307
3308
3308
3308
3308
3309
3309
3309
3309
3310
3311
3311
3312
3312
3312
3312
3312
3312
3313
3313
3313
3313
3313
3314
3315
3315
3315
3315
3315
3316
3316
3316
3317
3317
3317
3317
3317
3317
3317
3317
3317
3319
3319
3319
3319
3319
3319
3319
3319
3320
3320
3320
3321
3321
3321
3321
3321
3322
3322
3322
3322
3322
3322
3322
3322
3322
3323
3323
3323
3324
3325
3325
3325
3325
3326
3326
3326
3326
3326
3327
3327
3327
3327
3327
3327
3327
3327
3327
3328
3328
3328
3328
3329
3329
3329
3330
3331
3332
3332
3333
3334
3334
3334
3334
3335
3335
3335
3335
3335
3336
3336
3336
3336
3337
3337
3338
3338
3338
3338
3339
3339
3340
3340
3340
3341
3341
3341
3341
3342
3342
3342
3342
3343
3343
3343
3344
3344
3344
3345
3345
3345
3345
3345
3346
3346
3346
3347
3347
3347
3348
3348
3349
3349
3349
3350
3352
3352
3352
3352
3353
3354
3354
3354
3354
3355
3355
3355
3355
3355
3356
3356
3356
3356
3356
3356
3356
3357
3357
3357
3357
3357
3358
3358
3359
3359
3359
3360
3360
3360
3360
3362
3362
3363
3363
3363
3364
3364
3364
3364
3365
3365
3365
3365
3365
3366
3366
3366
3366
3367
3367
3367
3367
3367
3367
3368
3368
3368
3368
3368
3369
3369
3369
3369
3369
3370
3370
3370
3370
3371
3371
3371
3372
3372
3372
3373
3373
3373
3374
3374
3374
3374
3374
3375
3375
3375
3375
3376
3376
3376
3376
3376
3376
3376
3377
3377
3377
3377
3378
3378
3378
3378
3379
3379
3379
3379
3379
3380
3380
3380
3380
3380
3380
3381
3381
3381
3381
3381
3381
3381
3381
3382
3382
3383
3383
3383
3383
3383
3383
3384
3384
3385
3385
3385
3385
3385
3386
3386
3386
3386
3387
3388
3388
3389
3389
3390
3391
3391
3391
3392
3392
3393
3393
3394
3394
3394
3394
3395
3395
3395
3395
3395
3396
3396
3396
3397
3397
3397
3397
3397
3397
3398
3398
3399
3399
3399
3399
3399
3400
3401
3401
3401
3401
3401
3401
3402
3403
3404
3405
3406
3406
3406
3406
3406
3406
3407
3407
3407
3408
3408
3411
3412
3412
3412
3413
3413
3414
3415
3415
3415
3416
3416
3416
3416
3417
3417
3418
3418
3418
3419
3419
3419
3419
3419
3420
3420
3420
3420
3421
3421
3422
3422
3422
3423
3423
3425
3425
3426
3427
3428
3428
3428
3428
3428
3429
3429
3429
3429
3429
3429
3430
3430
3430
3430
3431
3431
3431
3431
3432
3432
3433
3433
3433
3433
3433
3434
3434
3434
3435
3435
3435
3435
3435
3435
3436
3436
3436
3436
3437
3437
3438
3438
3438
3438
3439
3439
3439
3439
3440
3440
3440
3441
3441
3441
3442
3442
3442
3443
3444
3444
3444
3444
3444
3445
3445
3445
3446
3446
3446
3447
3448
3449
3449
3449
3450
3450
3451
3451
3451
3451
3451
3452
3452
3452
3452
3452
3453
3453
3453
3453
3453
3454
3454
3454
3454
3454
3454
3455
3455
3456
3456
3456
3456
3456
3457
3457
3457
3457
3457
3457
3458
3458
3458
3459
3459
3459
3459
3460
3460
3461
3461
3461
3462
3462
3462
3462
3462
3462
3462
3463
3463
3464
3464
3464
3464
3465
3465
3465
3466
3466
3467
3467
3467
3467
3467
3468
3468
3468
3469
3469
3469
3469
3469
3469
3470
3470
3470
3471
3471
3471
3471
3471
3472
3472
3472
3473
3473
3473
3473
3474
3474
3474
3474
3475
3476
3476
3476
3477
3478
3478
3478
3478
3478
3478
3479
3479
3479
3479
3480
3480
3481
3482
3482
3482
3482
3483
3483
3483
3484
3484
3484
3484
3485
3485
3485
3485
3485
3486
3486
3486
3486
3487
3487
3487
3487
3487
3488
3488
3489
3489
3489
3489
3490
3490
3490
3491
3491
3492
3493
3493
3493
3493
3493
3494
3495
3495
3496
3496
3497
3498
3498
3498
3498
3499
3499
3499
3499
3499
3500
3501
3502
3502
3502
3502
3502
3503
3503
3503
3503
3503
3504
3504
3504
3504
3506
3506
3506
3506
3506
3507
3507
3507
3507
3508
3508
3508
3508
3509
3509
3509
3509
3510
3510
3510
3511
3511
3511
3511
3511
3512
3512
3512
3513
3513
3513
3514
3515
3515
3515
3515
3515
3515
3515
3515
3516
3516
3516
3516
3517
3517
3518
3518
3518
3518
3518
3518
3518
3518
3519
3519
3519
3520
3520
3520
3520
3521
3521
3521
3521
3521
3522
3522
3523
3523
3523
3523
3524
3524
3525
3525
3526
3526
3526
3526
3527
3527
3528
3528
3528
3528
3528
3528
3529
3529
3529
3530
3530
3531
3531
3531
3531
3531
3532
3532
3532
3532
3532
3532
3532
3533
3533
3533
3534
3534
3535
3535
3535
3535
3535
3536
3536
3536
3536
3536
3536
3536
3537
3537
3537
3538
3538
3538
3538
3538
3539
3539
3539
3540
3540
3540
3541
3541
3542
3542
3543
3543
3544
3544
3544
3544
3545
3545
3545
3546
3546
3546
3547
3547
3547
3548
3548
3548
3549
3549
3549
3549
3549
3550
3550
3550
3551
3551
3552
3552
3552
3552
3552
3552
3553
3553
3554
3554
3554
3554
3554
3555
3555
3555
3556
3556
3556
3557
3557
3557
3557
3558
3558
3558
3558
3559
3559
3560
3560
3560
3560
3560
3560
3561
3561
3561
3561
3561
3561
3561
3561
3562
3563
3563
3563
3563
3563
3564
3565
3565
3565
3565
3566
3566
3566
3566
3566
3567
3567
3567
3567
3567
3567
3568
3568
3568
3569
3569
3569
3570
3570
3570
3570
3570
3571
3571
3572
3572
3572
3572
3572
3572
3574
3574
3574
3574
3574
3574
3574
3574
3574
3574
3574
3574
3575
3575
3575
3575
3575
3576
3576
3576
3576
3576
3576
3577
3577
3577
3577
3577
3578
3578
3578
3578
3578
3579
3579
3579
3580
3580
3580
3580
3582
3582
3582
3582
3582
3582
3583
3583
3583
3584
3585
3585
3585
3585
3586
3586
3586
3586
3586
3587
3587
3587
3587
3588
3588
3588
3588
3588
3588
3588
3589
3589
3589
3590
3590
3590
3591
3591
3592
3592
3592
3593
3594
3594
3594
3594
3594
3595
3595
3596
3596
3596
3597
3597
3598
3598
3598
3598
3600
3600
3600
3601
3601
3601
3602
3602
3602
3602
3603
3603
3604
3604
3604
3604
3605
3605
3605
3605
3606
3606
3606
3606
3606
3606
3606
3607
3608
3608
3608
3608
3609
3610
3610
3610
3610
3610
3610
3611
3611
3611
3611
3612
3613
3613
3613
3613
3613
3613
3613
3615
3615
3615
3615
3616
3616
3616
3617
3617
3617
3618
3618
3618
3618
3618
3619
3619
3619
3620
3620
3620
3620
3620
3621
3621
3621
3621
3621
3621
3621
3622
3622
3622
3623
3623
3623
3623
3624
3624
3624
3624
3624
3625
3625
3625
3627
3627
3627
3628
3628
3628
3628
3629
3629
3630
3631
3631
3631
3632
3632
3632
3633
3633
3633
3633
3633
3633
3633
3633
3634
3635
3635
3635
3635
3635
3636
3636
3636
3636
3636
3636
3637
3637
3637
3637
3637
3637
3638
3639
3639
3639
3640
3641
3641
3641
3641
3642
3642
3642
3643
3643
3643
3643
3643
3643
3643
3643
3644
3644
3644
3644
3645
3645
3645
3645
3646
3646
3646
3647
3647
3647
3647
3648
3648
3648
3648
3649
3649
3649
3649
3649
3650
3650
3650
3651
3651
3651
3651
3651
3651
3651
3652
3653
3653
3653
3653
3653
3654
3655
3655
3655
3655
3655
3656
3656
3656
3656
3656
3657
3657
3657
3658
3658
3658
3658
3659
3659
3659
3659
3660
3660
3660
3660
3660
3661
3661
3661
3662
3662
3663
3663
3663
3664
3664
3664
3665
3666
3666
3666
3667
3668
3668
3668
3668
3669
3669
3669
3670
3670
3671
3671
3672
3673
3673
3673
3673
3673
3674
3674
3674
3674
3674
3674
3674
3675
3675
3675
3676
3676
3677
3677
3677
3677
3678
3678
3679
3679
3680
3680
3680
3680
3680
3681
3681
3681
3681
3681
3682
3682
3682
3682
3682
3683
3683
3683
3684
3684
3685
3685
3685
3685
3685
3685
3685
3685
3685
3685
3686
3686
3686
3687
3687
3687
3687
3687
3687
3688
3688
3689
3689
3690
3690
3690
3690
3691
3692
3692
3692
3692
3692
3692
3693
3693
3693
3693
3694
3694
3694
3694
3695
3696
3696
3696
3697
3697
3697
3697
3699
3699
3699
3700
3700
3700
3700
3700
3701
3701
3702
3702
3702
3702
3703
3703
3703
3703
3703
3704
3705
3705
3705
3706
3706
3706
3706
3707
3707
3707
3707
3707
3707
3707
3707
3708
3708
3708
3708
3708
3708
3709
3709
3709
3709
3709
3710
3710
3710
3711
3711
3711
3711
3712
3712
3712
3712
3714
3715
3715
3715
3716
3716
3716
3716
3716
3716
3717
3717
3717
3717
3718
3718
3718
3719
3719
3719
3719
3720
3720
3720
3720
3720
3721
3721
3721
3721
3722
3722
3723
3723
3724
3724
3725
3725
3726
3726
3726
3726
3726
3726
3727
3727
3727
3727
3728
3728
3728
3728
3729
3729
3729
3730
3730
3730
3730
3730
3731
3731
3732
3732
3732
3733
3733
3733
3733
3734
3734
3734
3734
3734
3735
3735
3735
3735
3735
3736
3736
3736
3737
3738
3738
3738
3738
3738
3738
3738
3739
3739
3739
3739
3740
3740
3741
3741
3741
3741
3742
3742
3743
3743
3743
3744
3744
3744
3744
3744
3744
3746
3746
3746
3746
3746
3747
3747
3747
3747
3748
3748
3748
3748
3749
3749
3749
3749
3749
3749
3749
3749
3749
3749
3750
3750
3750
3751
3751
3752
3752
3753
3754
3754
3754
3755
3755
3755
3755
3755
3755
3755
3755
3756
3756
3757
3757
3757
3759
3760
3760
3761
3761
3761
3761
3761
3762
3762
3762
3763
3763
3763
3763
3764
3764
3764
3764
3765
3766
3766
3766
3766
3767
3768
3768
3769
3769
3769
3769
3769
3769
3770
3771
3771
3772
3773
3773
3773
3773
3773
3774
3774
3776
3776
3776
3776
3776
3776
3777
3777
3777
3777
3777
3778
3778
3779
3779
3779
3779
3779
3780
3781
3781
3781
3782
3783
3783
3783
3784
3784
3784
3784
3784
3784
3785
3785
3786
3786
3787
3787
3787
3787
3788
3788
3788
3788
3788
3788
3788
3789
3789
3789
3789
3790
3790
3790
3791
3791
3791
3791
3792
3792
3792
3793
3793
3793
3793
3794
3795
3795
3795
3795
3795
3796
3796
3796
3796
3797
3797
3798
3798
3798
3798
3800
3801
3801
3802
3802
3802
3804
3804
3804
3804
3804
3805
3805
3805
3806
3806
3806
3806
3807
3808
3808
3808
3808
3809
3809
3809
3809
3809
3809
3809
3810
3810
3810
3811
3811
3811
3811
3811
3811
3812
3812
3814
3814
3814
3814
3815
3815
3816
3816
3817
3817
3817
3817
3817
3817
3817
3818
3818
3818
3819
3819
3819
3820
3820
3821
3821
3822
3822
3822
3822
3822
3822
3822
3825
3825
3825
3826
3826
3826
3827
3827
3828
3829
3829
3830
3830
3830
3830
3830
3830
3830
3831
3832
3832
3832
3833
3833
3833
3834
3834
3834
3835
3835
3835
3835
3836
3836
3836
3836
3837
3837
3837
3837
3837
3838
3839
3839
3839
3839
3840
3840
3841
3842
3842
3843
3843
3843
3843
3844
3844
3844
3844
3845
3845
3845
3846
3846
3846
3846
3846
3847
3847
3847
3848
3848
3848
3849
3849
3849
3849
3849
3849
3849
3849
3850
3850
3850
3850
3851
3851
4092
4092
4092
4093
4093
4094
4094
4095
4095
4095
4095
4096
4096
4097
4097
4097
4098
4098
4099
4099
4100
4100
4100
4100
4100
4100
4100
4101
4101
4101
4102
4102
4102
4102
4102
4102
4102
4103
4103
4104
4104
4104
4104
4104
4104
4105
4105
4106
4106
4106
4106
4107
4107
4108
4108
4108
4108
4109
4109
4110
4110
4110
4110
4110
4111
4111
4111
4111
4112
4112
4112
4112
4112
4112
4112
4113
4113
4114
4114
4114
4115
4115
4116
4116
4116
4116
4117
4117
4117
4118
4118
4118
4118
4119
4119
4119
4120
4121
4121
4121
4121
4122
4122
4122
4122
4122
4123
4123
4123
4123
4123
4123
4123
4123
4124
4124
4124
4124
4124
4124
4125
4125
4125
4126
4126
4126
4126
4126
4126
4126
4127
4127
4128
4128
4129
4129
4130
4130
4130
4130
4130
4131
4131
4131
4131
4131
4131
4132
4132
4132
4133
4133
4133
4133
4133
4133
4133
4134
4134
4134
4135
4135
4135
4135
4135
4135
4135
4136
4136
4136
4136
4137
4137
4139
4139
4139
4139
4140
4140
4140
4140
4141
4141
4141
4141
4142
4142
4142
4142
4143
4143
4143
4143
4144
4144
4145
4145
4146
4146
4146
4147
4147
4147
4147
4148
4148
4148
4148
4149
4149
4150
4150
4150
4150
4150
4150
4150
4150
4151
4151
4152
4152
4152
4152
4152
4153
4153
4153
4153
4154
4154
4154
4154
4155
4155
4156
4156
4156
4156
4156
4157
4157
4158
4158
4159
4160
4160
4160
4160
4160
4160
4160
4161
4161
4161
4162
4162
4163
4163
4164
4164
4164
4165
4165
4165
4165
4165
4166
4166
4166
4167
4167
4167
4167
4168
4168
4168
4169
4169
4170
4170
4170
4170
4170
4170
4170
4170
4170
4171
4171
4171
4171
4171
4172
4172
4172
4173
4173
4173
4173
4174
4174
4174
4174
4174
4174
4174
4174
4175
4175
4175
4175
4175
4176
4176
4176
4176
4177
4177
4177
4178
4178
4179
4179
4179
4179
4179
4179
4180
4180
4180
4181
4181
4181
4182
4182
4182
4182
4182
4183
4183
4183
4183
4183
4184
4184
4184
4185
4185
4185
4185
4186
4186
4186
4186
4187
4188
4188
4189
4189
4189
4190
4190
4190
4191
4191
4191
4192
4192
4192
4193
4194
4194
4194
4195
4195
4195
4196
4196
4196
4197
4197
4198
4198
4198
4198
4198
4199
4199
4199
4199
4200
4200
4200
4200
4201
4202
4202
4202
4202
4203
4203
4203
4203
4203
4204
4204
4205
4206
4206
4206
4206
4207
4209
4209
4209
4209
4209
4209
4209
4210
4210
4210
4211
4211
4211
4212
4212
4212
4213
4213
4213
4213
4213
4213
4214
4214
4214
4214
4215
4215
4216
4216
4216
4217
4217
4218
4218
4218
4219
4219
4219
4219
4219
4219
4219
4220
4221
4221
4221
4221
4221
4222
4222
4224
4224
4224
4225
4225
4225
4225
4225
4226
4227
4227
4227
4227
4227
4228
4228
4228
4228
4228
4229
4229
4229
4229
4229
4229
4230
4230
4231
4231
4231
4231
4231
4232
4232
4232
4232
4232
4232
4233
4233
4234
4234
4234
4234
4235
4235
4236
4236
4236
4236
4237
4237
4237
4237
4238
4238
4238
4238
4238
4238
4238
4239
4240
4240
4240
4241
4241
4241
4241
4241
4241
4242
4242
4243
4243
4243
4243
4244
4244
4244
4245
4245
4245
4245
4245
4246
4246
4246
4246
4247
4247
4248
4248
4248
4248
4248
4248
4248
4248
4249
4249
4249
4249
4249
4249
4249
4250
4250
4250
4250
4251
4251
4251
4252
4252
4252
4253
4253
4253
4253
4254
4254
4254
4255
4255
4255
4256
4256
4257
4257
4258
4258
4259
4259
4259
4259
4259
4260
4260
4260
4260
4260
4260
4260
4261
4261
4261
4261
4261
4261
4262
4263
4263
4263
4264
4265
4265
4266
4266
4266
4266
4266
4267
4267
4268
4268
4268
4268
4269
4269
4269
4269
4269
4270
4270
4271
4271
4271
4271
4272
4272
4273
4273
4273
4273
4274
4274
4274
4275
4275
4276
4276
4277
4277
4278
4278
4278
4279
4279
4279
4280
4280
4281
4282
4282
4283
4284
4284
4284
4284
4284
4284
4284
4285
4286
4286
4286
4287
4287
4287
4287
4287
4287
4287
4287
4287
4288
4288
4288
4289
4289
4289
4289
4290
4290
4291
4291
4291
4291
4291
4292
4292
4292
4292
4292
4292
4292
4293
4293
4293
4293
4293
4294
4294
4295
4296
4296
4296
4296
4296
4297
4297
4298
4298
4298
4298
4298
4299
4299
4299
4300
4300
4300
4301
4301
4301
4301
4301
4301
4301
4302
4303
4303
4303
4303
4303
4303
4304
4304
4305
4305
4305
4305
4305
4306
4306
4306
4306
4306
4307
4307
4308
4309
4309
4309
4309
4309
4310
4310
4310
4310
4311
4311
4311
4311
4311
4312
4312
4313
4314
4314
4314
4314
4315
4315
4315
4316
4316
4316
4316
4317
4317
4318
4318
4319
4319
4319
4319
4319
4319
4320
4320
4320
4320
4320
4321
4322
4322
4322
4322
4322
4323
4323
4324
4324
4324
4324
4324
4324
4325
4325
4325
4325
4326
4326
4326
4326
4327
4327
4328
4328
4328
4328
4329
4329
4329
4329
4329
4329
4330
4330
4330
4330
4330
4333
4333
4334
4334
4334
4335
4335
4335
4336
4336
4337
4339
4339
4339
4339
4340
4340
4341
4341
4341
4342
4342
4342
4342
4342
4343
4344
4344
4344
4344
4345
4345
4345
4345
4345
4345
4345
4345
4346
4346
4346
4346
4346
4347
4347
4348
4348
4348
4349
4349
4349
4349
4349
4349
4349
4350
4350
4350
4350
4350
4350
4351
4351
4352
4352
4352
4352
4353
4353
4353
4353
4354
4354
4354
4355
4355
4356
4356
4357
4358
4358
4359
4359
4359
4359
4359
4360
4360
4360
4360
4360
4360
4360
4361
4361
4361
4362
4362
4362
4362
4363
4363
4363
4364
4365
4365
4365
4366
4366
4367
4368
4368
4368
4369
4369
4369
4369
4370
4370
4371
4371
4371
4372
4372
4372
4372
4372
4373
4373
4373
4374
4374
4374
4374
4374
4375
4375
4375
4376
4376
4376
4376
4377
4377
4377
4377
4378
4378
4378
4379
4379
4379
4380
4380
4380
4380
4380
4381
4381
4381
4382
4382
4382
4382
4382
4382
4382
4383
4384
4384
4385
4386
4387
4387
4387
4388
4388
4388
4390
4390
4390
4390
4391
4391
4391
4391
4391
4391
4391
4391
4392
4392
4392
4392
4392
4393
4393
4393
4393
4394
4394
4394
4394
4395
4396
4396
4396
4396
4397
4398
4398
4398
4398
4399
4399
4400
4400
4400
4400
4400
4401
4401
4401
4402
4402
4403
4403
4403
4403
4403
4403
4404
4404
4404
4404
4404
4405
4405
4405
4406
4407
4407
4407
4409
4409
4409
4409
4409
4410
4410
4410
4411
4411
4411
4411
4411
4412
4412
4412
4413
4413
4413
4413
4414
4414
4416
4416
4417
4417
4417
4417
4417
4418
4418
4418
4419
4419
4419
4419
4419
4420
4420
4421
4421
4421
4422
4422
4422
4423
4423
4423
4423
4423
4423
4423
4423
4423
4423
4423
4425
4425
4426
4427
4427
4427
4427
4427
4427
4427
4427
4428
4428
4429
4429
4429
4429
4429
4430
4430
4431
4431
4431
4431
4432
4432
4432
4433
4433
4434
4435
4435
4435
4435
4436
4436
4436
4436
4437
4437
4437
4437
4437
4438
4439
4439
4439
4439
4439
4439
4440
4440
4440
4441
4441
4441
4441
4441
4442
4442
4442
4442
4442
4443
4443
4443
4443
4444
4444
4445
4446
4446
4446
4447
4447
4448
4448
4448
4448
4449
4449
4449
4449
4449
4449
4449
4450
4450
4450
4450
4450
4451
4451
4451
4451
4451
4451
4452
4453
4455
4455
4456
4457
4457
4457
4457
4457
4458
4458
4458
4459
4459
4460
4460
4461
4462
4462
4462
4463
4463
4463
4464
4464
4464
4464
4464
4464
4464
4465
4465
4465
4466
4467
4467
4467
4468
4468
4468
4468
4469
4469
4470
4470
4470
4470
4471
4471
4471
4472
4472
4473
4473
4474
4475
4475
4475
4475
4475
4476
4477
4477
4477
4478
4478
4479
4479
4479
4479
4479
4479
4480
4480
4480
4480
4481
4482
4482
4482
4483
4483
4483
4485
4485
4485
4486
4486
4486
4487
4487
4488
4488
4489
4489
4489
4489
4489
4490
4490
4490
4490
4490
4490
4490
4490
4490
4491
4491
4491
4491
4492
4492
4492
4492
4494
4494
4494
4494
4494
4494
4494
4495
4495
4495
4495
4495
4495
4495
4495
4495
4496
4496
4496
4496
4497
4497
4497
4497
4498
4500
4500
4500
4500
4500
4500
4500
4500
4500
4500
4501
4501
4501
4501
4501
4502
4502
4503
4503
4503
4504
4504
4505
4505
4505
4505
4507
4507
4507
4507
4507
4508
4509
4510
4510
4511
4511
4511
4512
4512
4512
4512
4512
4513
4513
4514
4514
4514
4514
4515
4515
4515
4515
4516
4516
4516
4516
4517
4517
4517
4517
4518
4518
4519
4519
4519
4520
4520
4520
4521
4522
4522
4522
4522
4522
4522
4523
4523
4523
4523
4524
4525
4525
4525
4526
4526
4526
4526
4527
4528
4528
4528
4528
4528
4528
4529
4529
4529
4529
4529
4530
4530
4531
4531
4531
4532
4532
4533
4533
4533
4533
4533
4533
4534
4535
4535
4536
4536
4536
4536
4537
4537
4539
4539
4539
4539
4539
4541
4541
4541
4542
4542
4542
4542
4543
4543
4543
4543
4544
4544
4544
4544
4544
4545
4545
4545
4545
4546
4546
4547
4547
4547
4548
4548
4548
4548
4548
4549
4549
4549
4549
4550
4550
4550
4550
4551
4552
4552
4553
4553
4554
4554
4554
4554
4554
4555
4555
4555
4555
4556
4556
4556
4557
4557
4557
4558
4558
4558
4558
4559
4559
4559
4560
4560
4560
4560
4561
4561
4562
4562
4562
4562
4562
4562
4562
4563
4564
4564
4565
4565
4565
4565
4566
4566
4566
4567
4568
4568
4568
4569
4570
4570
4570
4570
4570
4570
4570
4571
4571
4572
4572
4572
4572
4572
4573
4573
4573
4573
4573
4573
4574
4574
4574
4574
4574
4575
4575
4575
4575
4575
4576
4576
4576
4576
4576
4576
4577
4578
4578
4579
4579
4579
4580
4580
4580
4580
4581
4581
4581
4581
4581
4582
4582
4583
4583
4584
4584
4584
4584
4584
4584
4585
4585
4585
4586
4587
4587
4587
4587
4587
4587
4588
4588
4588
4588
4588
4589
4589
4589
4589
4590
4590
4590
4591
4591
4591
4591
4592
4593
4595
4595
4595
4596
4596
4596
4596
4597
4597
4597
4597
4598
4598
4598
4598
4598
4599
4599
4599
4599
4599
4600
4600
4600
4600
4600
4600
4601
4602
4603
4603
4603
4603
4603
4603
4603
4604
4604
4604
4604
4604
4605
4605
4606
4606
4606
4606
4606
4606
4607
4607
4607
4608
4608
4609
4610
4610
4611
4611
4611
4611
4611
4611
4612
4612
4612
4612
4613
4613
4613
4614
4614
4614
4614
4614
4615
4615
4615
4616
4616
4616
4616
4616
4616
4617
4617
4617
4617
4618
4618
4618
4618
4619
4619
4619
4619
4620
4622
4622
4623
4623
4624
4624
4624
4624
4625
4625
4625
4625
4626
4626
4626
4628
4628
4628
4628
4628
4629
4629
4629
4629
4630
4630
4630
4631
4631
4631
4631
4631
4631
4632
4633
4633
4633
4633
4634
4634
4634
4634
4635
4635
4635
4635
4636
4636
4636
4637
4637
4637
4637
4637
4638
4638
4638
4638
4638
4639
4639
4639
4639
4639
4640
4640
4640
4640
4641
4641
4641
4642
4642
4642
4643
4643
4643
4644
4644
4644
4644
4645
4645
4646
4646
4647
4647
4647
4647
4648
4648
4648
4649
4649
4649
4650
4650
4650
4650
4650
4651
4651
4651
4652
4652
4652
4652
4652
4652
4653
4653
4653
4654
4654
4654
4655
4655
4655
4655
4655
4656
4656
4656
4656
4656
4657
4657
4657
4657
4657
4657
4658
4658
4658
4658
4659
4659
4659
4660
4661
4661
4662
4662
4662
4662
4662
4663
4663
4663
4663
4664
4664
4664
4664
4664
4664
4665
4665
4666
4666
4666
4667
4667
4667
4667
4667
4667
4668
4668
4669
4669
4669
4670
4670
4670
4671
4671
4671
4671
4671
4671
4671
4671
4671
4671
4672
4672
4672
4672
4673
4673
4673
4673
4673
4674
4674
4675
4675
4675
4675
4676
4676
4676
4677
4677
4677
4677
4677
4678
4678
4678
4679
4679
4679
4680
4680
4680
4681
4681
4681
4682
4682
4682
4683
4683
4683
4683
4683
4684
4684
4684
4684
4684
4684
4685
4685
4685
4686
4686
4687
4687
4687
4687
4687
4688
4689
4689
4689
4689
4690
4690
4691
4691
4691
4691
4692
4692
4692
4693
4693
4693
4695
4695
4696
4696
4697
4697
4698
4698
4698
4698
4699
4699
4699
4699
4699
4699
4700
4700
4700
4700
4700
4700
4700
4700
4701
4701
4701
4701
4703
4703
4704
4704
4704
4704
4704
4705
4705
4705
4705
4705
4705
4706
4706
4706
4706
4707
4707
4708
4708
4708
4709
4709
4710
4710
4710
4711
4711
4712
4713
4713
4713
4713
4713
4714
4715
4715
4716
4716
4716
4716
4716
4716
4717
4717
4717
4717
4717
4717
4718
4718
4719
4719
4719
4719
4719
4719
4720
4721
4721
4721
4721
4722
4722
4722
4722
4722
4722
4722
4722
4723
4724
4725
4725
4726
4726
4726
4726
4727
4727
4727
4727
4727
4728
4728
4729
4729
4730
4730
4730
4730
4730
4730
4730
4731
4731
4731
4732
4732
4732
4732
4733
4733
4733
4735
4735
4735
4736
4736
4736
4737
4737
4737
4737
4738
4738
4738
4738
4738
4739
4739
4740
4740
4740
4741
4741
4741
4741
4741
4742
4742
4742
4742
4743
4744
4744
4745
4745
4746
4747
4747
4747
4747
4747
4748
4748
4748
4748
4749
4749
4749
4750
4750
4751
4751
4751
4752
4753
4753
4754
4754
4754
4754
4755
4755
4755
4755
4755
4755
4756
4756
4757
4758
4758
4758
4758
4759
4759
4759
4759
4759
4760
4760
4760
4761
4761
4762
4762
4762
4762
4763
4765
4765
4765
4766
4767
4767
4768
4768
4768
4768
4768
4768
4768
4769
4769
4769
4770
4770
4770
4771
4771
4771
4772
4773
4773
4773
4773
4773
4774
4774
4774
4775
4775
4776
4776
4777
4777
4777
4777
4778
4779
4779
4779
4779
4780
4780
4780
4781
4781
4781
4781
4781
4782
4782
4782
4782
4783
4784
4784
4784
4785
4785
4785
4785
4786
4786
4787
4787
4787
4787
4788
4788
4788
4788
4789
4789
4789
4789
4789
4789
4790
4790
4790
4791
4792
4793
4793
4793
4794
4794
4795
4795
4795
4795
4795
4796
4796
4796
4796
4797
4797
4798
4798
4798
4798
4799
4799
4799
4799
4800
4800
4800
4800
4800
4801
4801
4801
4801
4801
4802
4802
4802
4802
4802
4803
4803
4803
4804
4804
4805
4805
4805
4805
4806
4806
4806
4806
4807
4807
4807
4807
4807
4808
4808
4808
4809
4809
4809
4809
4810
4810
4810
4810
4811
4812
4813
4813
4813
4813
4814
4814
4814
4815
4816
4816
4817
4817
4817
4817
4818
4818
4818
4818
4818
4819
4819
4820
4820
4820
4821
4821
4821
4822
4822
4822
4823
4823
4824
4824
4824
4824
4825
4825
4825
4825
4825
4825
4826
4826
4826
4826
4827
4828
4828
4828
4828
4828
4829
4829
4830
4830
4831
4831
4831
4831
4832
4832
4832
4832
4833
4833
4833
4833
4833
4834
4834
4834
4834
4835
4836
4836
4836
4837
4838
4838
4839
4839
4839
4840
4840
4841
4841
4842
4842
4843
4843
4843
4845
4845
4845
4845
4845
4846
4846
4846
4846
4846
4846
4846
4847
4847
4848
4848
4848
4848
4849
4850
4850
4850
4850
4850
4850
4850
4850
4851
4851
4851
4852
4852
4852
4852
4853
4853
4854
4854
4855
4855
4855
4856
4856
4856
4856
4856
4856
4856
4857
4858
4859
4859
4860
4860
4860
4861
4862
4862
4862
4862
4862
4863
4863
4863
4863
4864
4864
4864
4864
4864
4865
4866
4866
4866
4866
4866
4868
4868
4869
4869
4869
4869
4869
4870
4870
4870
4871
4872
4873
4873
4873
4873
4873
4874
4874
4874
4874
4874
4875
4875
4876
4877
4877
4877
4877
4877
4879
4879
4879
4880
4880
4880
4880
4881
4881
4882
4882
4882
4882
4882
4883
4884
4886
4886
4886
4886
4887
4887
4887
4890
4890
4890
4891
4891
4892
4892
4893
4893
4893
4893
4894
4894
4894
4895
4895
4895
4896
4896
4896
4897
4898
4898
4898
4898
4898
4898
4899
4899
4899
4900
4900
4900
4900
4901
4901
4901
4901
4901
4902
4902
4903
4903
4903
4903
4903
4903
4903
4904
4904
4904
4905
4905
4905
4905
4906
4906
4907
4907
4907
4909
4909
4910
4910
4911
4911
4911
4912
4912
4912
4912
4913
4913
4913
4913
4913
4913
4914
4914
4915
4915
4915
4915
4915
4915
4915
4916
4916
4916
4916
4916
4916
4917
4917
4917
4917
4917
4918
4918
4918
4920
4920
4920
4920
4921
4921
4923
4923
4923
4924
4924
4925
4925
4926
4926
4926
4926
4927
4928
4929
4929
4929
4929
4929
4929
4929
4931
4931
4931
4931
4931
4931
4932
4932
4932
4932
4932
4932
4933
4933
4933
4933
4933
4934
4934
4934
4934
4935
4935
4936
4936
4937
4937
4938
4938
4939
4939
4940
4940
4940
4941
4941
4941
4941
4941
4942
4942
4942
4942
4943
4943
4943
4943
4944
4945
4945
4945
4945
4946
4946
4946
4946
4946
4947
4947
4947
4947
4948
4949
4951
4951
4951
4952
4952
4952
4952
4952
4952
4952
4952
4953
4953
4953
4953
4953
4953
4953
4954
4954
4954
4955
4955
4955
4956
4957
4957
4958
4958
4958
4959
4959
4960
4961
4961
4961
4962
4962
4962
4962
4963
4963
4963
4963
4963
4964
4964
4964
4964
4965
4965
4966
4966
4966
4966
4967
4967
4968
4968
4968
4969
4969
4969
4969
4970
4971
4971
4971
4972
4973
4973
4974
4974
4975
4975
4975
4975
4975
4976
4976
4976
4976
4976
4976
4977
4977
4977
4978
4978
4978
4979
4979
4980
4980
4980
4980
4981
4981
4982
4982
4982
4982
4983
4983
4983
4983
4984
4984
4984
4984
4984
4984
4984
4985
4985
4985
4985
4985
4986
4986
4987
4987
4987
4988
4988
4988
4989
4989
4991
4991
4992
4992
4993
4993
4993
4993
4994
4994
4995
4996
4997
4997
4997
4998
4998
4998
4998
4999
4999
5000
5001
5001
5001
5001
5001
5001
5001
5002
5002
5002
5002
5002
5003
5003
5003
5003
5003
5003
5003
5004
5004
5004
5005
5005
5005
5005
5006
5006
5006
5007
5007
5007
5007
5007
5008
5009
5010
5010
5010
5011
5011
5011
5011
5011
5011
5012
5012
5012
5012
5013
5013
5013
5013
5014
5014
5016
5016
5016
5016
5017
5017
5018
5018
5018
5018
5019
5019
5019
5020
5020
5020
5020
5020
5020
5021
5022
5022
5023
5023
5023
5023
5023
5024
5024
5025
5025
5026
5026
5026
5026
5026
5027
5027
5027
5027
5027
5027
5028
5028
5028
5029
5029
5030
5031
5031
5031
5031
5032
5032
5032
5032
5033
5033
5033
5034
5034
5035
5035
5035
5036
5036
5036
5037
5037
5037
5037
5038
5038
5039
5039
5039
5040
5040
5040
5041
5042
5044
5044
5044
5045
5045
5045
5046
5046
5046
5046
5047
5048
5048
5048
5048
5048
5050
5050
5050
5050
5051
5051
5051
5052
5052
5052
5052
5053
5053
5053
5053
5053
5053
5054
5054
5055
5055
5055
5056
5056
5056
5057
5058
5058
5058
5059
5059
5060
5061
5061
5061
5062
5063
5063
5064
5064
5064
5064
5064
5065
5065
5065
5065
5066
5066
5066
5066
5067
5068
5068
5068
5068
5068
5069
5069
5069
5070
5070
5071
5072
5072
5072
5073
5073
5074
5074
5075
5075
5076
5076
5077
5078
5078
5078
5078
5078
5079
5079
5080
5080
5080
5080
5080
5081
5081
5081
5082
5082
5082
5082
5082
5083
5083
5084
5084
5085
5085
5085
5086
5086
5086
5086
5087
5087
5088
5088
5089
5089
5089
5089
5090
5090
5090
5090
5090
5091
5091
5092
5092
5094
5095
5095
5095
5095
5096
5096
5096
5096
5096
5096
5097
5098
5099
5099
5099
5099
5100
5100
5100
5100
5100
5100
5100
5101
5101
5101
5102
5102
5102
5103
5103
5103
5103
5103
5104
5104
5104
5104
5104
5104
5104
5105
5105
5105
5105
5105
5105
5105
5106
5106
5106
5106
5107
5107
5107
5108
5108
5108
5108
5109
5109
5110
5112
5112
5112
5112
5112
5112
5112
5113
5113
5113
5114
5114
5114
5115
5115
5115
5116
5117
5117
5117
5118
5118
5119
5119
5119
5119
5120
5121
5121
5121
5122
5122
5122
5123
5123
5123
5123
5124
5124
5124
5125
5125
5125
5126
5126
5127
5127
5127
5127
5127
5128
5128
5129
5129
5129
5130
5130
5130
5131
5131
5132
5132
5133
5133
5134
5134
5134
5134
5134
5135
5135
5135
5135
5137
5137
5137
5137
5138
5139
5139
5139
5139
5139
5139
5139
5139
5139
5139
5140
5140
5141
5141
5141
5142
5142
5142
5142
5142
5142
5144
5144
5145
5146
5146
5146
5146
5147
5147
5147
5147
5148
5148
5148
5149
5150
5150
5150
5150
5151
5151
5152
5152
5152
5153
5153
5153
5154
5154
5154
5154
5155
5156
5156
5157
5157
5157
5158
5158
5158
5158
5159
5159
5160
5160
5160
5160
5160
5161
5161
5163
5163
5163
5163
5164
5164
5165
5165
5165
5165
5165
5166
5166
5167
5167
5167
5167
5168
5168
5169
5169
5169
5170
5171
5171
5172
5172
5173
5173
5173
5173
5174
5174
5175
5175
5175
5176
5176
5177
5177
5177
5178
5178
5178
5178
5178
5179
5180
5180
5181
5181
5181
5181
5182
5182
5183
5183
5183
5184
5184
5184
5184
5184
5185
5185
5185
5185
5186
5186
5186
5187
5187
5187
5187
5187
5187
5188
5188
5188
5189
5189
5190
5190
5190
5190
5190
5190
5191
5192
5192
5192
5192
5192
5193
5193
5195
5195
5195
5195
5195
5196
5196
5196
5197
5197
5197
5197
5197
5198
5198
5199
5199
5200
5200
5200
5200
5201
5202
5202
5202
5202
5203
5203
5203
5203
5204
5204
5204
5204
5204
5205
5205
5206
5206
5207
5207
5207
5207
5208
5208
5209
5209
5209
5210
5210
5210
5210
5211
5212
5213
5213
5213
5213
5213
5213
5214
5214
5215
5215
5215
5215
5216
5217
5217
5218
5218
5218
5218
5219
5219
5219
5219
5219
5219
5221
5222
5222
5222
5222
5223
5223
5224
5225
5225
5225
5226
5226
5226
5227
5228
5228
5228
5228
5229
5229
5229
5229
5229
5229
5229
5230
5230
5231
5231
5231
5231
5231
5231
5231
5231
5232
5232
5232
5233
5234
5234
5234
5234
5235
5235
5235
5235
5236
5237
5238
5239
5240
5240
5240
5240
5240
5241
5241
5242
5242
5242
5242
5243
5244
5244
5246
5246
5246
5247
5247
5247
5247
5247
5247
5248
5248
5249
5249
5249
5250
5250
5250
5250
5251
5251
5251
5251
5251
5251
5252
5252
5252
5253
5254
5254
5255
5255
5255
5255
5255
5256
5256
5256
5256
5257
5257
5257
5257
5257
5259
5259
5259
5259
5260
5260
5260
5261
5261
5261
5261
5262
5262
5262
5262
5263
5263
5263
5263
5263
5263
5263
5263
5263
5264
5265
5265
5266
5266
5266
5267
5267
5267
5268
5269
5269
5269
5270
5270
5271
5271
5271
5271
5272
5272
5272
5272
5272
5272
5272
5272
5273
5273
5273
5274
5275
5276
5276
5276
5277
5277
5277
5277
5277
5278
5278
5279
5279
5280
5280
5281
5282
5282
5282
5283
5283
5283
5283
5284
5284
5285
5285
5286
5287
5288
5288
5288
5288
5289
5289
5289
5289
5289
5290
5290
5291
5291
5292
5292
5293
5293
5293
5293
5293
5294
5294
5294
5295
5295
5295
5295
5295
5296
5296
5296
5296
5297
5297
5300
5300
5300
5300
5300
5300
5301
5301
5301
5301
5302
5302
5302
5303
5303
5304
5304
5304
5304
5304
5304
5304
5305
5305
5305
5305
5306
5306
5306
5306
5307
5307
5307
5309
5309
5309
5310
5310
5310
5310
5311
5311
5311
5311
5312
5312
5313
5313
5314
5314
5315
5315
5315
5315
5315
5316
5316
5316
5318
5318
5318
5319
5319
5319
5319
5320
5320
5320
5321
5322
5322
5322
5322
5322
5322
5323
5323
5324
5324
5324
5324
5324
5324
5324
5325
5325
5325
5325
5325
5326
5326
5327
5327
5327
5327
5328
5328
5328
5329
5329
5330
5330
5330
5330
5331
5331
5331
5331
5332
5332
5333
5333
5333
5333
5333
5333
5333
5333
5334
5334
5334
5334
5334
5335
5335
5335
5335
5335
5336
5336
5336
5337
5338
5338
5338
5338
5338
5338
5339
5339
5339
5340
5340
5340
5341
5341
5341
5342
5342
5342
5342
5342
5342
5343
5343
5343
5343
5343
5344
5345
5346
5347
5347
5348
5348
5349
5349
5349
5349
5349
5349
5350
5351
5351
5351
5352
5353
5353
5354
5354
5354
5354
5355
5355
5355
5355
5355
5356
5356
5357
5357
5357
5357
5358
5358
5359
5359
5359
5360
5360
5360
5361
5361
5361
5361
5361
5361
5362
5362
5363
5364
5366
5366
5366
5367
5367
5367
5367
5367
5367
5369
5370
5370
5371
5372
5372
5373
5373
5373
5373
5374
5374
5374
5374
5374
5374
5374
5375
5375
5375
5376
5376
5376
5377
5377
5378
5378
5378
5379
5379
5379
5379
5380
5381
5382
5382
5382
5382
5382
5383
5383
5384
5384
5384
5385
5385
5385
5385
5386
5386
5387
5387
5387
5387
5387
5388
5388
5388
5389
5390
5390
5391
5391
5392
5392
5393
5393
5393
5394
5394
5394
5394
5394
5395
5395
5396
5396
5397
5397
5397
5398
5398
5398
5400
5400
5400
5402
5402
5402
5402
5402
5402
5402
5403
5403
5403
5404
5404
5405
5405
5405
5406
5406
5406
5406
5406
5407
5407
5407
5407
5408
5409
5409
5409
5409
5410
5410
5411
5412
5412
5412
5412
5413
5413
5414
5414
5415
5415
5415
5416
5416
5416
5417
5417
5417
5417
5417
5418
5418
5419
5420
5420
5420
5420
5420
5421
5421
5421
5421
5421
5422
5423
5423
5424
5424
5425
5426
5426
5426
5426
5427
5427
5428
5428
5428
5428
5428
5429
5429
5429
5430
5430
5431
5431
5431
5432
5432
5433
5433
5434
5434
5434
5434
5434
5434
5434
5434
5434
5437
5437
5437
5437
5437
5439
5439
5439
5440
5440
5440
5441
5441
5441
5441
5441
5441
5442
5443
5443
5443
5443
5445
5445
5445
5446
5446
5446
5447
5447
5447
5447
5447
5447
5448
5448
5450
5450
5450
5450
5452
5452
5453
5453
5455
5455
5456
5456
5456
5456
5456
5457
5457
5458
5459
5459
5459
5460
5460
5460
5461
5461
5461
5462
5462
5463
5463
5464
5464
5464
5464
5464
5465
5466
5466
5466
5466
5466
5466
5466
5467
5467
5468
5469
5469
5469
5469
5470
5470
5470
5471
5471
5471
5471
5471
5471
5472
5472
5472
5472
5472
5473
5473
5474
5474
5474
5474
5474
5474
5474
5474
5475
5475
5475
5475
5475
5475
5476
5477
5477
5478
5478
5478
5479
5479
5479
5479
5479
5479
5479
5480
5480
5481
5481
5481
5481
5482
5482
5482
5482
5482
5483
5483
5484
5484
5485
5485
5486
5486
5487
5487
5487
5487
5488
5488
5488
5489
5489
5489
5490
5490
5491
5491
5491
5491
5491
5492
5492
5492
5492
5493
5493
5493
5493
5494
5494
5495
5495
5495
5496
5496
5497
5497
5497
5497
5498
5498
5498
5498
5498
5499
5499
5500
5500
5500
5500
5501
5501
5501
5501
5501
5501
5502
5502
5502
5502
5502
5503
5503
5503
5504
5504
5504
5504
5505
5505
5505
5505
5506
5506
5507
5507
5507
5508
5509
5510
5510
5510
5511
5511
5512
5512
5512
5512
5512
5512
5513
5513
5513
5513
5515
5517
5517
5517
5518
5518
5518
5519
5519
5519
5519
5520
5521
5521
5522
5522
5523
5523
5523
5523
5523
5523
5523
5524
5524
5524
5524
5525
5525
5526
5526
5526
5526
5527
5528
5529
5529
5529
5529
5529
5529
5529
5530
5530
5530
5531
5531
5531
5532
5533
5533
5534
5534
5534
5534
5534
5535
5535
5536
5536
5536
5536
5537
5537
5538
5538
5538
5538
5539
5539
5539
5540
5540
5540
5541
5541
5541
5542
5542
5542
5543
5543
5543
5544
5544
5544
5544
5545
5545
5546
5546
5546
5547
5547
5547
5547
5547
5548
5548
5548
5548
5549
5550
5550
5551
5552
5552
5552
5552
5553
5554
5554
5554
5554
5554
5554
5555
5555
5555
5556
5556
5557
5558
5558
5558
5558
5559
5559
5559
5560
5561
5561
5562
5562
5562
5562
5563
5564
5564
5565
5565
5565
5565
5565
5566
5566
5567
5568
5568
5568
5569
5570
5570
5570
5570
5571
5571
5571
5571
5571
5571
5571
5571
5571
5572
5572
5572
5572
5572
5573
5573
5573
5573
5574
5574
5574
5574
5574
5575
5575
5576
5576
5577
5577
5577
5578
5579
5579
5580
5580
5580
5581
5581
5581
5582
5582
5583
5583
5583
5584
5584
5584
5584
5584
5584
5584
5585
5585
5586
5586
5586
5587
5587
5588
5588
5588
5588
5589
5589
5590
5590
5590
5590
5590
5590
5591
5591
5591
5592
5592
5593
5593
5594
5594
5594
5595
5595
5595
5595
5596
5596
5596
5596
5597
5597
5597
5597
5598
5598
5598
5598
5598
5598
5598
5599
5599
5599
5600
5601
5601
5601
5601
5601
5601
5602
5602
5602
5602
5603
5603
5604
5604
5606
5606
5606
5607
5607
5607
5607
5607
5607
5608
5608
5608
5608
5608
5608
5608
5608
5608
5608
5609
5610
5610
5610
5610
5611
5611
5611
5612
5612
5612
5613
5613
5613
5613
5614
5614
5615
5615
5615
5615
5615
5615
5616
5616
5616
5617
5617
5618
5618
5618
5618
5619
5619
5619
5619
5620
5620
5620
5621
5621
5621
5622
5623
5624
5624
5625
5625
5625
5626
5626
5626
5626
5626
5627
5627
5628
5629
5629
5629
5629
5629
5629
5629
5630
5630
5630
5630
5630
5630
5631
5631
5631
5632
5632
5632
5632
5633
5633
5633
5634
5635
5636
5636
5637
5637
5638
5638
5638
5638
5639
5639
5639
5639
5640
5641
5641
5642
5642
5642
5643
5643
5643
5644
5645
5645
5647
5647
5648
5648
5649
5649
5649
5650
5650
5650
5651
5651
5651
5651
5651
5652
5652
5652
5653
5653
5654
5654
5654
5655
5655
5655
5655
5655
5656
5656
5657
5658
5659
5659
5659
5660
5660
5660
5661
5661
5662
5662
5662
5663
5663
5663
5664
5664
5664
5665
5666
5666
5667
5667
5667
5668
5668
5668
5668
5669
5669
5669
5669
5670
5671
5671
5671
5672
5672
5672
5673
5673
5673
5674
5675
5675
5675
5675
5675
5676
5676
5676
5676
5677
5677
5677
5678
5678
5678
5679
5679
5679
5679
5679
5680
5680
5680
5680
5681
5681
5682
5682
5682
5682
5683
5683
5684
5684
5685
5685
5686
5686
5686
5686
5686
5686
5687
5687
5688
5688
5688
5688
5689
5689
5689
5689
5689
5690
5690
5690
5690
5691
5691
5691
5691
5691
5691
5691
5692
5692
5693
5693
5694
5695
5695
5695
5695
5696
5696
5697
5697
5697
5697
5697
5700
5700
5700
5700
5701
5701
5701
5701
5702
5702
5703
5703
5704
5704
5705
5705
5705
5705
5706
5706
5707
5707
5707
5707
5707
5708
5708
5709
5709
5710
5710
5710
5710
5711
5711
5712
5712
5712
5713
5713
5713
5714
5714
5714
5715
5715
5715
5715
5716
5716
5716
5716
5717
5717
5718
5718
5719
5719
5719
5719
5719
5719
5721
5721
5721
5722
5722
5722
5722
5723
5723
5723
5724
5724
5724
5724
5724
5724
5725
5725
5725
5725
5726
5726
5726
5726
5726
5726
5727
5727
5727
5727
5728
5729
5729
5729
5729
5729
5729
5730
5730
5730
5730
5731
5731
5731
5732
5733
5733
5734
5734
5735
5735
5735
5735
5736
5736
5736
5736
5736
5737
5737
5737
5738
5738
5738
5738
5738
5739
5739
5739
5739
5740
5740
5740
5740
5740
5741
5742
5742
5742
5742
5743
5743
5743
5743
5743
5743
5744
5744
5744
5744
5745
5745
5746
5746
5746
5747
5748
5748
5748
5749
5750
5750
5750
5750
5751
5751
5751
5751
5752
5753
5753
5753
5755
5755
5755
5755
5756
5756
5756
5756
5756
5756
5757
5757
5757
5757
5758
5758
5759
5759
5759
5759
5760
5760
5760
5760
5761
5761
5761
5762
5762
5762
5762
5762
5763
5763
5763
5764
5764
5764
5765
5766
5766
5766
5767
5767
5768
5768
5768
5768
5768
5768
5768
5768
5769
5770
5770
5770
5770
5770
5771
5772
5772
5772
5773
5773
5773
5773
5774
5774
5774
5774
5775
5776
5776
5777
5777
5778
5779
5780
5780
5780
5780
5781
5781
5781
5782
5782
5782
5782
5783
5783
5784
5784
5784
5785
5785
5785
5786
5786
5787
5787
5788
5788
5788
5788
5789
5789
5789
5790
5790
5790
5791
5791
5791
5791
5791
5792
5792
5793
5793
5793
5795
5795
5795
5795
5795
5796
5796
5796
5796
5796
5796
5797
5797
5797
5798
5798
5798
5799
5799
5799
5799
5800
5801
5802
5802
5802
5802
5802
5802
5803
5803
5803
5804
5804
5805
5806
5806
5806
5807
5807
5807
5807
5808
5808
5808
5811
5811
5812
5812
5812
5813
5813
5813
5814
5814
5815
5815
5815
5816
5816
5816
5816
5816
5816
5816
5816
5817
5817
5817
5818
5818
5818
5818
5818
5818
5818
5819
5819
5819
5820
5820
5820
5821
5821
5822
5822
5822
5822
5822
5823
5823
5823
5824
5825
5825
5825
5826
5826
5826
5826
5826
5826
5826
5827
5827
5827
5827
5828
5828
5828
5828
5829
5829
5830
5831
5831
5831
5831
5832
5833
5833
5833
5834
5834
5834
5834
5834
5834
5835
5835
5835
5836
5836
5836
5836
5837
5837
5837
5838
5838
5839
5839
5839
5839
5840
5840
5842
5842
5843
5843
5844
5844
5845
5845
5845
5845
5845
5845
5846
5846
5847
5847
5848
5848
5849
5849
5850
5850
5850
5850
5850
5851
5851
5851
5852
5853
5854
5854
5855
5855
5855
5856
5856
5856
5857
5857
5857
5858
5859
5859
5859
5860
5860
5860
5860
5861
5861
5861
5861
5861
5862
5862
5862
5862
5863
5863
5863
5864
5864
5864
5865
5865
5866
5866
5866
5866
5866
5867
5867
5867
5867
5867
5867
5868
5869
5869
5869
5869
5869
5870
5870
5871
5871
5872
5872
5873
5873
5873
5874
5874
5875
5875
5875
5876
5876
5876
5877
5877
5878
5878
5878
5879
5879
5880
5880
5881
5881
5881
5882
5882
5882
5883
5883
5883
5884
5884
5885
5886
5886
5886
5886
5887
5887
5887
5887
5887
5888
5888
5888
5889
5890
5890
5890
5891
5891
5891
5891
5892
5892
5892
5893
5893
5893
5893
5894
5896
5897
5897
5897
5897
5898
5898
5899
5899
5899
5899
5900
5900
5900
5900
5901
5901
5901
5902
5902
5902
5902
5902
5903
5904
5904
5904
5904
5904
5905
5905
5906
5906
5906
5906
5906
5907
5907
5907
5908
5909
5909
5909
5909
5910
5910
5911
5911
5911
5911
5912
5912
5912
5912
5913
5913
5914
5914
5916
5916
5916
5916
5916
5916
5916
5916
5917
5917
5918
5919
5919
5919
5919
5920
5920
5921
5921
5921
5921
5921
5922
5922
5922
5923
5923
5923
5923
5923
5923
5924
5924
5924
5924
5924
5924
5925
5925
5925
5925
5925
5925
5926
5927
5927
5927
5927
5927
5928
5928
5928
5928
5929
5929
5929
5929
5929
5930
5930
5930
5931
5931
5931
5931
5932
5932
5932
5932
5933
5933
5933
5934
5934
5934
5934
5934
5935
5935
5935
5936
5936
5936
5936
5937
5938
5938
5938
5938
5939
5939
5940
5940
5940
5940
5940
5941
5941
5942
5942
5942
5943
5943
5943
5943
5944
5945
5945
5945
5945
5946
5946
5946
5946
5946
5946
5946
5947
5948
5950
5950
5950
5950
5950
5951
5951
5951
5952
5953
5953
5954
5954
5954
5954
5955
5955
5955
5956
5957
5957
5957
5957
5957
5958
5959
5959
5959
5960
5960
5960
5960
5960
5961
5962
5962
5962
5963
5964
5964
5964
5965
5965
5965
5966
5966
5966
5966
5966
5967
5967
5967
5967
5968
5968
5968
5969
5969
5969
5970
5971
5971
5972
5972
5973
5973
5973
5973
5974
5974
5974
5975
5975
5975
5975
5975
5975
5975
5976
5976
5976
5976
5976
5977
5977
5978
5978
5978
5979
5979
5980
5980
5980
5980
5981
5984
5984
5984
5984
5984
5984
5985
5985
5986
5986
5987
5987
5989
5989
5990
5990
5990
5991
5991
5991
5991
5991
5991
5992
5993
5993
5993
5993
5994
5994
5994
5994
5994
5995
5995
5995
5995
5995
5996
5996
5996
5997
5997
5997
5997
5998
5998
5998
5998
5999
5999
5999
6000
6000
6000
6000
6001
6001
6001
6001
6001
6001
6002
6002
6002
6002
6003
6003
6003
6003
6003
6004
6004
6005
6005
6006
6006
6006
6006
6007
6007
6007
6008
6008
6008
6010
6010
6011
6011
6011
6011
6012
6012
6013
6013
6015
6017
6018
6018
6018
6019
6020
6020
6021
6021
6022
6022
6023
6023
6023
6024
6024
6024
6024
6024
6024
6024
6025
6025
6025
6025
6025
6025
6025
6025
6025
6026
6026
6026
6027
6027
6027
6028
6028
6029
6029
6029
6030
6030
6030
6030
6030
6030
6030
6031
6031
6031
6032
6032
6033
6033
6034
6034
6034
6035
6035
6035
6036
6036
6037
6039
6039
6039
6040
6040
6041
6041
6041
6042
6042
6042
6043
6044
6044
6044
6045
6045
6046
6046
6046
6046
6047
6047
6048
6048
6049
6049
6049
6049
6049
6049
6050
6050
6050
6050
6050
6050
6050
6050
6050
6052
6052
6054
6054
6054
6054
6054
6054
6055
6055
6055
6056
6056
6056
6056
6057
6057
6057
6057
6058
6058
6060
6060
6060
6060
6061
6061
6061
6061
6061
6062
6062
6063
6063
6064
6064
6064
6064
6064
6065
6065
6065
6067
6067
6067
6068
6070
6071
6071
6071
6071
6072
6072
6072
6072
6074
6075
6075
6076
6076
6077
6077
6077
6077
6078
6078
6079
6079
6080
6080
6080
6081
6081
6081
6081
6081
6081
6082
6082
6083
6083
6083
6084
6084
6084
6084
6084
6084
6084
6085
6085
6085
6085
6086
6086
6086
6086
6086
6087
6088
6089
6089
6089
6089
6089
6090
6090
6090
6090
6091
6091
6091
6092
6092
6092
6092
6092
6093
6096
6096
6096
6096
6096
6096
6097
6097
6097
6098
6098
6098
6098
6098
6099
6099
6099
6099
6099
6100
6100
6100
6100
6100
6101
6101
6102
6102
6103
6103
6104
6104
6104
6104
6104
6105
6105
6105
6106
6106
6106
6106
6107
6107
6108
6108
6108
6108
6108
6108
6108
6109
6109
6109
6110
6110
6111
6112
6112
6112
6113
6113
6113
6113
6113
6114
6115
6115
6115
6116
6116
6117
6117
6117
6117
6118
6118
6118
6118
6118
6119
6119
6120
6120
6120
6120
6121
6121
6121
6121
6122
6122
6122
6122
6122
6123
6123
6123
6124
6124
6124
6124
6125
6125
6125
6126
6126
6127
6127
6127
6128
6128
6128
6128
6130
6130
6130
6131
6132
6132
6132
6133
6133
6133
6133
6133
6134
6134
6134
6134
6135
6135
6135
6136
6136
6136
6136
6136
6136
6137
6137
6137
6138
6138
6138
6139
6139
6139
6140
6140
6141
6141
6141
6141
6142
6142
6142
6142
6142
6143
6144
6144
6145
6145
6145
6146
6146
6146
6147
6147
6147
6147
6148
6148
6148
6148
6149
6149
6149
6150
6150
6150
6150
6150
6151
6151
6152
6152
6152
6152
6153
6154
6154
6154
6155
6156
6156
6156
6156
6157
6157
6157
6158
6158
6158
6159
6159
6159
6159
6159
6160
6160
6160
6160
6161
6161
6161
6161
6162
6162
6162
6163
6163
6163
6164
6164
6166
6166
6166
6166
6166
6167
6167
6168
6169
6169
6169
6169
6170
6170
6171
6171
6171
6171
6171
6172
6172
6172
6173
6174
6174
6175
6176
6176
6177
6177
6177
6177
6178
6178
6178
6179
6180
6180
6180
6181
6183
6183
6184
6184
6184
6184
6185
6186
6186
6186
6187
6188
6188
6188
6189
6189
6190
6191
6191
6191
6191
6192
6193
6193
6193
6194
6194
6194
6195
6195
6195
6195
6196
6196
6196
6196
6197
6197
6198
6198
6198
6198
6199
6199
6200
6200
6200
6200
6200
6201
6201
6201
6201
6201
6202
6202
6202
6202
6202
6202
6202
6203
6203
6203
6203
6204
6204
6205
6205
6206
6206
6207
6207
6207
6207
6207
6208
6208
6209
6209
6209
6210
6211
6211
6211
6211
6211
6212
6212
6212
6213
6213
6213
6213
6213
6214
6214
6214
6214
6214
6214
6215
6215
6215
6215
6215
6215
6216
6216
6216
6216
6217
6217
6217
6217
6217
6218
6218
6218
6218
6218
6218
6218
6218
6219
6220
6220
6220
6221
6221
6221
6221
6221
6221
6222
6222
6222
6222
6224
6224
6224
6225
6226
6226
6226
6226
6226
6227
6227
6227
6227
6227
6228
6228
6229
6230
6231
6231
6231
6231
6232
6232
6232
6233
6233
6233
6235
6236
6236
6236
6236
6237
6237
6237
6238
6238
6239
6239
6239
6239
6240
6240
6240
6241
6241
6242
6242
6243
6243
6244
6245
6245
6246
6246
6247
6247
6247
6248
6248
6248
6248
6248
6248
6248
6249
6249
6249
6249
6250
6250
6251
6251
6253
6254
6254
6254
6254
6255
6255
6256
6256
6256
6257
6257
6257
6257
6257
6258
6258
6258
6259
6259
6259
6259
6260
6260
6260
6261
6261
6262
6262
6262
6263
6263
6263
6263
6263
6264
6265
6265
6265
6266
6266
6267
6267
6267
6268
6268
6269
6269
6269
6269
6269
6270
6270
6270
6271
6272
6272
6272
6272
6272
6273
6273
6273
6274
6274
6274
6274
6274
6274
6275
6275
6276
6276
6276
6276
6277
6277
6278
6278
6278
6278
6279
6279
6279
6280
6280
6280
6280
6280
6280
6281
6281
6281
6281
6281
6282
6282
6282
6282
6283
6283
6284
6284
6284
6285
6285
6285
6286
6286
6288
6288
6289
6289
6289
6290
6291
6291
6291
6291
6291
6292
6292
6292
6293
6294
6294
6294
6295
6295
6295
6296
6296
6296
6296
6297
6297
6298
6298
6298
6298
6298
6298
6299
6299
6299
6300
6300
6300
6301
6301
6301
6302
6303
6303
6303
6304
6304
6304
6305
6305
6306
6306
6306
6306
6308
6308
6308
6308
6309
6309
6309
6309
6309
6310
6311
6311
6311
6312
6312
6312
6312
6312
6313
6313
6313
6313
6314
6314
6314
6314
6315
6315
6315
6316
6317
6317
6318
6318
6318
6318
6319
6319
6320
6320
6320
6321
6322
6323
6323
6323
6324
6324
6324
6324
6324
6325
6325
6326
6326
6326
6327
6327
6327
6328
6328
6329
6329
6329
6329
6329
6330
6330
6330
6330
6331
6331
6331
6332
6332
6333
6333
6333
6333
6334
6335
6335
6335
6337
6337
6338
6338
6338
6338
6338
6338
6339
6339
6339
6339
6340
6340
6341
6341
6342
6342
6342
6342
6343
6343
6344
6345
6345
6345
6345
6345
6345
6346
6346
6346
6347
6347
6347
6347
6348
6348
6348
6349
6349
6350
6350
6350
6351
6351
6351
6351
6351
6353
6353
6354
6355
6356
6356
6357
6357
6357
6357
6358
6358
6358
6358
6358
6360
6361
6361
6361
6361
6361
6362
6362
6362
6363
6363
6364
6364
6364
6364
6364
6364
6365
6365
6365
6366
6367
6367
6368
6368
6368
6368
6368
6369
6369
6369
6371
6371
6371
6372
6372
6373
6373
6373
6374
6374
6374
6375
6376
6376
6376
6376
6376
6377
6377
6377
6377
6377
6377
6377
6377
6377
6378
6378
6378
6379
6379
6379
6379
6379
6379
6380
6380
6380
6380
6381
6381
6382
6382
6382
6383
6383
6383
6384
6385
6385
6385
6386
6386
6386
6386
6386
6387
6387
6388
6388
6388
6389
6389
6390
6390
6390
6391
6391
6391
6392
6392
6392
6392
6393
6393
6393
6393
6393
6394
6394
6394
6394
6395
6396
6396
6396
6397
6397
6397
6398
6398
6398
6398
6399
6400
6400
6400
6401
6401
6401
6402
6403
6403
6403
6404
6404
6404
6405
6406
6406
6406
6406
6406
6407
6407
6408
6408
6409
6409
6410
6410
6410
6410
6411
6411
6411
6412
6412
6412
6413
6413
6413
6413
6413
6413
6414
6414
6414
6414
6416
6416
6418
6418
6419
6419
6420
6420
6421
6421
6421
6422
6423
6423
6424
6424
6424
6425
6425
6426
6426
6426
6426
6426
6427
6428
6428
6428
6429
6429
6429
6429
6429
6429
6430
6430
6430
6431
6431
6431
6432
6432
6433
6433
6433
6433
6433
6434
6434
6435
6435
6436
6436
6436
6436
6437
6438
6438
6438
6438
6438
6439
6439
6440
6440
6440
6440
6440
6440
6441
6441
6441
6441
6442
6442
6442
6443
6443
6443
6443
6443
6443
6444
6444
6444
6444
6445
6445
6445
6446
6446
6447
6447
6447
6448
6448
6448
6449
6449
6449
6450
6450
6450
6450
6450
6451
6451
6451
6451
6451
6451
6452
6452
6453
6453
6455
6455
6456
6456
6456
6456
6456
6456
6457
6457
6458
6458
6459
6459
6459
6459
6459
6459
6460
6460
6460
6461
6461
6463
6463
6463
6463
6464
6464
6465
6465
6466
6466
6466
6466
6467
6467
6468
6468
6468
6468
6468
6468
6468
6468
6469
6470
6470
6470
6471
6471
6472
6472
6472
6472
6472
6472
6472
6472
6473
6473
6474
6474
6475
6475
6475
6476
6476
6477
6477
6477
6478
6478
6478
6478
6479
6479
6480
6481
6481
6482
6482
6482
6482
6483
6483
6484
6484
6484
6484
6484
6485
6485
6485
6488
6489
6489
6489
6489
6489
6490
6491
6491
6491
6492
6492
6492
6493
6493
6493
6494
6494
6495
6495
6495
6495
6496
6497
6497
6497
6498
6498
6498
6499
6499
6500
6500
6500
6500
6500
6501
6501
6501
6502
6502
6502
6502
6502
6502
6502
6502
6502
6504
6505
6505
6505
6506
6506
6507
6507
6508
6508
6509
6509
6509
6509
6510
6510
6510
6510
6510
6511
6511
6511
6511
6511
6512
6512
6513
6514
6514
6514
6515
6515
6516
6516
6517
6517
6518
6518
6518
6518
6518
6519
6519
6519
6520
6520
6520
6520
6520
6521
6521
6522
6522
6523
6524
6524
6525
6525
6526
6526
6526
6527
6529
6529
6530
6530
6531
6532
6532
6533
6533
6533
6533
6533
6534
6534
6535
6535
6535
6536
6536
6536
6537
6538
6538
6538
6538
6538
6539
6539
6539
6540
6540
6540
6542
6542
6542
6542
6542
6543
6543
6543
6543
6543
6544
6544
6544
6544
6544
6545
6545
6545
6546
6546
6546
6546
6547
6547
6547
6547
6548
6548
6548
6549
6549
6549
6549
6549
6549
6549
6550
6550
6550
6550
6551
6551
6552
6552
6552
6552
6554
6555
6555
6555
6556
6556
6556
6556
6557
6558
6559
6559
6559
6561
6561
6561
6562
6563
6563
6563
6564
6565
6565
6565
6566
6566
6566
6567
6567
6567
6567
6568
6569
6569
6569
6570
6570
6571
6571
6573
6573
6573
6573
6573
6573
6574
6575
6575
6575
6575
6576
6576
6576
6577
6578
6578
6578
6578
6578
6578
6578
6579
6579
6579
6579
6580
6580
6580
6581
6581
6582
6582
6582
6582
6582
6582
6582
6583
6583
6583
6583
6584
6584
6584
6584
6584
6585
6586
6586
6587
6587
6587
6588
6588
6589
6590
6590
6591
6592
6592
6593
6593
6593
6593
6594
6595
6595
6595
6596
6596
6597
6597
6599
6599
6599
6599
6599
6600
6601
6601
6602
6602
6602
6602
6602
6602
6602
6603
6603
6604
6604
6604
6604
6604
6604
6604
6605
6605
6605
6605
6606
6606
6606
6606
6606
6606
6606
6606
6607
6607
6607
6608
6609
6610
6610
6610
6611
6611
6611
6611
6611
6611
6612
6612
6612
6613
6613
6613
6613
6614
6615
6615
6615
6615
6616
6616
6616
6616
6617
6617
6617
6617
6618
6618
6618
6618
6619
6619
6619
6620
6620
6620
6620
6621
6621
6622
6623
6623
6623
6623
6624
6624
6624
6624
6625
6625
6625
6625
6626
6626
6626
6626
6626
6627
6627
6627
6627
6627
6627
6628
6628
6628
6628
6628
6629
6630
6630
6630
6631
6632
6632
6632
6633
6633
6633
6634
6634
6634
6634
6634
6634
6634
6634
6635
6635
6635
6635
6635
6636
6637
6638
6638
6638
6641
6641
6641
6642
6643
6643
6643
6643
6643
6644
6644
6645
6645
6645
6646
6646
6646
6646
6646
6646
6646
6646
6647
6647
6647
6649
6649
6650
6650
6651
6651
6651
6653
6653
6653
6654
6654
6654
6654
6654
6655
6655
6655
6655
6656
6656
6656
6657
6657
6658
6659
6659
6659
6661
6661
6661
6662
6662
6663
6663
6663
6663
6663
6663
6663
6664
6664
6664
6664
6664
6664
6665
6665
6665
6665
6666
6666
6666
6666
6666
6667
6667
6667
6667
6667
6667
6668
6668
6668
6668
6669
6669
6669
6669
6669
6669
6669
6669
6670
6670
6670
6670
6670
6670
6671
6671
6671
6671
6672
6672
6672
6673
6673
6674
6674
6674
6675
6675
6675
6675
6675
6676
6676
6677
6678
6678
6678
6678
6679
6680
6680
6680
6681
6681
6681
6681
6681
6681
6682
6682
6682
6683
6683
6684
6684
6684
6684
6684
6685
6686
6688
6688
6688
6688
6689
6689
6689
6690
6690
6691
6691
6692
6692
6693
6693
6693
6694
6694
6694
6695
6695
6695
6696
6696
6698
6698
6698
6698
6698
6698
6698
6699
6699
6699
6700
6700
6700
6700
6701
6702
6703
6703
6704
6704
6704
6704
6705
6705
6705
6705
6705
6705
6705
6705
6705
6706
6706
6709
6709
6710
6710
6710
6711
6711
6712
6712
6712
6713
6713
6713
6713
6714
6715
6715
6716
6716
6717
6717
6717
6718
6718
6718
6718
6719
6719
6720
6720
6720
6720
6721
6721
6722
6723
6723
6723
6723
6723
6724
6724
6724
6724
6725
6725
6725
6725
6725
6726
6726
6726
6727
6727
6727
6729
6729
6729
6730
6730
6730
6731
6731
6732
6732
6732
6732
6733
6733
6734
6734
6734
6735
6735
6735
6736
6737
6737
6739
6739
6741
6742
6742
6742
6743
6743
6743
6744
6744
6744
6744
6745
6745
6745
6745
6746
6746
6746
6746
6746
6746
6747
6747
6748
6748
6750
6750
6751
6751
6751
6752
6752
6752
6752
6753
6753
6753
6754
6754
6754
6755
6755
6755
6756
6756
6757
6757
6757
6757
6758
6758
6758
6758
6759
6759
6759
6759
6760
6760
6760
6761
6761
6761
6761
6761
6762
6762
6762
6762
6762
6763
6763
6763
6763
6763
6763
6763
6764
6764
6764
6765
6765
6765
6765
6765
6765
6765
6766
6766
6767
6767
6767
6767
6768
6768
6768
6768
6768
6768
6769
6769
6769
6770
6773
6773
6773
6773
6774
6774
6775
6776
6776
6776
6777
6778
6778
6778
6779
6779
6779
6779
6779
6780
6781
6782
6782
6783
6783
6783
6784
6784
6784
6784
6785
6785
6785
6785
6786
6786
6787
6787
6787
6788
6788
6788
6788
6789
6789
6789
6789
6790
6791
6791
6792
6792
6792
6792
6793
6793
6793
6793
6793
6793
6794
6794
6794
6794
6794
6795
6795
6795
6795
6795
6795
6797
6797
6797
6797
6797
6797
6798
6798
6798
6798
6798
6798
6799
6799
6799
6799
6800
6800
6801
6801
6801
6802
6802
6803
6803
6803
6804
6805
6805
6806
6806
6807
6807
6807
6807
6807
6808
6808
6808
6809
6809
6810
6810
6811
6811
6811
6811
6811
6812
6812
6812
6812
6812
6813
6814
6815
6815
6816
6816
6817
6817
6817
6817
6818
6818
6818
6818
6819
6819
6819
6819
6820
6820
6820
6820
6821
6821
6822
6822
6822
6822
6822
6823
6824
6824
6825
6825
6825
6825
6826
6827
6827
6827
6827
6828
6828
6828
6828
6828
6829
6830
6830
6830
6830
6831
6831
6831
6831
6831
6832
6832
6832
6832
6832
6833
6834
6835
6835
6835
6836
6836
6836
6837
6837
6837
6838
6839
6840
6840
6840
6840
6841
6841
6841
6841
6841
6842
6842
6843
6844
6844
6845
6845
6846
6846
6846
6847
6847
6848
6848
6848
6848
6848
6848
6849
6849
6849
6849
6849
6849
6849
6850
6850
6850
6850
6850
6850
6851
6851
6851
6851
6851
6851
6853
6853
6854
6854
6854
6854
6856
6856
6856
6856
6856
6856
6857
6857
6857
6857
6857
6858
6858
6859
6859
6860
6860
6861
6862
6862
6863
6863
6863
6865
6865
6865
6865
6866
6866
6866
6867
6867
6867
6868
6869
6869
6869
6869
6869
6870
6870
6870
6871
6871
6872
6872
6872
6872
6872
6873
6873
6873
6873
6873
6874
6874
6874
6875
6876
6877
6877
6877
6879
6880
6880
6880
6880
6880
6880
6881
6881
6881
6882
6882
6882
6882
6883
6883
6883
6884
6884
6884
6884
6885
6885
6885
6885
6885
6885
6886
6887
6887
6887
6888
6889
6889
6889
6889
6890
6890
6890
6892
6892
6892
6892
6893
6893
6894
6894
6894
6894
6894
6895
6895
6895
6896
6896
6896
6896
6897
6897
6897
6898
6900
6900
6900
6900
6900
6901
6901
6902
6902
6902
6902
6902
6903
6903
6903
6904
6905
6905
6905
6905
6906
6907
6907
6907
6908
6908
6909
6910
6910
6910
6910
6911
6911
6912
6912
6912
6912
6912
6913
6913
6913
6914
6915
6915
6915
6915
6915
6916
6916
6917
6918
6918
6919
6919
6919
6919
6920
6920
6920
6920
6921
6922
6922
6922
6923
6923
6923
6923
6924
6925
6925
6925
6925
6925
6925
6926
6927
6927
6927
6927
6928
6928
6928
6928
6929
6929
6929
6929
6929
6929
6929
6929
6930
6930
6931
6931
6931
6931
6932
6932
6933
6933
6933
6934
6934
6934
6934
6935
6935
6936
6936
6936
6937
6937
6938
6938
6938
6938
6939
6939
6940
6940
6940
6942
6942
6942
6943
6944
6944
6944
6944
6944
6944
6945
6945
6946
6946
6946
6947
6947
6947
6947
6948
6948
6948
6948
6948
6949
6949
6949
6949
6950
6950
6951
6951
6952
6952
6952
6953
6953
6953
6954
6954
6954
6955
6956
6956
6956
6956
6957
6958
6958
6958
6958
6958
6959
6959
6959
6959
6959
6960
6960
6960
6960
6960
6961
6962
6962
6962
6962
6962
6962
6963
6963
6964
6964
6964
6965
6965
6965
6966
6967
6967
6967
6967
6968
6968
6968
6968
6969
6969
6970
6970
6971
6971
6971
6971
6973
6973
6974
6975
6975
6976
6977
6977
6977
6977
6977
6977
6978
6978
6980
6980
6980
6980
6980
6981
6981
6982
6983
6983
6984
6984
6985
6985
6987
6987
6987
6988
6988
6989
6989
6990
6991
6991
6991
6991
6991
6992
6992
6992
6993
6993
6994
6994
6994
6994
6994
6994
6994
6994
6995
6995
6995
6995
6996
6997
6997
6998
6998
6998
6999
6999
6999
6999
7000
7000
7000
7000
7001
7001
7001
7002
7002
7002
7003
7003
7003
7003
7003
7004
7004
7004
7004
7005
7006
7006
7007
7007
7008
7008
7009
7009
7009
7010
7010
7011
7011
7012
7012
7012
7014
7014
7014
7014
7014
7014
7014
7015
7015
7016
7017
7017
7018
7018
7020
7021
7021
7021
7021
7021
7021
7022
7023
7023
7024
7024
7025
7025
7025
7026
7026
7026
7027
7027
7027
7028
7029
7029
7029
7029
7030
7030
7030
7030
7030
7030
7031
7031
7032
7032
7032
7032
7032
7033
7034
7034
7034
7035
7035
7036
7036
7036
7037
7037
7037
7037
7037
7037
7038
7038
7038
7038
7038
7038
7038
7039
7039
7039
7040
7040
7041
7041
7042
7042
7043
7044
7045
7045
7045
7045
7045
7045
7046
7046
7046
7047
7047
7047
7047
7049
7049
7049
7050
7050
7051
7052
7052
7052
7052
7053
7054
7054
7055
7055
7057
7057
7057
7058
7058
7058
7058
7058
7059
7059
7060
7060
7060
7060
7060
7060
7061
7061
7061
7061
7062
7062
7062
7063
7063
7064
7064
7064
7065
7066
7066
7066
7066
7066
7067
7067
7067
7068
7068
7069
7069
7069
7069
7069
7069
7070
7072
7072
7073
7073
7074
7074
7075
7075
7075
7075
7075
7075
7075
7076
7076
7077
7077
7077
7078
7079
7079
7079
7079
7079
7080
7080
7080
7080
7080
7081
7081
7081
7082
7082
7083
7083
7083
7083
7084
7086
7086
7086
7086
7087
7087
7087
7088
7088
7088
7089
7089
7090
7090
7090
7091
7092
7092
7093
7093
7094
7094
7094
7094
7094
7094
7095
7095
7095
7095
7095
7095
7096
7096
7096
7096
7097
7097
7097
7098
7099
7099
7099
7100
7100
7100
7101
7101
7101
7103
7103
7103
7103
7103
7104
7105
7106
7106
7106
7107
7107
7107
7107
7108
7109
7109
7110
7111
7112
7113
7113
7113
7113
7114
7114
7114
7114
7114
7114
7115
7115
7115
7116
7116
7117
7117
7119
7119
7119
7119
7120
7121
7121
7122
7122
7122
7123
7123
7123
7123
7123
7124
7124
7124
7124
7125
7125
7125
7126
7126
7127
7127
7127
7128
7128
7128
7128
7129
7129
7129
7130
7130
7130
7130
7130
7130
7131
7131
7132
7132
7132
7133
7133
7133
7135
7135
7136
7136
7137
7137
7137
7138
7138
7138
7139
7139
7139
7140
7140
7140
7141
7141
7142
7142
7142
7143
7143
7143
7145
7145
7145
7145
7146
7146
7146
7147
7147
7147
7147
7147
7148
7148
7148
7148
7149
7149
7149
7149
7149
7149
7149
7150
7150
7151
7151
7151
7151
7152
7152
7152
7152
7154
7154
7154
7154
7154
7155
7156
7157
7157
7157
7157
7157
7158
7158
7158
7158
7159
7159
7159
7159
7160
7160
7160
7161
7161
7161
7162
7162
7162
7163
7163
7163
7163
7163
7163
7165
7165
7166
7166
7166
7167
7167
7167
7167
7168
7168
7168
7169
7169
7169
7170
7170
7170
7171
7171
7171
7173
7174
7174
7174
7174
7174
7174
7175
7175
7176
7176
7176
7176
7177
7177
7177
7178
7178
7178
7179
7179
7179
7180
7180
7180
7181
7181
7181
7182
7182
7183
7184
7184
7184
7185
7185
7185
7186
7187
7188
7188
7188
7189
7189
7189
7189
7190
7190
7191
7191
7192
7193
7193
7193
7193
7194
7194
7194
7194
7194
7195
7195
7195
7195
7196
7196
7196
7196
7196
7197
7197
7197
7197
7197
7197
7198
7198
7198
7198
7199
7199
7199
7199
7199
7200
7200
7200
7200
7200
7201
7201
7201
7201
7202
7202
7203
7203
7203
7204
7204
7204
7204
7204
7205
7206
7206
7206
7207
7207
7207
7207
7208
7208
7208
7209
7209
7209
7210
7210
7210
7210
7211
7211
7212
7212
7212
7212
7213
7213
7213
7214
7214
7214
7215
7215
7215
7216
7216
7218
7218
7218
7218
7218
7219
7220
7221
7221
7221
7222
7223
7225
7225
7226
7226
7226
7227
7227
7227
7227
7227
7227
7228
7228
7228
7228
7228
7228
7228
7230
7230
7230
7231
7231
7232
7233
7233
7234
7234
7234
7234
7235
7235
7235
7235
7236
7236
7236
7237
7237
7238
7238
7238
7239
7239
7239
7239
7240
7240
7241
7241
7243
7243
7243
7243
7243
7243
7243
7243
7244
7244
7244
7245
7245
7246
7246
7246
7247
7247
7248
7248
7248
7248
7249
7249
7249
7249
7250
7250
7250
7250
7251
7251
7251
7251
7252
7252
7254
7254
7255
7256
7256
7257
7257
7257
7258
7259
7259
7259
7259
7260
7260
7261
7261
7261
7261
7262
7262
7262
7263
7263
7264
7264
7264
7264
7264
7264
7264
7265
7266
7266
7267
7267
7267
7267
7267
7268
7268
7269
7269
7269
7269
7270
7270
7271
7271
7271
7271
7272
7273
7273
7273
7273
7273
7273
7274
7274
7275
7275
7275
7275
7276
7276
7276
7278
7278
7278
7279
7279
7279
7279
7280
7280
7280
7280
7281
7281
7282
7282
7282
7282
7282
7283
7284
7284
7284
7284
7284
7285
7285
7285
7285
7285
7285
7286
7286
7286
7286
7286
7287
7287
7288
7288
7289
7289
7289
7290
7290
7290
7290
7291
7292
7292
7292
7293
7293
7293
7294
7294
7294
7294
7295
7296
7296
7296
7297
7297
7297
7298
7298
7298
7298
7298
7298
7299
7299
7299
7299
7299
7299
7300
7300
7300
7300
7300
7300
7300
7301
7301
7301
7301
7301
7303
7303
7305
7305
7305
7305
7306
7306
7307
7307
7308
7308
7309
7309
7309
7310
7310
7310
7310
7310
7310
7310
7311
7311
7311
7311
7312
7312
7312
7312
7313
7313
7314
7314
7316
7316
7316
7317
7317
7317
7317
7317
7318
7318
7318
7319
7319
7320
7320
7320
7320
7321
7321
7322
7322
7323
7323
7323
7324
7324
7324
7325
7325
7326
7326
7326
7327
7328
7328
7328
7329
7329
7329
7329
7330
7330
7330
7330
7330
7331
7331
7331
7332
7332
7332
7333
7333
7333
7333
7333
7334
7334
7334
7334
7334
7335
7335
7336
7336
7336
7336
7336
7337
7337
7337
7337
7337
7337
7338
7338
7338
7339
7340
7340
7341
7341
7341
7341
7342
7342
7342
7343
7343
7344
7344
7345
7345
7345
7345
7345
7345
7346
7347
7347
7347
7348
7348
7348
7348
7348
7348
7349
7349
7349
7349
7350
7351
7351
7352
7352
7353
7353
7353
7353
7353
7354
7354
7354
7354
7355
7356
7356
7357
7357
7358
7358
7358
7360
7360
7361
7362
7362
7362
7363
7363
7363
7363
7363
7364
7364
7365
7366
7367
7368
7368
7368
7369
7369
7369
7369
7370
7371
7371
7372
7376
7377
7378
7378
7378
7378
7379
7379
7380
7380
7380
7380
7381
7381
7382
7382
7383
7383
7383
7383
7383
7383
7384
7384
7384
7385
7385
7385
7386
7386
7386
7386
7386
7387
7387
7387
7388
7388
7388
7388
7389
7389
7389
7390
7390
7390
7390
7390
7391
7391
7391
7391
7391
7392
7392
7392
7392
7393
7393
7393
7394
7394
7396
7396
7396
7398
7399
7399
7399
7400
7400
7400
7401
7402
7402
7402
7403
7403
7403
7404
7404
7404
7404
7404
7404
7404
7405
7405
7405
7406
7407
7407
7407
7407
7407
7408
7408
7409
7409
7409
7409
7410
7410
7411
7411
7411
7411
7412
7412
7412
7413
7414
7415
7415
7416
7417
7417
7418
7418
7419
7419
7419
7419
7420
7421
7421
7421
7421
7422
7423
7423
7424
7424
7424
7425
7425
7425
7426
7427
7429
7429
7429
7429
7430
7430
7430
7430
7431
7431
7431
7432
7432
7433
7433
7434
7435
7435
7436
7436
7436
7436
7436
7436
7439
7439
7439
7439
7440
7441
7441
7441
7442
7442
7442
7442
7442
7442
7443
7443
7443
7444
7444
7444
7444
7444
7445
7445
7446
7446
7446
7447
7447
7447
7447
7448
7448
7448
7448
7448
7449
7449
7449
7450
7450
7451
7451
7451
7452
7452
7452
7453
7453
7453
7453
7454
7454
7455
7455
7456
7456
7456
7457
7457
7458
7459
7459
7459
7459
7459
7459
7459
7460
7461
7462
7463
7463
7463
7464
7464
7464
7464
7464
7464
7465
7465
7465
7465
7466
7466
7466
7466
7466
7466
7467
7467
7468
7469
7469
7470
7470
7470
7470
7470
7470
7471
7471
7472
7472
7472
7472
7472
7472
7472
7473
7473
7473
7473
7473
7474
7474
7474
7474
7475
7475
7475
7475
7475
7476
7476
7477
7477
7477
7477
7477
7478
7478
7478
7478
7478
7479
7479
7479
7480
7481
7481
7483
7483
7483
7484
7484
7485
7485
7485
7486
7486
7487
7488
7489
7489
7489
7490
7491
7491
7491
7492
7492
7492
7492
7492
7493
7493
7493
7494
7494
7494
7495
7495
7495
7495
7496
7496
7496
7497
7497
7499
7499
7499
7499
7499
7500
7500
7501
7501
7501
7501
7501
7501
7502
7502
7503
7503
7503
7503
7504
7504
7504
7505
7505
7506
7507
7508
7508
7509
7509
7509
7509
7509
7510
7510
7511
7511
7512
7514
7514
7514
7514
7514
7515
7515
7515
7515
7516
7516
7516
7517
7517
7517
7517
7518
7518
7518
7518
7518
7518
7520
7521
7521
7521
7521
7522
7522
7522
7523
7523
7998
7998
7999
8000
8000
8000
8001
8001
8002
8002
8003
8004
8005
8005
8006
8006
8006
8007
8007
8007
8007
8008
8008
8009
8009
8009
8010
8010
8010
8011
8011
8013
8013
8013
8013
8013
8013
8014
8014
8014
8014
8015
8016
8016
8016
8017
8018
8019
8019
8021
8021
8022
8022
8022
8022
8023
8023
8023
8023
8024
8025
8025
8025
8025
8025
8025
8025
8025
8025
8026
8026
8026
8026
8026
8027
8028
8029
8029
8029
8030
8030
8031
8031
8031
8031
8031
8032
8033
8033
8033
8034
8034
8034
8034
8034
8034
8035
8035
8035
8036
8036
8036
8036
8037
8037
8037
8038
8038
8039
8039
8040
8040
8040
8040
8041
8041
8042
8042
8042
8042
8043
8043
8043
8044
8044
8044
8045
8045
8045
8045
8045
8045
8046
8046
8046
8046
8046
8046
8046
8047
8047
8047
8048
8048
8048
8049
8049
8049
8050
8050
8051
8051
8051
8051
8051
8051
8052
8052
8052
8052
8052
8052
8053
8053
8053
8053
8053
8054
8054
8054
8055
8055
8055
8056
8056
8056
8056
8056
8056
8057
8057
8057
8057
8058
8058
8058
8058
8059
8059
8059
8059
8060
8060
8061
8061
8062
8062
8062
8062
8063
8063
8063
8063
8063
8064
8064
8065
8065
8065
8066
8066
8066
8066
8067
8067
8067
8068
8068
8068
8068
8069
8069
8069
8069
8070
8071
8072
8072
8072
8072
8073
8073
8074
8074
8076
8076
8076
8077
8078
8078
8078
8079
8079
8080
8080
8081
8082
8082
8083
8083
8084
8084
8084
8084
8084
8084
8084
8085
8085
8085
8085
8085
8086
8086
8086
8087
8087
8088
8088
8089
8090
8090
8090
8090
8091
8091
8091
8092
8092
8093
8093
8093
8093
8093
8094
8095
8095
8096
8096
8096
8097
8097
8097
8098
8098
8099
8099
8100
8101
8101
8101
8101
8102
8102
8103
8103
8103
8104
8104
8105
8106
8106
8106
8106
8106
8107
8107
8107
8108
8108
8108
8109
8109
8110
8110
8110
8111
8112
8112
8112
8112
8112
8113
8113
8114
8114
8114
8115
8115
8115
8115
8116
8116
8116
8117
8117
8118
8118
8118
8119
8119
8120
8120
8120
8121
8123
8123
8123
8123
8123
8124
8124
8125
8125
8126
8126
8126
8127
8127
8127
8127
8127
8127
8128
8128
8128
8129
8129
8129
8130
8130
8130
8131
8131
8132
8134
8134
8135
8135
8135
8135
8136
8136
8136
8136
8136
8136
8136
8137
8137
8137
8137
8137
8138
8139
8139
8139
8140
8140
8141
8141
8141
8142
8142
8143
8143
8144
8144
8145
8145
8145
8146
8146
8146
8146
8146
8147
8147
8148
8148
8148
8148
8148
8148
8149
8149
8149
8150
8151
8151
8151
8151
8152
8152
8153
8153
8153
8154
8154
8154
8154
8154
8155
8155
8155
8155
8156
8156
8157
8157
8157
8158
8159
8160
8160
8160
8161
8161
8162
8162
8162
8162
8162
8163
8163
8164
8164
8164
8164
8165
8165
8166
8166
8167
8167
8167
8168
8168
8168
8168
8168
8168
8169
8169
8170
8170
8170
8170
8171
8171
8171
8171
8172
8172
8172
8172
8173
8173
8173
8173
8174
8174
8175
8175
8175
8175
8175
8176
8176
8176
8176
8177
8177
8177
8177
8177
8178
8178
8179
8180
8181
8181
8181
8181
8181
8181
8181
8182
8182
8183
8184
8184
8184
8184
8184
8185
8185
8185
8185
8186
8186
8186
8186
8186
8187
8188
8189
8190
8190
8190
8191
8191
8191
8192
8192
8193
8193
8193
8194
8194
8194
8195
8196
8196
8197
8197
8197
8198
8198
8198
8198
8199
8199
8199
8199
8199
8199
8199
8199
8200
8200
8200
8200
8200
8201
8201
8201
8202
8202
8202
8203
8203
8203
8203
8203
8203
8204
8204
8204
8205
8205
8205
8205
8206
8206
8206
8206
8207
8207
8207
8207
8208
8209
8209
8209
8210
8210
8210
8211
8211
8211
8211
8211
8212
8212
8213
8213
8213
8214
8214
8214
8215
8216
8216
8216
8217
8217
8217
8217
8218
8218
8218
8220
8220
8220
8220
8220
8221
8221
8222
8222
8222
8222
8222
8223
8223
8223
8223
8224
8224
8224
8224
8225
8225
8225
8226
8226
8226
8226
8226
8226
8226
8226
8227
8227
8228
8229
8229
8229
8229
8229
8230
8230
8230
8231
8231
8231
8231
8231
8231
8231
8232
8232
8233
8233
8233
8234
8234
8235
8235
8235
8235
8236
8236
8236
8236
8237
8237
8237
8237
8237
8238
8238
8239
8239
8239
8240
8240
8240
8241
8241
8241
8241
8242
8242
8242
8242
8242
8243
8243
8244
8244
8244
8245
8246
8246
8247
8247
8247
8247
8248
8248
8248
8248
8249
8250
8250
8250
8250
8250
8250
8250
8251
8251
8252
8252
8252
8253
8253
8253
8253
8254
8255
8255
8255
8256
8257
8258
8258
8259
8259
8259
8260
8262
8262
8262
8262
8262
8263
8263
8263
8264
8264
8264
8264
8264
8264
8264
8264
8265
8265
8266
8266
8266
8266
8267
8267
8268
8269
8269
8269
8270
8270
8270
8271
8271
8272
8272
8272
8273
8273
8273
8273
8274
8274
8274
8274
8275
8275
8276
8276
8276
8276
8277
8277
8277
8278
8279
8279
8280
8280
8281
8283
8283
8283
8283
8285
8286
8286
8286
8287
8288
8289
8289
8289
8289
8290
8290
8290
8291
8291
8291
8291
8292
8292
8292
8293
8293
8294
8294
8295
8295
8295
8296
8296
8296
8296
8296
8297
8297
8298
8298
8298
8298
8298
8298
8299
8299
8300
8300
8300
8301
8301
8302
8302
8303
8303
8304
8305
8305
8305
8307
8307
8307
8307
8308
8309
8310
8311
8312
8312
8312
8312
8313
8313
8313
8314
8314
8315
8315
8315
8315
8316
8316
8316
8317
8317
8317
8317
8318
8318
8318
8319
8320
8320
8320
8320
8321
8321
8321
8322
8322
8322
8323
8324
8324
8324
8325
8325
8325
8325
8325
8325
8326
8326
8326
8327
8327
8327
8328
8328
8328
8329
8329
8329
8329
8329
8330
8332
8333
8333
8334
8335
8335
8335
8335
8335
8335
8336
8337
8337
8338
8338
8338
8338
8338
8339
8340
8340
8340
8341
8341
8342
8342
8342
8342
8342
8343
8343
8343
8343
8344
8344
8344
8345
8345
8346
8346
8346
8346
8347
8347
8347
8348
8348
8348
8348
8349
8349
8351
8352
8353
8353
8353
8353
8353
8354
8354
8355
8355
8356
8356
8357
8358
8358
8358
8358
8358
8358
8359
8359
8359
8359
8359
8360
8360
8360
8360
8360
8360
8360
8360
8361
8361
8361
8362
8362
8362
8362
8362
8362
8363
8363
8364
8365
8365
8366
8366
8368
8369
8369
8369
8369
8369
8370
8370
8370
8370
8371
8372
8372
8372
8373
8373
8373
8374
8375
8375
8375
8375
8376
8376
8376
8376
8377
8377
8377
8377
8378
8379
8379
8379
8380
8380
8380
8381
8381
8381
8382
8382
8383
8383
8384
8384
8384
8384
8385
8385
8386
8386
8386
8387
8387
8387
8387
8388
8388
8388
8389
8389
8390
8391
8391
8391
8392
8392
8392
8393
8393
8393
8393
8394
8394
8394
8394
8394
8394
8395
8395
8395
8395
8396
8396
8396
8398
8400
8400
8401
8401
8402
8402
8402
8402
8402
8403
8403
8403
8403
8404
8404
8404
8405
8405
8406
8406
8406
8406
8406
8407
8408
8408
8408
8409
8409
8410
8410
8410
8410
8410
8411
8411
8411
8411
8411
8412
8412
8412
8413
8413
8413
8414
8415
8415
8415
8416
8416
8416
8417
8418
8419
8419
8420
8421
8422
8422
8423
8424
8424
8424
8425
8425
8426
8426
8426
8427
8427
8427
8427
8427
8428
8428
8428
8428
8428
8428
8429
8429
8430
8430
8430
8430
8431
8431
8431
8432
8432
8433
8433
8433
8433
8434
8434
8434
8434
8435
8436
8436
8436
8436
8437
8437
8438
8438
8438
8438
8439
8440
8440
8440
8441
8441
8441
8442
8442
8442
8443
8443
8443
8443
8444
8445
8445
8445
8445
8445
8446
8446
8447
8448
8448
8448
8449
8449
8449
8450
8450
8450
8450
8450
8451
8451
8452
8452
8452
8453
8453
8453
8454
8454
8454
8455
8455
8456
8456
8456
8456
8456
8457
8458
8458
8458
8460
8460
8461
8461
8461
8461
8461
8463
8463
8463
8464
8464
8465
8465
8465
8466
8466
8467
8468
8468
8468
8468
8468
8469
8469
8470
8470
8470
8471
8472
8472
8473
8473
8473
8474
8474
8474
8475
8475
8475
8476
8477
8477
8477
8477
8477
8479
8479
8479
8479
8479
8479
8480
8481
8481
8481
8481
8481
8482
8482
8482
8482
8483
8483
8484
8484
8484
8484
8485
8485
8486
8486
8486
8486
8487
8487
8487
8488
8488
8488
8488
8488
8489
8489
8489
8489
8489
8489
8490
8490
8490
8490
8490
8491
8491
8491
8492
8492
8494
8494
8494
8495
8495
8495
8495
8496
8496
8496
8496
8497
8498
8498
8499
8499
8500
8500
8500
8501
8501
8501
8502
8502
8502
8502
8503
8503
8503
8503
8504
8504
8504
8504
8505
8505
8506
8506
8506
8506
8507
8507
8508
8508
8508
8509
8509
8509
8509
8510
8510
8511
8512
8512
8512
8513
8514
8514
8514
8514
8514
8514
8515
8516
8517
8517
8518
8518
8518
8519
8519
8519
8520
8520
8520
8520
8520
8521
8521
8521
8522
8523
8523
8523
8525
8525
8525
8526
8526
8526
8527
8527
8527
8527
8528
8528
8528
8528
8528
8529
8529
8529
8529
8530
8530
8530
8530
8530
8531
8531
8531
8531
8531
8533
8533
8534
8534
8534
8534
8535
8536
8536
8537
8538
8538
8539
8540
8540
8540
8541
8542
8542
8543
8543
8544
8544
8544
8545
8545
8545
8545
8545
8545
8545
8546
8549
8549
8549
8549
8550
8550
8552
8553
8553
8553
8553
8554
8555
8555
8555
8555
8556
8556
8556
8557
8557
8557
8557
8558
8558
8559
8560
8560
8560
8560
8560
8560
8561
8561
8561
8562
8562
8563
8563
8563
8564
8566
8566
8566
8566
8567
8567
8567
8567
8567
8567
8567
8568
8568
8569
8569
8569
8570
8570
8570
8571
8571
8572
8572
8572
8573
8574
8576
8576
8577
8577
8577
8580
8580
8580
8580
8582
8583
8583
8583
8584
8584
8585
8585
8585
8586
8586
8586
8586
8586
8587
8588
8588
8589
8590
8590
8590
8590
8590
8590
8590
8591
8591
8591
8592
8593
8595
8595
8595
8595
8596
8596
8596
8597
8597
8597
8597
8597
8597
8598
8598
8598
8599
8599
8599
8599
8600
8600
8600
8601
8601
8601
8602
8602
8603
8603
8603
8603
8604
8605
8606
8607
8607
8608
8609
8609
8609
8611
8612
8612
8612
8612
8612
8613
8613
8614
8614
8614
8614
8615
8615
8616
8616
8616
8617
8617
8618
8618
8618
8618
8618
8618
8619
8619
8620
8620
8622
8622
8622
8622
8623
8623
8624
8624
8625
8625
8625
8626
8626
8626
8626
8626
8627
8627
8627
8627
8627
8628
8629
8629
8630
8630
8630
8630
8631
8631
8632
8633
8633
8633
8634
8634
8634
8634
8634
8635
8635
8635
8635
8635
8636
8636
8636
8637
8638
8638
8638
8638
8638
8638
8638
8639
8639
8640
8640
8640
8640
8641
8642
8642
8643
8644
8644
8644
8645
8645
8645
8646
8646
8646
8647
8647
8647
8647
8648
8648
8648
8649
8649
8649
8650
8650
8651
8651
8652
8652
8652
8653
8653
8654
8654
8654
8654
8655
8655
8655
8655
8656
8656
8657
8658
8658
8659
8660
8660
8660
8661
8661
8662
8662
8662
8662
8663
8664
8664
8665
8665
8665
8666
8667
8667
8667
8668
8669
8670
8670
8670
8670
8670
8671
8671
8671
8671
8672
8672
8672
8673
8673
8673
8674
8675
8676
8676
8676
8677
8678
8678
8678
8678
8679
8679
8680
8680
8680
8680
8681
8681
8682
8682
8682
8682
8683
8683
8683
8683
8683
8683
8684
8684
8685
8686
8686
8686
8686
8688
8688
8688
8688
8688
8689
8689
8689
8690
8690
8691
8692
8692
8693
8693
8694
8694
8694
8695
8695
8695
8696
8696
8696
8696
8696
8697
8698
8699
8699
8700
8701
8701
8701
8702
8702
8703
8704
8704
8704
8704
8705
8705
8705
8706
8708
8708
8708
8708
8709
8710
8710
8710
8710
8711
8711
8712
8712
8712
8712
8712
8712
8713
8713
8713
8713
8713
8713
8713
8715
8715
8715
8715
8715
8716
8716
8716
8717
8718
8719
8719
8719
8719
8720
8720
8720
8720
8720
8721
8721
8721
8721
8722
8722
8725
8725
8725
8725
8725
8726
8727
8727
8728
8728
8728
8729
8729
8730
8730
8731
8731
8731
8732
8732
8732
8733
8733
8733
8734
8734
8734
8734
8736
8737
8737
8738
8738
8738
8738
8738
8738
8739
8739
8739
8740
8740
8741
8741
8741
8741
8741
8742
8742
8743
8743
8743
8744
8744
8744
8744
8744
8745
8745
8746
8747
8747
8747
8748
8750
8750
8750
8750
8751
8751
8751
8751
8751
8752
8752
8752
8752
8752
8753
8754
8754
8754
8755
8755
8756
8756
8756
8757
8757
8757
8757
8758
8758
8759
8760
8761
8762
8762
8762
8762
8762
8763
8763
8763
8763
8764
8764
8765
8765
8766
8766
8767
8767
8767
8768
8768
8768
8768
8769
8769
8769
8769
8769
8769
8769
8770
8770
8770
8770
8771
8771
8771
8772
8772
8772
8772
8772
8773
8773
8773
8773
8773
8774
8774
8775
8775
8775
8775
8776
8776
8777
8777
8777
8777
8779
8779
8779
8779
8779
8780
8781
8781
8782
8783
8783
8783
8783
8783
8784
8784
8785
8788
8789
8789
8790
8790
8791
8791
8791
8791
8792
8792
8792
8793
8794
8794
8794
8794
8794
8795
8795
8796
8796
8797
8797
8797
8798
8798
8798
8798
8798
8800
8800
8800
8801
8801
8801
8801
8802
8802
8802
8803
8803
8803
8803
8803
8804
8804
8804
8804
8805
8805
8806
8807
8807
8807
8808
8808
8808
8808
8808
8808
8808
8808
8809
8809
8809
8809
8809
8809
8810
8810
8812
8813
8815
8815
8816
8816
8816
8817
8817
8818
8818
8818
8818
8819
8819
8820
8820
8820
8820
8821
8821
8821
8822
8822
8822
8823
8823
8824
8824
8824
8824
8825
8825
8825
8825
8826
8827
8827
8827
8827
8827
8828
8828
8828
8829
8829
8830
8830
8830
8830
8830
8831
8831
8831
8831
8832
8832
8832
8833
8833
8833
8833
8835
8835
8836
8837
8837
8837
8837
8837
8837
8837
8837
8837
8838
8838
8838
8838
8838
8838
8839
8839
8839
8839
8839
8840
8840
8840
8840
8840
8841
8841
8841
8842
8842
8844
8844
8845
8845
8845
8845
8845
8846
8846
8847
8848
8848
8848
8849
8849
8849
8850
8851
8851
8852
8853
8853
8854
8854
8854
8855
8855
8856
8856
8857
8857
8857
8857
8858
8859
8859
8859
8859
8859
8859
8860
8861
8862
8863
8863
8863
8864
8864
8864
8865
8865
8865
8865
8865
8866
8866
8866
8866
8867
8868
8868
8868
8869
8870
8870
8870
8870
8871
8871
8872
8872
8873
8873
8873
8873
8874
8874
8874
8874
8875
8876
8876
8876
8876
8876
8876
8876
8876
8877
8877
8878
8880
8880
8881
8881
8881
8881
8881
8882
8883
8883
8883
8883
8884
8884
8885
8885
8885
8885
8886
8886
8886
8887
8887
8888
8888
8888
8889
8889
8889
8890
8890
8891
8891
8891
8892
8893
8893
8894
8894
8894
8894
8895
8895
8895
8896
8897
8897
8898
8898
8898
8899
8899
8899
8900
8900
8900
8900
8900
8901
8902
8903
8903
8903
8903
8903
8904
8904
8904
8905
8905
8906
8906
8906
8907
8907
8907
8908
8908
8908
8908
8909
8910
8910
8911
8911
8911
8911
8911
8912
8912
8912
8912
8913
8913
8914
8915
8916
8916
8916
8917
8917
8917
8917
8917
8917
8918
8918
8918
8919
8919
8919
8919
8919
8919
8920
8920
8920
8920
8920
8920
8921
8921
8921
8922
8922
8923
8923
8923
8923
8923
8924
8925
8925
8925
8926
8926
8927
8927
8928
8929
8929
8929
8929
8929
8929
8930
8930
8930
8931
8931
8931
8932
8932
8932
8932
8932
8932
8933
8933
8933
8933
8933
8934
8934
8935
8936
8936
8937
8938
8938
8939
8939
8939
8939
8940
8941
8941
8941
8942
8942
8944
8944
8945
8945
8945
8945
8945
8945
8945
8946
8946
8946
8946
8946
8947
8947
8947
8948
8949
8949
8949
8950
8951
8951
8951
8951
8952
8952
8952
8952
8952
8952
8953
8953
8953
8954
8954
8954
8954
8955
8955
8956
8956
8956
8956
8957
8957
8957
8957
8957
8958
8959
8959
8960
8963
8963
8963
8964
8964
8964
8965
8965
8966
8966
8966
8966
8966
8967
8967
8967
8968
8968
8968
8969
8970
8970
8971
8971
8971
8971
8971
8972
8972
8973
8973
8973
8974
8974
8974
8975
8975
8975
8975
8976
8978
8978
8978
8978
8979
8979
8979
8979
8980
8980
8980
8980
8981
8981
8981
8981
8981
8981
8982
8983
8983
8984
8984
8984
8984
8984
8984
8985
8985
8985
8985
8986
8986
8986
8987
8988
8988
8988
8988
8989
8989
8989
8989
8989
8990
8991
8991
8991
8991
8992
8992
8992
8993
8994
8994
8994
8994
8996
8997
8997
8997
8997
8997
8997
8998
8998
8998
8999
8999
9000
9000
9000
9000
9000
9001
9001
9001
9002
9002
9002
9002
9003
9004
9004
9005
9005
9005
9006
9006
9006
9006
9006
9007
9008
9008
9009
9009
9010
9010
9010
9010
9011
9011
9011
9012
9012
9012
9012
9012
9012
9012
9013
9013
9013
9014
9014
9014
9015
9015
9015
9016
9016
9017
9018
9019
9020
9020
9020
9021
9021
9021
9021
9021
9021
9022
9022
9022
9022
9023
9023
9025
9025
9026
9026
9027
9027
9028
9028
9029
9029
9029
9029
9029
9030
9030
9031
9031
9031
9031
9032
9032
9032
9033
9033
9034
9035
9035
9035
9036
9036
9037
9038
9038
9039
9039
9040
9040
9041
9041
9042
9043
9043
9043
9043
9043
9044
9044
9044
9044
9045
9045
9045
9045
9046
9046
9046
9046
9046
9047
9047
9048
9048
9049
9049
9049
9049
9050
9050
9050
9050
9051
9051
9051
9052
9052
9052
9053
9053
9053
9054
9054
9054
9054
9055
9055
9055
9055
9056
9056
9056
9057
9057
9057
9058
9058
9058
9058
9059
9059
9059
9060
9060
9061
9061
9061
9062
9062
9062
9062
9062
9063
9064
9065
9065
9065
9066
9066
9067
9067
9067
9067
9067
9068
9068
9069
9070
9070
9071
9071
9071
9071
9072
9072
9073
9073
9074
9074
9074
9075
9075
9075
9076
9077
9077
9077
9078
9078
9078
9079
9080
9080
9080
9080
9081
9081
9081
9081
9081
9082
9082
9082
9083
9083
9083
9084
9085
9085
9085
9086
9086
9089
9089
9089
9090
9091
9091
9092
9092
9092
9092
9093
9093
9093
9094
9094
9094
9094
9094
9095
9095
9095
9096
9098
9098
9099
9099
9099
9099
9100
9100
9100
9100
9100
9101
9101
9101
9101
9102
9102
9103
9103
9103
9104
9104
9104
9104
9105
9105
9105
9105
9106
9106
9106
9107
9107
9107
9107
9108
9109
9109
9109
9109
9109
9109
9110
9110
9110
9110
9110
9111
9111
9112
9112
9112
9112
9112
9113
9113
9113
9115
9115
9115
9115
9115
9116
9116
9117
9117
9117
9117
9119
9119
9119
9120
9120
9120
9120
9120
9121
9121
9121
9121
9122
9123
9123
9123
9124
9124
9124
9124
9124
9125
9125
9125
9125
9125
9126
9126
9126
9127
9127
9127
9128
9128
9128
9128
9128
9129
9129
9129
9130
9130
9131
9131
9131
9132
9132
9132
9132
9132
9132
9132
9133
9133
9133
9134
9134
9134
9134
9135
9135
9135
9135
9136
9137
9137
9137
9137
9137
9138
9138
9138
9138
9139
9140
9140
9140
9140
9141
9141
9142
9143
9143
9143
9143
9144
9144
9144
9144
9144
9145
9145
9145
9146
9146
9146
9146
9147
9147
9148
9148
9149
9149
9149
9150
9150
9151
9152
9152
9152
9153
9153
9153
9153
9153
9153
9153
9153
9154
9155
9155
9155
9156
9156
9156
9156
9156
9156
9157
9157
9158
9159
9159
9159
9160
9160
9160
9161
9161
9161
9162
9162
9163
9163
9163
9164
9165
9165
9165
9165
9166
9166
9167
9167
9167
9167
9168
9168
9168
9170
9170
9170
9171
9171
9171
9171
9173
9173
9173
9173
9174
9174
9175
9175
9175
9175
9175
9175
9175
9176
9177
9177
9177
9178
9178
9179
9179
9181
9181
9181
9182
9182
9182
9183
9183
9183
9183
9184
9184
9184
9185
9185
9185
9185
9185
9186
9187
9187
9187
9188
9188
9188
9188
9188
9189
9189
9189
9190
9190
9190
9191
9191
9191
9191
9191
9191
9191
9192
9193
9193
9193
9193
9194
9194
9195
9195
9196
9196
9196
9196
9196
9197
9197
9197
9197
9197
9198
9198
9199
9199
9199
9200
9200
9200
9200
9201
9201
9201
9202
9202
9203
9204
9204
9204
9204
9204
9205
9205
9205
9205
9205
9206
9207
9208
9208
9209
9209
9209
9209
9210
9210
9210
9211
9211
9211
9211
9211
9212
9212
9213
9213
9213
9213
9213
9214
9214
9214
9214
9214
9215
9215
9216
9216
9216
9216
9216
9216
9217
9217
9217
9217
9218
9218
9218
9219
9220
9220
9221
9221
9221
9221
9222
9222
9222
9223
9223
9223
9223
9224
9224
9225
9225
9226
9226
9227
9228
9229
9229
9230
9230
9231
9231
9231
9232
9232
9232
9232
9232
9233
9233
9233
9234
9234
9234
9235
9236
9236
9236
9236
9238
9238
9238
9238
9238
9239
9240
9240
9240
9241
9242
9242
9242
9242
9243
9243
9244
9244
9245
9245
9246
9246
9246
9246
9247
9247
9247
9247
9248
9248
9248
9249
9249
9249
9249
9249
9250
9250
9250
9251
9251
9251
9252
9252
9253
9253
9253
9255
9255
9255
9256
9256
9256
9256
9257
9258
9259
9259
9260
9260
9261
9262
9264
9264
9264
9264
9265
9265
9265
9265
9266
9266
9266
9267
9267
9268
9268
9269
9269
9270
9270
9271
9271
9272
9272
9272
9272
9273
9273
9273
9275
9275
9275
9275
9275
9276
9277
9277
9277
9277
9278
9278
9278
9279
9280
9280
9281
9281
9281
9282
9282
9283
9284
9285
9285
9285
9286
9286
9286
9287
9287
9287
9287
9287
9287
9287
9287
9288
9288
9288
9289
9289
9289
9289
9289
9289
9289
9289
9290
9290
9291
9291
9291
9292
9292
9292
9292
9292
9293
9293
9293
9293
9294
9294
9294
9294
9295
9295
9296
9296
9296
9296
9296
9296
9297
9297
9298
9298
9298
9298
9299
9300
9300
9300
9300
9302
9302
9303
9304
9304
9305
9305
9305
9308
9308
9309
9309
9310
9310
9310
9310
9311
9312
9312
9312
9312
9312
9313
9313
9313
9314
9314
9314
9314
9315
9315
9318
9319
9319
9321
9321
9321
9321
9321
9322
9322
9322
9322
9323
9323
9323
9323
9325
9325
9325
9325
9326
9326
9326
9327
9327
9327
9327
9329
9330
9330
9330
9330
9330
9331
9332
9333
9333
9333
9334
9334
9334
9334
9335
9335
9335
9335
9336
9336
9336
9336
9336
9336
9337
9338
9338
9338
9339
9339
9341
9343
9343
9343
9343
9344
9345
9345
9346
9346
9347
9347
9347
9347
9348
9348
9348
9349
9349
9349
9350
9350
9351
9351
9352
9352
9352
9353
9353
9353
9353
9353
9353
9353
9353
9354
9354
9355
9355
9355
9356
9356
9356
9356
9356
9356
9356
9357
9357
9357
9357
9358
9358
9359
9359
9359
9360
9360
9362
9363
9363
9363
9363
9365
9365
9366
9366
9367
9367
9367
9367
9367
9368
9368
9368
9369
9369
9369
9370
9371
9371
9372
9372
9373
9373
9373
9373
9373
9373
9374
9374
9374
9374
9374
9374
9375
9375
9376
9376
9378
9379
9380
9381
9382
9382
9384
9385
9385
9385
9385
9385
9386
9386
9387
9388
9389
9389
9390
9390
9390
9390
9391
9391
9391
9392
9392
9392
9392
9392
9393
9394
9395
9395
9396
9396
9396
9397
9397
9397
9397
9399
9399
9399
9399
9400
9401
9401
9401
9401
9401
9402
9402
9402
9403
9403
9403
9403
9404
9404
9404
9405
9405
9406
9406
9406
9406
9407
9408
9409
9409
9409
9410
9411
9412
9413
9413
9413
9413
9414
9414
9415
9415
9415
9415
9415
9415
9416
9416
9416
9416
9416
9417
9417
9418
9418
9418
9418
9418
9419
9419
9419
9419
9419
9420
9420
9421
9422
9422
9422
9423
9423
9424
9424
9425
9425
9426
9426
9426
9427
9427
9428
9428
9428
9428
9428
9429
9429
9429
9429
9430
9430
9430
9430
9430
9430
9431
9431
9431
9432
9432
9432
9432
9432
9434
9434
9434
9434
9434
9434
9434
9435
9436
9436
9436
9437
9437
9437
9437
9438
9438
9438
9439
9440
9440
9440
9441
9442
9442
9443
9443
9443
9444
9444
9445
9445
9445
9445
9446
9446
9446
9446
9447
9447
9447
9447
9448
9448
9448
9448
9449
9449
9450
9450
9450
9450
9451
9452
9452
9454
9454
9454
9454
9454
9455
9456
9457
9457
9458
9459
9459
9459
9459
9460
9460
9460
9461
9461
9461
9461
9461
9461
9462
9462
9462
9462
9462
9462
9462
9463
9463
9463
9463
9463
9463
9464
9464
9465
9465
9465
9465
9466
9466
9466
9466
9467
9467
9467
9467
9467
9468
9468
9469
9469
9470
9470
9470
9470
9470
9471
9471
9471
9472
9472
9472
9472
9473
9473
9473
9473
9474
9474
9475
9476
9476
9476
9476
9476
9477
9478
9478
9478
9479
9479
9480
9480
9480
9480
9480
9481
9482
9483
9483
9484
9485
9485
9485
9486
9486
9486
9487
9488
9488
9488
9488
9488
9489
9489
9489
9489
9489
9489
9490
9490
9490
9490
9490
9490
9491
9491
9491
9492
9492
9493
9493
9493
9493
9494
9495
9495
9495
9496
9496
9496
9497
9498
9499
9500
9500
9501
9502
9504
9504
9504
9505
9506
9507
9508
9508
9508
9509
9509
9509
9510
9510
9510
9510
9511
9511
9512
9512
9512
9513
9514
9514
9514
9514
9514
9515
9515
9518
9519
9519
9520
9520
9520
9520
9521
9522
9523
9523
9523
9524
9524
9524
9524
9525
9525
9525
9526
9526
9526
9526
9527
9527
9527
9527
9527
9528
9529
9529
9529
9530
9530
9530
9531
9532
9533
9533
9533
9533
9533
9534
9534
9535
9535
9535
9535
9536
9536
9536
9536
9536
9537
9538
9538
9538
9538
9539
9539
9539
9539
9539
9539
9540
9540
9540
9541
9541
9541
9541
9541
9542
9542
9542
9542
9542
9542
9543
9544
9545
9545
9545
9545
9545
9547
9547
9548
9549
9549
9549
9550
9550
9550
9551
9551
9552
9552
9552
9553
9553
9554
9555
9555
9555
9555
9555
9556
9556
9557
9557
9558
9558
9559
9559
9560
9560
9561
9561
9561
9562
9562
9562
9563
9563
9564
9564
9565
9565
9565
9565
9566
9567
9567
9567
9567
9568
9569
9569
9569
9569
9570
9570
9570
9571
9571
9571
9571
9571
9571
9572
9572
9572
9573
9573
9573
9574
9574
9574
9574
9574
9574
9575
9575
9575
9576
9576
9576
9576
9576
9577
9578
9578
9579
9579
9579
9580
9580
9581
9581
9581
9581
9581
9581
9582
9583
9583
9583
9583
9584
9584
9584
9584
9584
9584
9585
9585
9586
9586
9586
9586
9587
9587
9587
9587
9587
9587
9588
9589
9589
9589
9590
9590
9590
9590
9590
9590
9591
9591
9592
9592
9593
9593
9593
9593
9593
9593
9594
9594
9594
9595
9595
9596
9596
9597
9597
9597
9597
9597
9598
9599
9599
9599
9600
9601
9601
9601
9602
9603
9603
9603
9603
9603
9604
9604
9604
9604
9605
9605
9605
9605
9605
9605
9605
9606
9607
9607
9608
9609
9609
9610
9610
9610
9610
9611
9611
9612
9612
9613
9613
9614
9614
9615
9616
9616
9616
9617
9617
9618
9618
9619
9620
9621
9621
9621
9621
9621
9622
9622
9622
9622
9623
9623
9623
9625
9625
9625
9625
9626
9626
9626
9627
9627
9627
9628
9628
9628
9629
9629
9629
9629
9630
9630
9630
9630
9631
9632
9632
9633
9633
9634
9634
9635
9635
9637
9637
9638
9638
9638
9638
9638
9639
9639
9639
9640
9641
9641
9643
9644
9644
9644
9645
9645
9645
9645
9646
9646
9646
9646
9647
9647
9648
9648
9649
9649
9649
9651
9651
9651
9651
9651
9652
9652
9652
9654
9654
9655
9655
9656
9656
9656
9657
9658
9658
9659
9660
9661
9661
9662
9662
9662
9663
9663
9663
9664
9665
9665
9665
9665
9665
9665
9666
9666
9666
9666
9667
9668
9668
9668
9668
9669
9669
9670
9670
9671
9671
9672
9672
9673
9673
9673
9673
9673
9673
9673
9673
9673
9674
9674
9674
9674
9675
9676
9676
9677
9678
9678
9678
9679
9679
9680
9680
9681
9681
9681
9681
9682
9683
9684
9684
9685
9685
9685
9686
9687
9687
9688
9688
9688
9689
9689
9690
9690
9691
9692
9692
9693
9693
9693
9693
9693
9694
9694
9694
9694
9694
9695
9695
9695
9696
9696
9696
9696
9696
9697
9698
9698
9698
9698
9700
9700
9701
9701
9701
9701
9701
9701
9702
9703
9703
9704
9704
9704
9704
9704
9704
9706
9706
9707
9707
9707
9707
9708
9708
9709
9710
9710
9710
9710
9711
9711
9712
9712
9712
9712
9712
9712
9713
9714
9714
9714
9714
9714
9715
9715
9715
9715
9716
9717
9717
9717
9718
9718
9718
9719
9720
9721
9721
9721
9722
9722
9722
9722
9723
9723
9724
9724
9725
9725
9726
9726
9726
9727
9727
9727
9727
9728
9729
9729
9729
9730
9731
9731
9731
9733
9734
9735
9735
9735
9735
9736
9736
9736
9736
9737
9737
9737
9737
9738
9738
9739
9739
9739
9740
9740
9741
9742
9742
9742
9742
9742
9742
9742
9743
9743
9743
9743
9744
9744
9745
9745
9746
9747
9747
9747
9747
9748
9749
9749
9749
9749
9749
9750
9750
9751
9751
9751
9752
9752
9753
9753
9754
9754
9754
9754
9755
9755
9756
9756
9756
9756
9756
9757
9757
9757
9757
9757
9757
9758
9758
9758
9758
9759
9760
9761
9761
9762
9762
9763
9763
9763
9763
9764
9764
9765
9765
9765
9766
9766
9766
9766
9766
9766
9767
9768
9768
9768
9769
9770
9770
9770
9770
9771
9772
9772
9773
9773
9774
9774
9774
9774
9774
9774
9775
9776
9778
9778
9779
9779
9780
9780
9780
9781
9781
9781
9781
9781
9781
9781
9781
9781
9781
9782
9782
9782
9783
9783
9784
9786
9787
9787
9787
9789
9789
9790
9790
9790
9791
9791
9791
9792
9792
9793
9793
9793
9794
9794
9795
9795
9796
9796
9797
9797
9797
9798
9798
9799
9799
9799
9800
9800
9800
9801
9801
9801
9802
9802
9802
9803
9803
9804
9804
9804
9804
9805
9805
9805
9805
9805
9806
9806
9807
9807
9807
9808
9808
9808
9809
9809
9809
9810
9810
9810
9810
9810
9810
9810
9810
9810
9811
9811
9811
9812
9812
9812
9814
9814
9815
9815
9815
9815
9815
9817
9817
9818
9818
9818
9819
9819
9819
9819
9820
9820
9820
9820
9821
9821
9821
9821
9821
9822
9822
9822
9823
9823
9824
9824
9825
9825
9825
9825
9825
9825
9826
9826
9826
9826
9827
9827
9827
9827
9828
9829
9829
9829
9830
9831
9832
9832
9832
9833
9833
9833
9834
9834
9834
9835
9836
9836
9836
9836
9836
9836
9836
9837
9838
9838
9838
9838
9839
9840
9840
9840
9841
9841
9841
9842
9842
9842
9842
9842
9843
9843
9844
9845
9845
9845
9845
9846
9846
9846
9847
9847
9847
9848
9849
9849
9849
9851
9851
9851
9852
9852
9853
9853
9853
9853
9854
9854
9854
9855
9855
9855
9856
9856
9856
9857
9857
9858
9859
9860
9860
9860
9860
9861
9861
9861
9861
9861
9861
9862
9862
9862
9863
9863
9864
9864
9864
9864
9865
9865
9865
9865
9865
9866
9866
9866
9866
9866
9868
9869
9869
9870
9870
9870
9870
9871
9871
9871
9872
9872
9872
9872
9873
9873
9873
9873
9874
9874
9874
9874
9875
9875
9876
9877
9877
9877
9877
9877
9877
9878
9878
9879
9879
9879
9881
9882
9882
9883
9883
9884
9886
9887
9888
9888
9889
9889
9889
9889
9890
9891
9892
9892
9892
9892
9892
9892
9893
9894
9894
9894
9895
9896
9896
9896
9897
9897
9897
9899
9899
9900
9900
9900
9901
9901
9902
9902
9902
9902
9902
9903
9903
9903
9903
9903
9903
9904
9904
9905
9905
9906
9907
9907
9907
9908
9908
9908
9908
9909
9909
9909
9910
9910
9910
9910
9910
9911
9911
9911
9912
9912
9912
9912
9912
9914
9914
9915
9915
9916
9918
9918
9918
9918
9919
9919
9921
9922
9922
9922
9924
9924
9924
9924
9925
9925
9926
9926
9927
9927
9927
9927
9928
9928
9928
9929
9929
9929
9929
9929
9929
9930
9930
9930
9930
9930
9932
9932
9933
9933
9933
9933
9933
9933
9933
9934
9934
9934
9934
9935
9935
9935
9935
9935
9936
9936
9936
9936
9936
9936
9937
9937
9938
9938
9938
9938
9939
9939
9939
9939
9939
9940
9940
9940
9941
9941
9942
9942
9942
9942
9942
9943
9943
9944
9944
9945
9945
9945
9945
9945
9945
9946
9946
9947
9947
9948
9948
9949
9950
9950
9950
9950
9951
9952
9953
9953
9953
9953
9954
9955
9955
9955
9955
9956
9956
9956
9956
9957
9958
9958
9958
9958
9959
9959
9959
9960
9960
9960
9961
9961
9961
9961
9962
9962
9962
9962
9962
9963
9963
9964
9964
9964
9964
9964
9965
9965
9965
9965
9966
9967
9967
9967
9967
9968
9970
9970
9970
9970
9970
9971
9971
9971
9971
9972
9972
9973
9974
9974
9975
9975
9976
9976
9976
9976
9976
9977
9977
9977
9978
9978
9979
9979
9980
9980
9980
9980
9981
9981
9981
9982
9982
9982
9982
9983
9983
9984
9984
9985
9985
9985
9985
9986
9987
9987
9987
9987
9988
9988
9988
9988
9988
9989
9989
9990
9990
9990
9991
9991
9991
9992
9993
9994
9994
9995
9996
9996
9996
9997
9997
9998
10000
10000
10000
10000
10001
10001
10001
10002
10002
10002
10002
10003
10004
10004
10004
10004
10005
10005
10005
10005
10006
10006
10007
10007
10008
10008
10008
10010
10010
10010
10011
10011
10011
10013
10013
10013
10013
10013
10014
10015
10015
10015
10015
10018
10018
10019
10019
10020
10020
10020
10021
10021
10021
10022
10023
10023
10024
10024
10024
10024
10024
10024
10024
10024
10025
10026
10026
10026
10027
10027
10027
10028
10028
10028
10028
10028
10028
10028
10029
10029
10029
10031
10031
10031
10031
10031
10032
10032
10032
10033
10033
10033
10033
10033
10034
10034
10034
10034
10035
10035
10035
10035
10035
10036
10036
10036
10037
10038
10038
10038
10038
10039
10040
10040
10040
10040
10041
10041
10043
10044
10045
10045
10045
10046
10047
10047
10048
10048
10048
10049
10049
10050
10052
10052
10052
10053
10053
10053
10053
10054
10054
10054
10055
10055
10055
10056
10056
10056
10056
10057
10057
10057
10057
10057
10059
10059
10059
10060
10060
10061
10061
10061
10061
10061
10061
10062
10062
10062
10062
10063
10063
10064
10065
10065
10065
10065
10066
10066
10066
10067
10067
10067
10067
10067
10067
10068
10070
10071
10071
10071
10071
10072
10072
10073
10073
10073
10073
10073
10074
10074
10074
10075
10077
10077
10078
10078
10078
10079
10079
10079
10079
10079
10080
10080
10080
10080
10080
10081
10081
10083
10085
10086
10089
10089
10089
10089
10090
10090
10091
10092
10094
10094
10096
10096
10096
10096
10096
10097
10097
10097
10097
10099
10099
10099
10099
10099
10100
10100
10100
10100
10101
10101
10101
10101
10101
10102
10102
10102
10102
10103
10103
10103
10104
10104
10104
10104
10105
10106
10106
10108
10109
10109
10110
10110
10110
10110
10111
10112
10112
10112
10113
10113
10114
10115
10115
10115
10116
10116
10116
10116
10117
10117
10117
10117
10119
10120
10120
10121
10121
10121
10123
10123
10124
10124
10124
10125
10125
10125
10126
10126
10126
10127
10127
10127
10128
10128
10128
10129
10129
10130
10130
10130
10130
10131
10131
10131
10131
10132
10132
10133
10134
10134
10135
10135
10136
10138
10138
10138
10140
10140
10140
10140
10141
10142
10142
10143
10144
10144
10145
10145
10146
10146
10147
10147
10147
10147
10148
10149
10150
10150
10151
10151
10152
10152
10153
10153
10153
10153
10153
10153
10153
10154
10154
10154
10155
10155
10155
10155
10156
10156
10157
10157
10157
10157
10158
10158
10158
10159
10159
10159
10159
10159
10160
10160
10161
10163
10163
10163
10164
10165
10165
10165
10166
10167
10167
10167
10167
10168
10168
10168
10169
10170
10170
10170
10171
10171
10172
10172
10173
10173
10173
10173
10173
10174
10175
10175
10175
10175
10176
10176
10177
10177
10177
10179
10179
10179
10179
10179
10180
10180
10181
10181
10181
10181
10181
10181
10182
10182
10182
10183
10183
10184
10184
10184
10185
10185
10185
10187
10188
10188
10190
10191
10191
10192
10192
10192
10193
10193
10194
10194
10195
10195
10195
10196
10196
10197
10197
10197
10198
10199
10199
10199
10199
10200
10200
10200
10201
10201
10201
10202
10202
10202
10202
10203
10203
10203
10203
10204
10204
10205
10205
10205
10205
10205
10206
10206
10206
10207
10207
10207
10207
10208
10208
10209
10209
10210
10210
10210
10210
10210
10211
10211
10211
10212
10212
10212
10212
10212
10213
10213
10213
10214
10214
10214
10215
10216
10216
10216
10217
10217
10218
10218
10218
10219
10219
10219
10219
10220
10220
10220
10220
10221
10221
10221
10221
10221
10221
10221
10222
10222
10224
10224
10224
10225
10225
10225
10226
10226
10226
10227
10228
10229
10229
10230
10230
10231
10231
10231
10231
10232
10232
10232
10232
10234
10234
10235
10235
10235
10236
10236
10236
10236
10237
10237
10237
10238
10239
10240
10240
10240
10241
10241
10241
10241
10241
10242
10242
10243
10243
10243
10244
10244
10245
10245
10245
10245
10247
10247
10247
10248
10248
10248
10248
10249
10249
10249
10250
10250
10251
10251
10251
10251
10251
10251
10253
10253
10254
10254
10254
10254
10255
10255
10256
10256
10256
10256
10257
10257
10257
10257
10257
10257
10257
10258
10258
10258
10259
10260
10260
10261
10261
10261
10261
10261
10262
10262
10263
10263
10264
10264
10264
10264
10264
10264
10264
10265
10266
10266
10266
10267
10267
10267
10267
10268
10268
10269
10269
10269
10270
10271
10271
10271
10271
10272
10272
10272
10273
10273
10274
10274
10275
10275
10276
10277
10277
10277
10277
10277
10277
10277
10278
10279
10280
10280
10281
10282
10282
10283
10283
10283
10284
10284
10284
10284
10284
10285
10285
10285
10285
10287
10287
10287
10287
10287
10288
10289
10289
10289
10289
10290
10291
10291
10291
10292
10292
10292
10293
10294
10294
10294
10295
10295
10295
10295
10296
10296
10297
10297
10297
10297
10297
10298
10298
10298
10299
10299
10299
10301
10301
10302
10302
10302
10303
10303
10303
10305
10305
10305
10305
10306
10306
10306
10306
10307
10307
10307
10307
10307
10308
10308
10309
10309
10310
10310
10311
10311
10311
10311
10313
10313
10313
10313
10314
10314
10315
10316
10317
10317
10317
10317
10317
10318
10318
10318
10318
10318
10319
10319
10320
10322
10322
10323
10323
10323
10324
10327
10327
10327
10329
10329
10331
10331
10331
10332
10332
10333
10333
10333
10333
10333
10334
10334
10334
10335
10335
10335
10336
10338
10338
10338
10338
10339
10339
10340
10340
10340
10341
10341
10342
10342
10343
10343
10344
10344
10344
10345
10345
10346
10346
10347
10347
10348
10348
10348
10348
10348
10349
10349
10350
10350
10351
10351
10351
10352
10352
10352
10352
10352
10352
10353
10354
10354
10354
10354
10355
10355
10355
10355
10355
10356
10356
10357
10358
10358
10359
10359
10359
10359
10359
10360
10360
10360
10361
10361
10361
10361
10361
10361
10362
10363
10363
10364
10365
10366
10366
10366
10366
10366
10367
10367
10368
10368
10368
10368
10368
10368
10369
10369
10369
10370
10370
10371
10372
10372
10372
10373
10373
10373
10375
10375
10375
10377
10377
10377
10377
10377
10377
10378
10378
10378
10378
10378
10379
10380
10380
10380
10381
10381
10382
10382
10382
10382
10383
10383
10384
10385
10385
10385
10386
10386
10386
10386
10386
10387
10387
10389
10389
10390
10390
10390
10391
10391
10391
10392
10392
10392
10392
10392
10392
10392
10393
10393
10393
10393
10395
10395
10396
10396
10396
10397
10397
10397
10399
10399
10399
10399
10400
10400
10400
10400
10401
10401
10402
10403
10403
10403
10404
10404
10404
10404
10404
10404
10406
10408
10408
10409
10409
10409
10410
10411
10411
10411
10411
10411
10412
10413
10413
10413
10415
10415
10415
10416
10417
10418
10419
10419
10420
10420
10420
10420
10420
10421
10421
10422
10422
10422
10423
10423
10424
10424
10424
10424
10424
10426
10426
10427
10427
10427
10427
10428
10428
10428
10428
10428
10429
10429
10429
10430
10430
10430
10432
10433
10433
10434
10435
10435
10435
10435
10435
10436
10436
10436
10436
10437
10437
10438
10438
10439
10440
10440
10441
10441
10441
10442
10443
10443
10443
10443
10444
10444
10444
10444
10444
10444
10445
10445
10446
10447
10447
10447
10447
10447
10447
10448
10448
10448
10449
10449
10451
10451
10451
10451
10453
10453
10453
10453
10453
10454
10454
10454
10455
10455
10455
10455
10456
10456
10456
10457
10457
10458
10458
10459
10460
10460
10460
10460
10461
10462
10462
10462
10462
10462
10463
10463
10464
10464
10465
10465
10465
10465
10465
10465
10465
10466
10466
10467
10467
10467
10467
10467
10467
10468
10468
10469
10469
10469
10470
10470
10471
10472
10472
10472
10472
10472
10473
10473
10474
10475
10475
10477
10478
10479
10479
10479
10480
10480
10480
10480
10480
10480
10481
10481
10481
10481
10481
10481
10481
10482
10482
10483
10483
10484
10484
10484
10484
10484
10485
10485
10485
10485
10486
10486
10486
10486
10486
10487
10488
10488
10488
10488
10488
10489
10489
10489
10490
10490
10490
10491
10491
10492
10492
10493
10493
10494
10494
10494
10495
10496
10496
10496
10497
10497
10497
10497
10498
10498
10498
10499
10499
10500
10501
10501
10501
10501
10502
10502
10502
10503
10503
10504
10504
10504
10504
10505
10505
10506
10506
10507
10508
10509
10509
10509
10510
10511
10511
10511
10511
10512
10512
10513
10513
10513
10513
10514
10515
10515
10516
10516
10517
10517
10517
10517
10517
10517
10518
10518
10519
10519
10519
10521
10521
10521
10521
10522
10522
10522
10523
10523
10523
10525
10526
10526
10526
10526
10526
10527
10527
10527
10527
10528
10528
10528
10528
10529
10529
10529
10529
10529
10529
10530
10530
10531
10531
10531
10531
10532
10532
10532
10532
10533
10533
10534
10534
10535
10535
10535
10535
10536
10536
10536
10536
10537
10538
10538
10539
10539
10539
10539
10541
10541
10542
10543
10543
10544
10544
10545
10545
10545
10546
10547
10547
10547
10547
10547
10547
10548
10548
10549
10549
10549
10550
10551
10552
10552
10552
10553
10554
10554
10554
10555
10555
10556
10556
10556
10558
10558
10559
10559
10560
10560
10560
10561
10562
10562
10563
10563
10563
10563
10564
10565
10565
10566
10566
10566
10566
10569
10569
10570
10571
10571
10571
10571
10572
10572
10572
10572
10574
10574
10574
10574
10574
10575
10575
10575
10576
10576
10576
10577
10577
10578
10578
10578
10579
10579
10579
10579
10579
10580
10580
10581
10581
10581
10581
10581
10583
10584
10584
10585
10586
10587
10587
10588
10588
10589
10590
10590
10590
10591
10591
10592
10592
10592
10593
10593
10593
10594
10595
10595
10595
10595
10595
10596
10596
10597
10598
10598
10598
10599
10599
10599
10600
10600
10600
10600
10602
10603
10603
10603
10603
10604
10605
10605
10606
10606
10606
10606
10607
10607
10608
10608
10608
10609
10609
10611
10612
10612
10612
10612
10613
10613
10614
10614
10614
10614
10615
10615
10615
10615
10615
10616
10616
10616
10616
10616
10617
10617
10618
10618
10618
10618
10619
10620
10620
10620
10621
10621
10621
10621
10622
10622
10622
10622
10624
10624
10624
10624
10625
10626
10626
10627
10627
10627
10628
10628
10629
10630
10630
10631
10631
10631
10631
10631
10631
10631
10634
10634
10635
10635
10635
10635
10635
10635
10636
10636
10637
10638
10639
10639
10640
10640
10640
10641
10641
10641
10641
10641
10642
10643
10643
10643
10644
10644
10644
10645
10645
10645
10646
10647
10648
10648
10648
10648
10648
10648
10649
10649
10649
10650
10650
10650
10651
10651
10651
10651
10652
10652
10652
10652
10652
10653
10654
10655
10655
10655
10655
10655
10656
10656
10657
10657
10657
10658
10659
10659
10659
10659
10661
10661
10661
10662
10662
10663
10663
10663
10663
10664
10664
10665
10665
10665
10665
10666
10666
10666
10667
10668
10668
10668
10668
10669
10670
10670
10671
10672
10672
10672
10672
10672
10673
10674
10675
10675
10675
10675
10676
10676
10676
10677
10677
10677
10678
10678
10678
10679
10679
10679
10679
10680
10680
10681
10681
10681
10682
10683
10683
10683
10684
10684
10684
10686
10687
10687
10688
10688
10688
10689
10689
10689
10689
10689
10689
10689
10690
10690
10691
10691
10691
10691
10692
10692
10692
10693
10693
10693
10694
10694
10694
10694
10695
10695
10696
10696
10697
10697
10697
10698
10698
10699
10699
10700
10700
10700
10700
10701
10701
10701
10701
10701
10701
10702
10703
10703
10703
10703
10704
10704
10704
10705
10705
10705
10707
10707
10708
10709
10709
10710
10710
10710
10711
10711
10712
10715
10715
10716
10716
10718
10718
10718
10718
10718
10719
10720
10720
10721
10721
10722
10722
10722
10722
10723
10723
10723
10723
10724
10725
10726
10726
10726
10726
10726
10726
10727
10727
10727
10727
10727
10728
10728
10728
10729
10729
10729
10729
10730
10731
10732
10732
10732
10732
10732
10732
10732
10733
10733
10734
10734
10734
10734
10734
10734
10734
10735
10735
10736
10736
10736
10737
10737
10738
10738
10738
10738
10739
10739
10739
10739
10739
10740
10740
10741
10741
10741
10741
10741
10742
10743
10743
10744
10744
10745
10746
10746
10746
10747
10747
10747
10747
10749
10750
10750
10750
10752
10752
10752
10752
10752
10752
10753
10753
10754
10754
10754
10755
10755
10755
10755
10755
10757
10757
10758
10759
10759
10759
10759
10759
10760
10760
10760
10760
10761
10762
10762
10763
10764
10764
10764
10764
10765
10765
10765
10765
10765
10766
10766
10766
10766
10767
10767
10768
10768
10768
10769
10769
10769
10770
10770
10770
10770
10770
10771
10771
10771
10772
10773
10773
10773
10773
10773
10773
10773
10773
10774
10774
10775
10775
10775
10776
10776
10776
10777
10777
10778
10779
10779
10779
10780
10780
10781
10782
10783
10786
10786
10786
10786
10787
10787
10787
10787
10787
10787
10787
10788
10788
10789
10789
10789
10790
10790
10790
10790
10791
10792
10792
10792
10793
10794
10794
10794
10794
10794
10794
10795
10795
10796
10796
10796
10796
10797
10798
10798
10798
10799
10800
10800
10800
10800
10801
10801
10801
10802
10802
10802
10802
10803
10803
10803
10803
10803
10804
10804
10805
10806
10806
10806
10807
10808
10808
10809
10809
10810
10810
10811
10811
10811
10811
10812
10812
10812
10813
10813
10814
10814
10815
10815
10815
10815
10816
10816
10817
10817
10817
10817
10818
10819
10819
10820
10820
10820
10820
10821
10821
10822
10823
10825
10825
10825
10825
10826
10826
10827
10828
10828
10828
10828
10828
10829
10829
10829
10830
10830
10830
10830
10830
10831
10831
10832
10832
10832
10833
10833
10833
10833
10833
10834
10834
10835
10835
10835
10835
10835
10835
10835
10836
10836
10836
10836
10837
10837
10837
10838
10838
10838
10840
10840
10840
10840
10840
10841
10841
10842
10842
10842
10843
10843
10844
10845
10846
10846
10846
10846
10847
10847
10847
10848
10849
10849
10849
10850
10850
10851
10851
10852
10852
10854
10854
10854
10854
10854
10856
10857
10857
10858
10859
10859
10859
10860
10860
10860
10860
10860
10862
10862
10862
10862
10862
10863
10864
10864
10864
10865
10865
10865
10865
10866
10866
10866
10867
10867
10867
10867
10868
10868
10868
10868
10868
10869
10870
10870
10870
10870
10871
10871
10871
10871
10872
10872
10872
10873
10873
10874
10874
10874
10875
10878
10878
10878
10878
10878
10878
10879
10880
10880
10880
10881
10882
10882
10882
10883
10883
10883
10884
10884
10884
10885
10885
10886
10886
10886
10886
10886
10887
10887
10887
10887
10888
10888
10889
10889
10890
10890
10890
10891
10891
10891
10891
10892
10892
10892
10892
10892
10892
10893
10893
10893
10894
10895
10895
10895
10896
10896
10896
10897
10898
10898
10898
10898
10898
10900
10900
10900
10901
10901
10901
10901
10902
10903
10903
10904
10904
10904
10905
10905
10907
10907
10907
10907
10907
10908
10908
10908
10909
10910
10910
10911
10911
10912
10913
10913
10913
10914
10914
10914
10914
10914
10914
10915
10915
10916
10916
10916
10917
10917
10917
10918
10918
10918
10918
10919
10919
10919
10919
10920
10920
10920
10921
10921
10921
10923
10923
10923
10924
10924
10925
10925
10925
10926
10927
10927
10927
10928
10929
10929
10929
10930
10930
10931
10931
10931
10932
10932
10932
10933
10933
10934
10934
10934
10935
10935
10935
10935
10936
10936
10936
10936
10936
10937
10937
10938
10938
10938
10938
10938
10938
10939
10939
10939
10939
10939
10940
10940
10941
10941
10941
10942
10942
10942
10942
10942
10943
10944
10945
10945
10945
10946
10946
10946
10946
10946
10946
10947
10947
10948
10948
10948
10949
10949
10949
10949
10949
10950
10950
10950
10950
10951
10951
10951
10951
10952
10952
10952
10953
10954
10955
10956
10956
10956
10956
10956
10956
10956
10957
10957
10957
10958
10958
10958
10959
10959
10959
10960
10961
10962
10962
10962
10962
10962
10962
10962
10963
10963
10963
10963
10965
10966
10966
10966
10967
10967
10967
10968
10970
10970
10971
10971
10971
10971
10971
10971
10971
10971
10972
10973
10973
10973
10973
10973
10973
10974
10974
10974
10974
10976
10976
10976
10976
10977
10977
10977
10977
10978
10978
10979
10979
10979
10979
10981
10982
10982
10984
10985
10985
10985
10986
10987
10987
10988
10988
10989
10990
10990
10990
10990
10990
10991
10992
10992
10992
10993
10994
10994
10994
10995
10995
10996
10997
10997
10997
10998
10998
10998
10998
10999
11000
11000
11000
11001
11001
11001
11002
11002
11003
11003
11005
11005
11005
11005
11005
11006
11006
11006
11006
11007
11007
11007
11007
11008
11008
11009
11010
11010
11010
11010
11010
11010
11011
11012
11013
11013
11013
11014
11014
11014
11015
11015
11015
11015
11016
11017
11017
11018
11019
11019
11020
11020
11021
11021
11021
11021
11022
11022
11022
11023
11023
11024
11024
11024
11025
11025
11026
11026
11026
11026
11027
11027
11027
11028
11028
11028
11028
11028
11028
11029
11029
11029
11029
11029
11029
11030
11031
11031
11032
11032
11032
11032
11033
11033
11033
11033
11033
11034
11034
11035
11036
11036
11036
11036
11037
11037
11037
11037
11038
11038
11038
11039
11039
11040
11040
11041
11041
11041
11042
11042
11042
11043
11043
11043
11044
11045
11046
11046
11047
11048
11048
11048
11048
11048
11049
11049
11049
11049
11049
11049
11049
11050
11051
11052
11052
11052
11052
11054
11054
11054
11055
11056
11056
11056
11056
11057
11058
11058
11058
11058
11059
11059
11059
11059
11059
11060
11060
11061
11062
11062
11062
11062
11063
11064
11065
11065
11066
11067
11067
11068
11069
11069
11069
11069
11070
11070
11070
11071
11071
11071
11071
11071
11073
11073
11074
11074
11075
11076
11076
11077
11077
11078
11079
11079
11080
11082
11083
11083
11085
11085
11086
11086
11086
11086
11087
11088
11088
11088
11089
11089
11091
11091
11091
11093
11093
11094
11094
11094
11095
11095
11096
11096
11096
11096
11096
11097
11097
11099
11099
11099
11099
11100
11100
11100
11100
11101
11101
11101
11102
11102
11104
11104
11104
11104
11105
11105
11105
11106
11107
11109
11109
11109
11110
11111
11111
11111
11112
11112
11112
11113
11113
11114
11114
11115
11116
11116
11116
11117
11117
11118
11118
11119
11119
11120
11120
11120
11120
11120
11120
11121
11123
11123
11123
11123
11124
11124
11125
11125
11125
11126
11126
11126
11128
11128
11128
11128
11128
11129
11129
11130
11131
11131
11132
11133
11134
11134
11134
11134
11135
11136
11136
11137
11137
11137
11138
11138
11140
11141
11141
11141
11142
11144
11144
11144
11145
11145
11146
11146
11146
11146
11147
11147
11147
11148
11148
11149
11149
11149
11149
11149
11150
11150
11150
11151
11151
11151
11152
11153
11154
11154
11154
11156
11156
11156
11156
11156
11157
11157
11158
11160
11160
11161
11162
11162
11162
11162
11162
11163
11163
11165
11165
11165
11166
11166
11167
11167
11168
11168
11168
11169
11169
11170
11170
11171
11171
11171
11171
11172
11172
11172
11172
11173
11173
11173
11174
11175
11175
11175
11176
11176
11176
11176
11178
11178
11179
11179
11179
11179
11179
11180
11181
11181
11182
11183
11183
11183
11183
11183
11184
11184
11184
11184
11184
11184
11184
11185
11186
11187
11187
11189
11190
11190
11190
11191
11191
11191
11192
11192
11193
11193
11193
11193
11193
11193
11195
11195
11196
11196
11196
11196
11197
11197
11197
11197
11197
11198
11198
11200
11200
11201
11201
11202
11202
11202
11202
11202
11202
11203
11204
11204
11204
11206
11206
11208
11208
11208
11208
11209
11209
11209
11211
11211
11211
11212
11212
11213
11214
11214
11214
11214
11214
11214
11214
11216
11216
11217
11217
11218
11219
11219
11219
11219
11219
11220
11220
11222
11222
11222
11222
11223
11223
11224
11224
11224
11224
11225
11226
11226
11226
11226
11226
11227
11227
11227
11228
11228
11228
11228
11228
11229
11230
11230
11230
11230
11231
11231
11232
11233
11233
11233
11233
11234
11234
11234
11234
11235
11235
11235
11236
11236
11237
11238
11239
11239
11239
11239
11240
11240
11241
11241
11241
11241
11241
11242
11242
11242
11243
11244
11244
11244
11245
11245
11246
11246
11246
11246
11246
11247
11247
11247
11248
11248
11248
11248
11248
11249
11249
11249
11249
11250
11250
11251
11252
11252
11252
11253
11254
11254
11255
11256
11258
11258
11258
11258
11259
11260
11260
11260
11260
11260
11261
11261
11261
11261
11262
11263
11263
11263
11264
11264
11264
11265
11266
11266
11266
11267
11267
11267
11267
11267
11268
11269
11270
11270
11270
11271
11271
11271
11272
11273
11274
11275
11276
11276
11276
11276
11277
11278
11278
11279
11281
11281
11282
11282
11282
11283
11283
11284
11284
11284
11285
11285
11285
11286
11286
11287
11287
11289
11289
11289
11290
11290
11290
11290
11291
11291
11291
11291
11292
11292
11293
11293
11293
11294
11294
11295
11295
11297
11297
11297
11298
11298
11298
11299
11299
11300
11301
11301
11301
11302
11302
11302
11302
11302
11303
11304
11305
11305
11305
11305
11306
11306
11306
11306
11307
11308
11308
11309
11310
11310
11312
11313
11313
11313
11313
11313
11313
11313
11313
11313
11314
11314
11314
11315
11315
11316
11317
11317
11317
11317
11317
11318
11318
11318
11319
11319
11320
11320
11321
11321
11321
11322
11322
11322
11322
11322
11323
11324
11324
11324
11325
11325
11325
11325
11327
11327
11327
11327
11328
11328
11328
11329
11329
11329
11330
11330
11332
11333
11333
11333
11334
11334
11335
11336
11336
11337
11337
11337
11337
11338
11338
11339
11340
11340
11340
11340
11341
11341
11342
11343
11343
11343
11344
11345
11345
11346
11346
11346
11347
11347
11347
11348
11348
11348
11348
11348
11349
11350
11350
11350
11350
11351
11351
11351
11351
11352
11352
11353
11353
11353
11353
11353
11353
11354
11354
11354
11354
11355
11355
11355
11355
11356
11356
11356
11356
11357
11358
11358
11359
11359
11359
11359
11360
11360
11361
11361
11361
11362
11362
11362
11362
11362
11363
11363
11363
11363
11364
11365
11365
11366
11366
11366
11366
11367
11367
11367
11367
11367
11368
11368
11368
11368
11369
11369
11369
11369
11369
11370
11370
11371
11371
11372
11373
11373
11374
11374
11374
11374
11375
11375
11375
11375
11376
11376
11376
11376
11377
11377
11377
11379
11379
11379
11379
11380
11380
11380
11380
11381
11381
11381
11382
11382
11382
11383
11383
11383
11383
11383
11383
11384
11384
11385
11386
11387
11387
11387
11388
11388
11388
11388
11388
11389
11390
11390
11390
11391
11392
11392
11393
11393
11394
11394
11394
11395
11395
11395
11396
11396
11397
11397
11397
11397
11397
11397
11398
11398
11400
11401
11401
11402
11402
11403
11404
11405
11405
11405
11406
11406
11406
11406
11406
11406
11406
11407
11407
11408
11408
11408
11409
11409
11409
11409
11410
11411
11411
11411
11411
11411
11412
11412
11413
11414
11414
11414
11415
11417
11417
11418
11418
11418
11418
11419
11419
11420
11420
11421
11421
11422
11422
11422
11422
11422
11423
11423
11423
11424
11425
11425
11425
11426
11426
11426
11426
11426
11426
11427
11427
11428
11428
11428
11428
11429
11429
11430
11430
11431
11431
11431
11432
11432
11432
11432
11432
11432
11433
11433
11433
11433
11434
11435
11436
11436
11438
11438
11438
11439
11439
11440
11441
11441
11443
11443
11443
11445
11446
11446
11447
11447
11447
11447
11447
11447
11447
11448
11449
11449
11450
11450
11450
11450
11451
11451
11452
11452
11453
11454
11454
11454
11455
11455
11455
11455
11455
11456
11456
11457
11457
11457
11458
11458
11458
11459
11459
11460
11460
11460
11461
11461
11461
11461
11461
11462
11462
11462
11464
11464
11465
11465
11466
11466
11466
11467
11467
11468
11468
11469
11469
11469
11469
11469
11470
11470
11470
11470
11471
11471
11472
11472
11472
11473
11474
11474
11474
11476
11476
11477
11477
11478
11478
11479
11480
11480
11480
11480
11480
11481
11482
11482
11483
11483
11483
11484
11486
11486
11486
11487
11487
11487
11487
11488
11488
11488
11488
11489
11489
11491
11491
11491
11492
11492
11492
11493
11493
11493
11494
11494
11495
11495
11496
11496
11496
11497
11497
11497
11498
11498
11498
11498
11498
11499
11499
11500
11501
11501
11501
11502
11502
11502
11502
11503
11504
11504
11504
11504
11505
11505
11505
11505
11505
11505
11506
11506
11506
11506
11506
11507
11508
11509
11509
11509
11510
11510
11510
11511
11512
11512
11512
11512
11513
11513
11513
11514
11514
11514
11514
11516
11517
11517
11518
11518
11518
11519
11519
11519
11520
11521
11521
11522
11522
11523
11523
11523
11523
11525
11525
11525
11526
11527
11527
11528
11528
11530
11530
11530
11531
11531
11532
11532
11533
11533
11533
11533
11534
11534
11535
11536
11536
11536
11537
11537
11537
11538
11538
11538
11538
11538
11539
11539
11539
11540
11541
11541
11541
11541
11542
11542
11542
11542
11543
11543
11543
11543
11544
11544
11545
11545
11545
11545
11545
11545
11546
11546
11547
11548
11548
11548
11549
11549
11550
11550
11550
11551
11551
11552
11553
11553
11553
11553
11554
11554
11554
11555
11556
11556
11556
11558
11558
11558
11559
11561
11561
11561
11562
11562
11563
11564
11564
11565
11565
11566
11566
11566
11567
11567
11567
11567
11568
11568
11570
11570
11571
11571
11571
11571
11572
11573
11574
11574
11575
11575
11575
11575
11575
11575
11576
11577
11577
11578
11579
11579
11579
11580
11580
11580
11581
11581
11581
11582
11583
11584
11584
11586
11586
11586
11587
11587
11589
11589
11589
11590
11590
11591
11591
11592
11592
11593
11594
11594
11594
11594
11594
11595
11595
11596
11596
11596
11596
11597
11597
11597
11598
11599
11600
11602
11602
11602
11603
11603
11603
11603
11603
11604
11604
11605
11605
11605
11605
11605
11606
11607
11607
11607
11608
11608
11608
11609
11609
11610
11610
11611
11611
11612
11613
11614
11615
11615
11615
11616
11616
11616
11618
11618
11619
11620
11620
11621
11621
11622
11622
11622
11622
11623
11623
11624
11624
11625
11625
11626
11627
11627
11627
11627
11628
11628
11629
11630
11631
11631
11631
11631
11632
11633
11633
11633
11633
11634
11634
11634
11634
11635
11636
11636
11637
11637
11638
11639
11639
11639
11639
11640
11641
11641
11641
11642
11643
11643
11643
11644
11644
11645
11645
11646
11646
11646
11646
11646
11646
11647
11647
11648
11649
11650
11650
11650
11650
11651
11651
11651
11651
11652
11652
11652
11652
11652
11653
11653
11653
11653
11654
11654
11654
11654
11654
11654
11656
11658
11658
11658
11658
11658
11659
11659
11659
11659
11660
11660
11660
11661
11661
11663
11664
11665
11665
11666
11667
11668
11669
11669
11669
11670
11670
11670
11670
11670
11672
11672
11672
11673
11673
11673
11673
11674
11674
11674
11674
11674
11674
11675
11676
11676
11676
11677
11677
11678
11679
11679
11680
11680
11681
11681
11681
11681
11682
11682
11682
11683
11683
11683
11684
11684
11684
11684
11685
11685
11685
11685
11685
11686
11686
11687
11688
11689
11689
11689
11689
11689
11690
11690
11690
11690
11690
11690
11691
11692
11692
11692
11692
11692
11693
11693
11694
11694
11695
11695
11695
11696
11696
11696
11697
11697
11697
11697
11697
11697
11698
11698
11698
11699
11699
11699
11699
11700
11701
11701
11701
11701
11702
11702
11702
11702
11703
11703
11704
11705
11705
11705
11705
11706
11706
11706
11707
11707
11707
11707
11707
11708
11708
11708
11708
11710
11711
11711
11711
11712
11712
11713
11713
11713
11714
11714
11714
11714
11715
11715
11716
11717
11717
11717
11718
11718
11719
11719
11719
11720
11720
11720
11720
11722
11722
11722
11722
11723
11724
11724
11725
11726
11726
11726
11727
11728
11728
11728
11728
11729
11729
11730
11730
11730
11731
11732
11733
11733
11735
11735
11736
11736
11737
11737
11737
11737
11738
11739
11739
11740
11740
11741
11741
11741
11742
11743
11743
11746
11746
11746
11746
11747
11747
11747
11748
11748
11749
11749
11749
11749
11750
11750
11750
11751
11751
11751
11751
11752
11752
11753
11753
11753
11754
11755
11755
11755
11755
11755
11756
11756
11757
11757
11757
11758
11758
11759
11759
11760
11761
11762
11763
11763
11763
11764
11765
11765
11766
11767
11768
11768
11768
11769
11769
11771
11771
11772
11773
11773
11773
11773
11774
11774
11774
11774
11774
11776
11776
11776
11777
11777
11777
11777
11777
11778
11779
11779
11779
11779
11780
11780
11781
11781
11782
11782
11782
11782
11783
11784
11784
11784
11784
11785
11785
11785
11787
11787
11787
11788
11788
11790
11790
11791
11791
11791
11792
11792
11793
11793
11793
11793
11794
11795
11796
11797
11798
11798
11798
11799
11799
11799
11799
11801
11801
11801
11804
11805
11805
11805
11807
11807
11807
11807
11807
11808
11809
11809
11809
11810
11810
11810
11810
11810
11810
11811
11811
11811
11811
11812
11813
11813
11813
11813
11813
11814
11814
11814
11815
11815
11815
11815
11816
11816
11816
11816
11817
11818
11818
11818
11819
11819
11819
11820
11820
11820
11822
11822
11823
11823
11824
11824
11824
11825
11826
11827
11827
11827
11828
11829
11829
11829
11830
11830
11830
11830
11830
11830
11830
11830
11831
11832
11832
11832
11832
11833
11833
11833
11834
11834
11834
11834
11834
11834
11835
11835
11835
11835
11838
11838
11839
11839
11839
11840
11840
11840
11840
11840
11841
11841
11841
11841
11842
11842
11842
11842
11842
11843
11843
11844
11845
11845
11845
11846
11848
11849
11849
11850
11850
11851
11852
11855
11855
11855
11855
11856
11856
11856
11857
11857
11857
11857
11857
11858
11859
11859
11859
11860
11860
11860
11860
11860
11860
11860
11860
11861
11861
11861
11861
11861
11862
11862
11864
11864
11865
11865
11866
11866
11867
11867
11869
11869
11870
11870
11871
11871
11871
11871
11872
11873
11873
11873
11873
11873
11873
11874
11875
11875
11875
11877
11877
11877
11877
11878
11878
11879
11880
11880
11880
11880
11881
11881
11881
11881
11881
11882
11882
11884
11884
11884
11885
11885
11885
11887
11888
11888
11889
11890
11891
11891
11892
11892
11892
11893
11893
11894
11894
11895
11895
11895
11896
11897
11897
11897
11897
11898
11898
11898
11899
11900
11900
11901
11901
11902
11903
11903
11903
11903
11905
11905
11906
11906
11906
11907
11907
11907
11907
11907
11908
11908
11909
11909
11909
11909
11909
11909
11910
11910
11910
11911
11911
11911
11912
11914
11915
11915
11915
11916
11916
11916
11916
11917
11917
11918
11918
11918
11918
11919
11919
11919
11920
11920
11921
11921
11921
11922
11922
11922
11923
11923
11923
11924
11924
11925
11925
11926
11927
11927
11927
11928
11928
11930
11931
11931
11931
11932
11932
11932
11932
11933
11933
11934
11934
11934
11935
11935
11936
11936
11936
11936
11937
11937
11938
11939
11940
11940
11942
11942
11944
11944
11944
11944
11945
11945
11945
11945
11945
11946
11946
11947
11947
11948
11950
11950
11951
11951
11952
11952
11952
11952
11952
11953
11953
11953
11953
11953
11953
11954
11954
11954
11954
11956
11956
11957
11958
11959
11959
11960
11961
11961
11961
11961
11962
11962
11964
11964
11964
11964
11965
11965
11966
11966
11967
11967
11967
11967
11968
11968
11968
11969
11970
11970
11970
11971
11971
11971
11971
11973
11973
11973
11974
11974
11974
11974
11974
11974
11976
11977
11977
11977
11977
11977
11978
11978
11978
11979
11980
11980
11980
11982
11982
11983
11983
11983
11984
11984
11984
11984
11984
11985
11985
11985
11986
11986
11986
11987
11988
11988
11988
11988
11989
11990
11990
11991
11991
11992
11993
11993
11993
11994
11994
11995
11995
11995
11995
11996
11996
11996
11997
11997
11997
11997
11998
11998
11999
12000
12000
12000
12001
12001
12001
12002
12002
12002
12004
12004
12004
12004
12005
12005
12005
12005
12007
12007
12008
12008
12008
12008
12008
12008
12010
12010
12012
12013
12013
12013
12014
12014
12014
12014
12014
12015
12015
12015
12016
12016
12016
12018
12018
12018
12018
12019
12020
12020
12020
12021
12021
12023
12023
12024
12024
12024
12025
12025
12025
12026
12026
12028
12028
12029
12030
12031
12031
12031
12033
12033
12033
12035
12035
12035
12036
12036
12036
12036
12036
12037
12037
12038
12038
12038
12038
12039
12039
12039
12040
12041
12042
12042
12042
12043
12043
12044
12044
12044
12044
12044
12045
12045
12045
12046
12046
12046
12047
12047
12047
12048
12048
12049
12049
12049
12049
12050
12050
12050
12051
12051
12052
12052
12052
12055
12055
12055
12055
12056
12057
12057
12057
12058
12058
12059
12059
12059
12059
12059
12059
12060
12060
12062
12063
12063
12064
12064
12064
12064
12064
12065
12065
12066
12066
12066
12066
12066
12066
12066
12067
12067
12067
12067
12068
12068
12068
12069
12069
12069
12070
12070
12071
12071
12071
12072
12072
12073
12073
12074
12075
12075
12076
12077
12077
12077
12078
12078
12078
12079
12079
12080
12080
12080
12080
12081
12081
12082
12084
12085
12085
12085
12086
12086
12087
12087
12087
12089
12089
12090
12090
12090
12091
12091
12091
12091
12091
12092
12093
12093
12093
12093
12093
12093
12094
12094
12094
12095
12095
12095
12096
12096
12097
12097
12097
12097
12097
12098
12098
12099
12100
12100
12100
12101
12101
12102
12103
12103
12104
12104
12104
12105
12105
12105
12106
12106
12107
12108
12108
12108
12109
12109
12110
12111
12111
12112
12112
12113
12113
12113
12114
12114
12114
12115
12115
12116
12116
12116
12116
12116
12117
12117
12118
12118
12118
12119
12119
12120
12120
12120
12120
12121
12122
12122
12122
12123
12124
12124
12125
12125
12126
12126
12127
12127
12128
12129
12129
12129
12129
12130
12131
12131
12131
12132
12132
12133
12134
12134
12134
12136
12137
12137
12137
12137
12137
12138
12138
12138
12138
12139
12139
12139
12139
12139
12139
12140
12140
12140
12140
12141
12141
12141
12141
12142
12142
12142
12143
12143
12144
12144
12144
12145
12145
12146
12146
12146
12147
12147
12147
12148
12148
12148
12148
12149
12149
12149
12150
12151
12152
12152
12152
12152
12152
12153
12154
12154
12154
12156
12156
12156
12157
12157
12157
12157
12157
12158
12159
12159
12159
12159
12160
12161
12162
12162
12163
12164
12164
12164
12165
12166
12166
12166
12166
12169
12169
12169
12169
12169
12170
12170
12171
12171
12171
12172
12172
12173
12173
12173
12173
12174
12174
12175
12175
12176
12176
12176
12176
12176
12176
12177
12177
12177
12178
12178
12178
12178
12179
12179
12180
12180
12180
12180
12182
12182
12182
12182
12182
12183
12183
12184
12184
12184
12184
12184
12185
12185
12185
12187
12187
12188
12189
12189
12190
12190
12190
12190
12191
12191
12191
12191
12191
12191
12192
12192
12193
12193
12193
12194
12194
12194
12194
12195
12196
12196
12197
12198
12199
12199
12199
12199
12200
12200
12201
12201
12201
12201
12203
12203
12203
12204
12204
12204
12205
12205
12206
12206
12206
12206
12207
12207
12208
12208
12208
12208
12210
12211
12211
12212
12212
12213
12214
12214
12214
12214
12215
12215
12216
12216
12216
12217
12217
12217
12218
12218
12219
12220
12220
12220
12220
12220
12221
12221
12222
12223
12223
12223
12224
12224
12224
12225
12226
12226
12226
12227
12228
12228
12229
12229
12229
12229
12230
12230
12230
12231
12231
12232
12232
12232
12232
12232
12232
12232
12233
12233
12234
12235
12236
12236
12238
12238
12238
12238
12239
12239
12239
12240
12240
12241
12241
12242
12242
12242
12242
12242
12243
12243
12244
12244
12244
12245
12245
12245
12246
12246
12247
12248
12250
12251
12251
12251
12252
12252
12252
12253
12253
12253
12253
12254
12255
12256
12256
12256
12257
12257
12258
12258
12258
12259
12259
12259
12259
12260
12260
12260
12261
12261
12262
12263
12263
12263
12264
12265
12265
12266
12268
12268
12268
12269
12270
12270
12270
12270
12271
12271
12271
12271
12271
12272
12273
12273
12273
12274
12275
12275
12275
12275
12275
12277
12277
12277
12277
12278
12279
12279
12279
12279
12280
12280
12281
12281
12281
12283
12283
12283
12283
12283
12284
12285
12285
12285
12285
12286
12286
12286
12287
12287
12288
12288
12289
12289
12289
12289
12290
12291
12291
12291
12291
12291
12291
12292
12292
12293
12294
12294
12294
12294
12294
12295
12295
12295
12296
12297
12297
12297
12297
12297
12298
12298
12298
12300
12301
12301
12302
12303
12303
12304
12304
12304
12304
12304
12305
12306
12306
12306
12306
12306
12306
12307
12309
12309
12309
12310
12310
12310
12311
12312
12312
12313
12313
12313
12313
12314
12314
12314
12315
12315
12315
12315
12315
12316
12316
12316
12316
12316
12317
12317
12317
12318
12319
12319
12319
12319
12319
12320
12320
12321
12321
12322
12322
12322
12323
12323
12323
12323
12323
12324
12324
12324
12325
12325
12326
12326
12326
12327
12327
12327
12328
12328
12329
12329
12331
12331
12331
12331
12332
12333
12333
12335
12335
12336
12337
12337
12338
12338
12338
12338
12338
12338
12338
12338
12339
12339
12339
12340
12340
12340
12340
12340
12341
12341
12342
12343
12343
12343
12343
12344
12344
12345
12345
12346
12346
12347
12348
12348
12348
12349
12349
12349
12349
12351
12352
12352
12353
12354
12354
12354
12355
12355
12357
12358
12358
12359
12359
12359
12359
12360
12360
12361
12361
12361
12362
12362
12362
12363
12364
12365
12365
12365
12366
12366
12367
12367
12367
12369
12369
12370
12370
12370
12371
12371
12371
12371
12372
12373
12373
12373
12374
12374
12374
12375
12375
12375
12375
12375
12375
12377
12377
12379
12379
12379
12379
12380
12380
12382
12383
12383
12383
12383
12384
12384
12384
12384
12385
12385
12386
12386
12386
12386
12386
12387
12387
12388
12389
12389
12389
12390
12390
12391
12391
12391
12391
12393
12393
12393
12393
12394
12394
12394
12395
12397
12397
12398
12398
12398
12398
12399
12399
12399
12399
12400
12400
12400
12400
12401
12402
12403
12403
12404
12406
12407
12407
12407
12407
12407
12408
12409
12409
12410
12410
12410
12410
12410
12410
12411
12411
12411
12411
12411
12412
12412
12413
12413
12413
12413
12413
12413
12413
12414
12415
12415
12415
12416
12416
12416
12416
12417
12417
12417
12417
12419
12419
12419
12419
12420
12420
12421
12422
12422
12422
12423
12423
12423
12423
12423
12423
12424
12424
12424
12424
12425
12425
12425
12425
12426
12426
12426
12426
12427
12427
12427
12431
12432
12432
12432
12432
12432
12433
12433
12435
12435
12435
12435
12436
12436
12436
12436
12437
12438
12438
12439
12439
12439
12440
12441
12441
12441
12442
12442
12443
12443
12444
12445
12445
12445
12445
12446
12446
12447
12447
12448
12448
12449
12449
12449
12451
12451
12451
12451
12451
12455
12455
12455
12455
12456
12456
12456
12457
12457
12457
12457
12457
12457
12458
12458
12458
12458
12460
12460
12460
12461
12461
12461
12461
12461
12461
12462
12462
12463
12463
12463
12464
12465
12465
12465
12465
12465
12466
12466
12466
12466
12466
12467
12467
12467
12468
12468
12469
12469
12469
12469
12470
12470
12470
12470
12471
12471
12472
12473
12473
12474
12475
12475
12475
12476
12476
12476
12477
12478
12478
12479
12479
12480
12480
12480
12481
12482
12482
12483
12483
12483
12483
12484
12485
12485
12485
12485
12485
12486
12486
12486
12486
12486
12487
12487
12487
12488
12488
12489
12489
12490
12491
12491
12492
12492
12492
12492
12492
12492
12494
12495
12495
12497
12497
12497
12497
12497
12497
12499
12499
12501
12501
12501
12502
12502
12502
12502
12503
12504
12504
12504
12504
12504
12507
12507
12507
12508
12508
12508
12509
12509
12509
12509
12509
12509
12509
12510
12511
12511
12511
12512
12513
12513
12513
12513
12513
12513
12513
12514
12515
12515
12515
12516
12516
12517
12518
12519
12519
12519
12519
12521
12521
12522
12522
12522
12522
12523
12524
12524
12524
12525
12525
12526
12526
12526
12527
12527
12527
12527
12528
12528
12528
12529
12529
12529
12530
12530
12530
12530
12531
12531
12532
12533
12534
12535
12536
12536
12536
12536
12537
12537
12537
12538
12538
12539
12539
12540
12540
12540
12540
12540
12541
12541
12541
12541
12541
12542
12542
12544
12545
12545
12547
12547
12547
12548
12548
12548
12549
12549
12549
12550
12550
12550
12550
12550
12550
12551
12551
12552
12553
12553
12554
12554
12554
12554
12555
12556
12556
12557
12558
12558
12559
12559
12560
12561
12561
12561
12561
12561
12561
12562
12563
12563
12563
12564
12565
12565
12566
12566
12567
12568
12568
12569
12569
12570
12570
12570
12570
12571
12572
12572
12572
12573
12573
12573
12573
12573
12574
12575
12576
12576
12576
12576
12576
12577
12577
12577
12578
12579
12580
12580
12580
12582
12582
12582
12583
12583
12583
12585
12585
12586
12587
12587
12587
12588
12588
12588
12588
12588
12588
12589
12589
12589
12589
12590
12590
12590
12590
12590
12591
12591
12591
12591
12591
12591
12592
12592
12593
12593
12593
12595
12595
12595
12595
12595
12599
12599
12600
12600
12600
12600
12601
12602
12603
12603
12603
12603
12603
12603
12603
12603
12604
12604
12604
12604
12604
12604
12604
12605
12605
12606
12606
12608
12608
12608
12609
12609
12610
12610
12610
12611
12611
12612
12612
12612
12612
12613
12614
12614
12615
12615
12615
12616
12616
12617
12617
12617
12617
12618
12620
12621
12622
12622
12622
12623
12623
12623
12623
12623
12624
12625
12625
12625
12626
12626
12627
12627
12627
12628
12628
12628
12628
12629
12629
12629
12630
12630
12632
12632
12633
12633
12633
12633
12635
12635
12635
12635
12636
12636
12636
12636
12637
12637
12637
12637
12638
12638
12638
12638
12639
12639
12639
12639
12639
12639
12641
12641
12641
12642
12642
12642
12643
12644
12644
12644
12644
12644
12644
12645
12645
12646
12646
12647
12647
12648
12648
12649
12649
12649
12650
12650
12651
12651
12652
12652
12652
12652
12652
12653
12654
12654
12654
12654
12654
12656
12657
12657
12657
12658
12658
12658
12658
12659
12660
12660
12661
12661
12662
12662
12662
12663
12664
12666
12666
12666
12667
12667
12667
12667
12667
12667
12668
12669
12670
12670
12670
12671
12671
12672
12672
12672
12672
12672
12673
12674
12674
12674
12675
12675
12675
12675
12676
12676
12676
12676
12677
12678
12678
12679
12679
12679
12680
12680
12680
12680
12680
12683
12683
12684
12685
12685
12686
12686
12687
12687
12687
12688
12689
12689
12689
12689
12690
12691
12691
12691
12691
12691
12691
12691
12692
12692
12692
12692
12693
12693
12693
12695
12696
12696
12697
12697
12698
12698
12701
12701
12701
12702
12703
12703
12703
12704
12704
12704
12705
12705
12705
12705
12706
12706
12708
12708
12709
12709
12709
12710
12711
12713
12715
12715
12715
12716
12716
12717
12717
12718
12718
12718
12718
12719
12719
12719
12720
12720
12721
12721
12721
12722
12722
12723
12723
12724
12725
12725
12726
12726
12726
12727
12727
12727
12727
12727
12728
12729
12729
12731
12732
12732
12733
12733
12733
12734
12734
12734
12734
12735
12736
12736
12736
12736
12737
12737
12737
12738
12738
12738
12738
12739
12739
12740
12741
12741
12741
12741
12741
12742
12742
12742
12742
12743
12743
12744
12744
12744
12746
12746
12746
12746
12747
12747
12747
12748
12749
12750
12750
12751
12752
12753
12753
12753
12754
12754
12755
12755
12755
12756
12756
12756
12756
12756
12756
12757
12757
12757
12757
12758
12758
12759
12760
12760
12760
12761
12762
12762
12763
12763
12763
12764
12764
12764
12764
12765
12765
12765
12765
12766
12766
12766
12766
12767
12767
12767
12767
12768
12768
12769
12769
12769
12770
12771
12771
12772
12773
12774
12774
12775
12775
12775
12777
12777
12777
12778
12778
12779
12779
12779
12779
12780
12780
12780
12781
12781
12781
12781
12782
12783
12783
12783
12783
12784
12784
12785
12785
12786
12786
12788
12788
12788
12788
12788
12789
12789
12789
12789
12789
12790
12790
12791
12791
12792
12792
12793
12794
12795
12795
12796
12796
12797
12797
12797
12797
12797
12797
12798
12798
12798
12799
12800
12801
12801
12802
12802
12803
12803
12803
12804
12804
12805
12805
12805
12806
12806
12807
12807
12807
12807
12807
12809
12810
12810
12810
12810
12810
12811
12811
12811
12812
12812
12813
12814
12814
12815
12815
12815
12815
12816
12816
12816
12816
12817
12817
12818
12819
12820
12820
12820
12820
12820
12820
12821
12821
12821
12821
12822
12822
12822
12823
12823
12823
12824
12824
12825
12826
12827
12827
12828
12828
12830
12830
12830
12830
12830
12830
12831
12831
12831
12832
12832
12833
12834
12834
12835
12835
12835
12835
12836
12836
12837
12837
12837
12838
12838
12839
12839
12839
12839
12839
12839
12839
12839
12840
12840
12840
12841
12841
12841
12841
12841
12843
12846
12846
12846
12846
12847
12847
12848
12848
12849
12849
12849
12850
12850
12850
12850
12851
12851
12851
12851
12852
12852
12852
12852
12853
12853
12853
12854
12854
12854
12854
12856
12856
12857
12857
12858
12859
12859
12859
12859
12860
12860
12860
12861
12862
12863
12864
12864
12864
12865
12865
12866
12866
12866
12867
12867
12867
12867
12868
12869
12870
12871
12872
12873
12874
12875
12875
12875
12875
12876
12877
12878
12878
12879
12880
12880
12880
12881
12882
12882
12882
12883
12883
12884
12885
12885
12885
12886
12887
12887
12888
12888
12889
12889
12890
12890
12890
12891
12891
12891
12892
12892
12892
12892
12892
12893
12893
12893
12893
12893
12894
12894
12896
12897
12898
12899
12899
12900
12901
12901
12902
12902
12902
12903
12904
12905
12905
12906
12907
12907
12907
12907
12907
12908
12908
12909
12909
12909
12910
12911
12912
12912
12913
12914
12915
12916
12917
12917
12917
12917
12917
12917
12918
12918
12918
12919
12919
12919
12920
12920
12920
12920
12920
12920
12920
12921
12923
12923
12924
12924
12925
12925
12925
12926
12926
12926
12927
12927
12927
12927
12928
12929
12930
12930
12931
12931
12932
12932
12932
12933
12933
12933
12934
12934
12936
12936
12936
12936
12937
12937
12937
12937
12938
12938
12940
12941
12941
12942
12942
12943
12943
12943
12943
12943
12944
12944
12944
12944
12945
12945
12945
12946
12946
12947
12947
12947
12948
12948
12948
12950
12951
12952
12952
12952
12953
12953
12953
12953
12953
12953
12955
12955
12955
12956
12956
12956
12956
12957
12957
12958
12958
12958
12959
12959
12959
12960
12960
12961
12961
12961
12962
12962
12962
12963
12963
12964
12964
12964
12965
12965
12966
12966
12967
12969
12970
12970
12971
12972
12973
12973
12975
12975
12975
12976
12976
12976
12977
12977
12977
12978
12978
12978
12979
12979
12979
12980
12981
12981
12981
12982
12982
12982
12982
12982
12982
12983
12984
12984
12985
12985
12986
12987
12987
12987
12988
12988
12988
12989
12989
12989
12989
12989
12990
12990
12990
12990
12991
12991
12991
12991
12992
12993
12993
12993
12994
12994
12995
12995
12995
12995
12996
12996
12996
12997
12997
12997
12998
12999
12999
13000
13000
13000
13000
13001
13001
13002
13002
13002
13002
13003
13003
13003
13004
13004
13004
13005
13005
13005
13007
13007
13007
13008
13008
13008
13008
13008
13009
13009
13010
13010
13010
13010
13011
13011
13012
13013
13013
13014
13014
13014
13015
13015
13015
13016
13017
13017
13018
13018
13018
13019
13019
13019
13019
13020
13020
13021
13021
13021
13022
13022
13022
13022
13023
13023
13024
13024
13024
13024
13025
13025
13025
13026
13026
13027
13027
13027
13027
13027
13027
13028
13029
13029
13029
13029
13029
13030
13030
13031
13031
13031
13032
13032
13032
13033
13033
13033
13034
13035
13036
13036
13037
13038
13038
13039
13039
13039
13040
13041
13041
13041
13041
13042
13043
13043
13043
13043
13044
13044
13044
13044
13044
13045
13045
13045
13046
13046
13047
13047
13047
13048
13049
13050
13050
13050
13050
13051
13051
13051
13051
13051
13051
13052
13053
13054
13054
13054
13055
13055
13055
13055
13056
13056
13056
13057
13058
13058
13058
13058
13058
13059
13059
13059
13060
13061
13061
13061
13063
13063
13063
13063
13063
13064
13064
13064
13064
13064
13066
13066
13066
13067
13067
13067
13067
13069
13070
13070
13070
13070
13070
13071
13071
13071
13071
13072
13072
13073
13073
13073
13074
13075
13076
13076
13076
13077
13078
13079
13079
13080
13080
13080
13080
13081
13082
13082
13082
13083
13083
13083
13084
13084
13085
13085
13085
13085
13085
13086
13086
13086
13086
13089
13089
13089
13090
13091
13091
13091
13092
13092
13092
13094
13095
13097
13097
13097
13098
13098
13098
13098
13099
13099
13101
13102
13102
13103
13103
13103
13104
13104
13104
13104
13105
13105
13105
13105
13108
13108
13108
13108
13109
13110
13111
13111
13111
13112
13112
13113
13113
13114
13115
13115
13116
13116
13117
13117
13117
13118
13118
13118
13118
13119
13120
13120
13121
13121
13121
13121
13121
13121
13122
13123
13123
13123
13123
13124
13124
13126
13126
13127
13127
13127
13127
13128
13128
13128
13128
13129
13129
13130
13130
13130
13130
13131
13131
13131
13133
13133
13133
13133
13133
13133
13134
13134
13134
13135
13137
13137
13137
13138
13138
13138
13139
13140
13140
13140
13141
13141
13141
13143
13144
13144
13144
13144
13144
13144
13145
13145
13145
13146
13147
13147
13147
13148
13148
13148
13151
13151
13152
13152
13153
13153
13154
13154
13155
13156
13156
13157
13157
13158
13158
13159
13159
13160
13160
13160
13160
13160
13160
13161
13161
13161
13161
13162
13163
13163
13163
13163
13163
13163
13164
13164
13166
13166
13166
13167
13167
13168
13168
13169
13169
13169
13169
13169
13171
13171
13171
13171
13172
13172
13172
13172
13173
13175
13175
13175
13175
13175
13176
13176
13176
13176
13176
13177
13178
13178
13179
13179
13179
13179
13180
13181
13181
13181
13181
13182
13182
13182
13183
13183
13184
13184
13184
13185
13185
13186
13186
13186
13186
13187
13187
13187
13187
13188
13188
13188
13188
13188
13189
13189
13189
13190
13190
13190
13191
13191
13191
13191
13192
13193
13193
13193
13193
13194
13194
13194
13194
13194
13195
13195
13196
13196
13196
13196
13197
13197
13197
13197
13197
13198
13198
13198
13199
13200
13200
13202
13202
13203
13203
13203
13204
13204
13204
13204
13205
13205
13205
13206
13206
13206
13207
13208
13208
13208
13209
13209
13209
13209
13209
13210
13212
13212
13212
13212
13212
13213
13213
13214
13214
13215
13215
13216
13216
13216
13216
13216
13216
13217
13217
13217
13218
13218
13218
13218
13218
13218
13219
13219
13220
13221
13221
13221
13221
13222
13223
13224
13224
13225
13228
13228
13228
13228
13229
13229
13230
13230
13230
13230
13230
13230
13230
13230
13231
13231
13231
13231
13231
13232
13232
13232
13233
13233
13234
13235
13235
13235
13236
13236
13236
13237
13237
13237
13238
13238
13238
13239
13239
13239
13239
13239
13240
13241
13241
13241
13241
13241
13241
13242
13242
13242
13242
13243
13243
13243
13243
13243
13244
13244
13245
13245
13246
13246
13246
13246
13246
13247
13247
13247
13247
13249
13249
13249
13249
13250
13250
13250
13251
13251
13251
13251
13252
13252
13253
13253
13254
13254
13255
13255
13255
13256
13256
13257
13257
13257
13259
13259
13260
13260
13261
13261
13261
13261
13262
13262
13262
13262
13262
13263
13263
13263
13264
13264
13265
13265
13265
13265
13265
13266
13266
13266
13266
13267
13267
13267
13267
13267
13267
13268
13268
13269
13269
13269
13270
13270
13270
13271
13271
13272
13272
13273
13273
13273
13275
13275
13275
13275
13275
13276
13276
13276
13276
13277
13277
13277
13278
13278
13278
13278
13278
13278
13278
13279
13279
13281
13281
13281
13281
13281
13282
13282
13283
13283
13283
13284
13285
13285
13286
13286
13287
13287
13288
13288
13289
13289
13289
13290
13290
13290
13291
13291
13291
13291
13292
13292
13293
13293
13293
13294
13294
13295
13295
13296
13296
13296
13296
13297
13298
13298
13298
13299
13299
13299
13299
13299
13300
13300
13301
13301
13301
13302
13303
13303
13304
13304
13304
13304
13305
13306
13307
13307
13308
13308
13308
13310
13310
13310
13310
13311
13311
13311
13311
13311
13311
13311
13312
13312
13312
13312
13313
13313
13313
13313
13314
13314
13314
13315
13316
13316
13316
13317
13317
13317
13317
13318
13318
13318
13319
13319
13319
13319
13319
13319
13320
13321
13323
13324
13324
13324
13325
13326
13326
13327
13327
13327
13327
13328
13328
13328
13328
13328
13329
13329
13331
13331
13331
13331
13331
13332
13333
13333
13334
13334
13334
13335
13336
13336
13336
13337
13337
13337
13338
13338
13338
13339
13340
13340
13341
13341
13341
13342
13342
13343
13343
13344
13344
13345
13345
13346
13346
13346
13347
13347
13348
13349
13349
13350
13350
13350
13350
13351
13352
13352
13353
13353
13353
13354
13354
13354
13354
13354
13354
13355
13355
13356
13356
13356
13356
13357
13357
13357
13359
13359
13359
13360
13360
13360
13360
13360
13361
13361
13363
13364
13364
13364
13365
13365
13366
13367
13367
13368
13368
13368
13369
13369
13370
13370
13370
13370
13373
13373
13374
13374
13375
13375
13375
13376
13377
13377
13378
13378
13378
13379
13379
13379
13379
13381
13381
13381
13382
13382
13382
13382
13383
13384
13384
13384
13384
13385
13385
13385
13385
13385
13386
13386
13387
13387
13387
13388
13388
13388
13389
13389
13389
13390
13390
13390
13391
13391
13391
13392
13392
13392
13393
13394
13394
13395
13395
13396
13396
13397
13397
13397
13398
13398
13399
13399
13399
13399
13400
13402
13403
13403
13404
13405
13405
13405
13405
13405
13406
13406
13406
13406
13409
13409
13409
13409
13410
13410
13411
13411
13411
13411
13412
13413
13413
13414
13414
13414
13415
13415
13416
13416
13417
13417
13418
13418
13418
13418
13419
13419
13419
13419
13419
13420
13420
13422
13422
13422
13422
13424
13424
13424
13425
13425
13428
13429
13430
13430
13430
13430
13431
13431
13431
13432
13433
13434
13435
13435
13436
13436
13437
13437
13437
13438
13438
13438
13438
13438
13439
13439
13439
13439
13440
13440
13440
13441
13441
13441
13441
13441
13441
13441
13442
13443
13443
13443
13444
13444
13444
13444
13444
13445
13447
13448
13449
13449
13450
13450
13450
13451
13451
13451
13451
13452
13452
13453
13453
13453
13453
13455
13455
13455
13455
13456
13456
13456
13457
13457
13458
13458
13458
13459
13459
13459
13460
13460
13460
13461
13461
13461
13461
13462
13462
13462
13462
13462
13463
13463
13463
13463
13463
13464
13464
13464
13466
13468
13468
13468
13468
13468
13468
13469
13469
13469
13470
13470
13471
13472
13472
13473
13474
13474
13474
13474
13476
13477
13478
13480
13480
13480
13481
13481
13483
13483
13483
13483
13485
13486
13486
13488
13488
13488
13488
13489
13489
13490
13490
13490
13491
13491
13493
13494
13494
13495
13495
13495
13495
13496
13496
13497
13497
13498
13498
13500
13501
13501
13502
13502
13502
13502
13502
13502
13503
13504
13504
13504
13505
13505
13506
13506
13507
13507
13508
13508
13509
13510
13510
13511
13511
13511
13511
13511
13512
13512
13512
13512
13512
13513
13513
13514
13514
13514
13514
13514
13514
13515
13515
13516
13516
13516
13517
13517
13518
13518
13519
13519
13519
13519
13520
13520
13520
13521
13521
13521
13521
13522
13522
13523
13523
13523
13523
13523
13524
13524
13524
13524
13525
13525
13526
13526
13527
13527
13527
13527
13528
13528
13528
13528
13529
13529
13529
13529
13530
13530
13531
13531
13532
13532
13532
13532
13532
13533
13534
13534
13534
13534
13534
13536
13537
13537
13537
13538
13538
13539
13540
13540
13541
13541
13541
13541
13541
13542
13542
13543
13543
13544
13544
13545
13545
13545
13545
13546
13546
13547
13548
13549
13550
13550
13551
13552
13553
13553
13554
13555
13555
13555
13556
13556
13556
13557
13558
13558
13559
13559
13559
13559
13559
13559
13560
13560
13561
13561
13562
13563
13564
13564
13564
13564
13565
13565
13566
13568
13569
13569
13569
13569
13570
13570
13570
13570
13571
13571
13571
13573
13574
13574
13575
13576
13577
13577
13577
13577
13577
13577
13578
13578
13578
13579
13580
13580
13580
13581
13581
13581
13581
13581
13582
13582
13583
13583
13584
13584
13584
13584
13585
13585
13586
13586
13586
13586
13586
13586
13587
13587
13587
13587
13590
13590
13591
13591
13592
13592
13593
13593
13594
13594
13594
13594
13595
13595
13596
13596
13596
13596
13596
13596
13597
13597
13597
13598
13598
13599
13600
13600
13600
13600
13601
13601
13602
13602
13603
13603
13604
13604
13606
13606
13607
13607
13608
13608
13608
13608
13608
13608
13608
13609
13610
13610
13612
13613
13614
13616
13616
13617
13617
13618
13618
13618
13618
13618
13618
13618
13619
13619
13621
13622
13622
13623
13623
13623
13624
13625
13625
13626
13626
13626
13626
13628
13628
13628
13628
13628
13629
13629
13629
13629
13630
13630
13630
13630
13631
13631
13631
13632
13633
13633
13634
13634
13635
13635
13635
13636
13636
13637
13637
13637
13638
13638
13638
13639
13640
13640
13640
13640
13642
13643
13643
13643
13643
13643
13643
13644
13645
13645
13645
13647
13647
13648
13649
13649
13649
13650
13650
13650
13650
13651
13651
13651
13651
13652
13652
13652
13653
13653
13655
13655
13656
13656
13656
13656
13657
13657
13657
13658
13659
13659
13662
13663
13663
13663
13663
13664
13664
13664
13666
13667
13667
13668
13668
13669
13669
13671
13671
13671
13671
13672
13672
13672
13673
13673
13674
13674
13674
13674
13675
13676
13676
13677
13677
13677
13678
13678
13678
13679
13679
13679
13679
13679
13680
13680
13681
13681
13681
13681
13684
13684
13685
13686
13686
13688
13688
13688
13689
13690
13691
13692
13692
13692
13692
13692
13692
13693
13693
13694
13695
13696
13696
13696
13697
13697
13697
13697
13697
13698
13698
13699
13699
13699
13700
13700
13700
13701
13701
13702
13702
13702
13703
13703
13704
13705
13705
13705
13706
13706
13706
13707
13707
13708
13708
13708
13708
13708
13708
13709
13709
13709
13711
13711
13712
13713
13713
13713
13714
13714
13715
13715
13715
13716
13716
13718
13718
13718
13719
13719
13719
13719
13719
13719
13719
13719
13720
13720
13720
13720
13720
13720
13720
13721
13721
13721
13721
13722
13722
13722
13722
13722
13723
13723
13724
13724
13724
13725
13725
13726
13726
13727
13728
13728
13728
13728
13729
13730
13730
13730
13732
13733
13733
13734
13735
13735
13735
13736
13736
13736
13736
13736
13737
13738
13738
13738
13739
13739
13741
13741
13741
13742
13743
13744
13745
13745
13745
13746
13746
13746
13747
13747
13749
13749
13749
13750
13751
13752
13753
13753
13753
13753
13755
13755
13755
13755
13756
13756
13756
13756
13757
13757
13757
13757
13757
13757
13759
13759
13759
13760
13760
13760
13760
13761
13762
13762
13762
13763
13763
13763
13765
13765
13766
13767
13767
13768
13768
13768
13769
13771
13771
13772
13772
13772
13772
13773
13773
13773
13773
13773
13773
13773
13773
13774
13774
13775
13775
13776
13776
13776
13776
13777
13777
13777
13778
13779
13779
13779
13779
13780
13780
13780
13781
13782
13782
13782
13783
13784
13784
13785
13786
13786
13786
13786
13786
13786
13788
13788
13790
13791
13791
13792
13792
13792
13792
13792
13793
13794
13794
13794
13795
13795
13795
13795
13796
13796
13796
13796
13796
13797
13798
13799
13800
13801
13801
13801
13801
13801
13802
13802
13804
13804
13804
13804
13804
13804
13805
13805
13806
13806
13806
13806
13806
13807
13808
13808
13809
13810
13810
13811
13812
13812
13812
13812
13812
13813
13813
13813
13815
13815
13816
13816
13816
13817
13817
13817
13818
13819
13820
13820
13821
13821
13822
13823
13823
13823
13823
13823
13824
13824
13824
13825
13825
13826
13826
13826
13827
13827
13827
13828
13828
13829
13829
13830
13830
13831
13832
13833
13833
13833
13833
13833
13834
13835
13835
13835
13836
13836
13836
13836
13836
13837
13837
13837
13838
13838
13839
13839
13839
13839
13839
13841
13841
13842
13842
13844
13844
13845
13845
13845
13846
13846
13846
13847
13847
13847
13847
13848
13848
13848
13849
13849
13849
13849
13850
13850
13850
13850
13850
13851
13851
13852
13852
13853
13853
13853
13853
13854
13854
13854
13854
13854
13855
13855
13857
13857
13859
13861
13861
13861
13862
13862
13863
13863
13863
13864
13865
13865
13865
13865
13866
13866
13866
13866
13867
13867
13869
13871
13871
13871
13872
13872
13872
13872
13872
13873
13874
13875
13875
13876
13876
13876
13877
13877
13877
13877
13877
13878
13878
13878
13879
13879
13879
13879
13879
13880
13880
13880
13880
13880
13881
13882
13883
13885
13885
13887
13887
13888
13888
13889
13889
13889
13889
13889
13889
13889
13889
13890
13891
13891
13891
13891
13892
13892
13892
13894
13894
13894
13895
13895
13895
13896
13896
13897
13897
13897
13897
13898
13898
13898
13898
13898
13899
13899
13900
13900
13901
13901
13901
13901
13901
13902
13902
13903
13904
13905
13905
13906
13906
13908
13909
13909
13909
13909
13910
13911
13913
13913
13914
13914
13916
13917
13919
13919
13919
13919
13919
13920
13920
13921
13921
13921
13922
13922
13922
13923
13923
13924
13924
13924
13924
13924
13925
13926
13926
13926
13927
13927
13927
13927
13928
13928
13929
13931
13931
13932
13933
13933
13933
13934
13935
13937
13938
13939
13939
13940
13940
13940
13940
13940
13941
13942
13942
13942
13942
13943
13943
13944
13944
13946
13948
13948
13948
13949
13949
13950
13950
13950
13950
13951
13953
13954
13954
13954
13955
13956
13956
13957
13957
13957
13958
13958
13958
13959
13959
13960
13960
13960
13962
13963
13963
13963
13963
13964
13964
13964
13964
13966
13966
13967
13967
13968
13968
13970
13970
13971
13971
13971
13971
13972
13973
13973
13973
13975
13975
13976
13976
13977
13977
13977
13978
13978
13979
13979
13979
13980
13980
13980
13981
13981
13981
13981
13982
13983
13983
13983
13984
13984
13984
13985
13985
13987
13987
13987
13987
13988
13989
13989
13989
13989
13991
13991
13991
13991
13992
13992
13992
13993
13993
13994
13994
13996
13996
13997
13997
13998
13999
13999
13999
14000
14000
14000
14000
14001
14001
14002
14002
14003
14003
14004
14004
14005
14005
14006
14006
14007
14008
14011
14011
14011
14013
14013
14014
14014
14015
14016
14016
14017
14017
14017
14018
14018
14018
14019
14020
14021
14022
14022
14023
14023
14024
14024
14024
14025
14025
14026
14028
14028
14028
14029
14029
14029
14029
14030
14030
14031
14031
14031
14031
14031
14032
14032
14032
14032
14033
14033
14033
14034
14035
14035
14036
14036
14036
14036
14036
14037
14037
14037
14039
14039
14040
14041
14041
14042
14043
14043
14043
14045
14045
14046
14046
14047
14048
14048
14048
14049
14049
14050
14051
14052
14052
14053
14053
14053
14053
14054
14054
14054
14055
14055
14055
14056
14056
14057
14058
14058
14060
14060
14060
14061
14061
14061
14062
14063
14063
14063
14063
14064
14064
14065
14065
14065
14066
14066
14066
14066
14066
14067
14067
14069
14070
14070
14070
14070
14070
14070
14071
14071
14071
14071
14072
14072
14072
14073
14073
14074
14074
14075
14076
14077
14078
14078
14079
14080
14080
14081
14081
14081
14082
14082
14082
14083
14083
14083
14083
14085
14085
14086
14086
14086
14086
14086
14087
14087
14087
14088
14088
14089
14089
14090
14090
14090
14090
14090
14091
14091
14092
14092
14092
14092
14092
14092
14094
14094
14095
14095
14096
14096
14097
14097
14097
14098
14099
14099
14100
14100
14102
14103
14103
14103
14103
14104
14104
14104
14105
14106
14107
14107
14108
14109
14109
14110
14110
14110
14110
14111
14111
14111
14111
14111
14112
14112
14112
14112
14113
14114
14114
14114
14115
14115
14116
14116
14116
14117
14118
14119
14119
14120
14120
14121
14121
14122
14122
14122
14123
14124
14124
14124
14124
14124
14126
14126
14126
14127
14128
14128
14128
14128
14128
14129
14129
14130
14130
14130
14130
14130
14131
14132
14132
14133
14133
14134
14134
14134
14134
14135
14136
14136
14136
14137
14137
14137
14138
14138
14138
14138
14138
14140
14140
14140
14141
14142
14143
14144
14145
14145
14145
14146
14147
14147
14148
14148
14149
14150
14150
14151
14152
14152
14152
14152
14153
14154
14155
14155
14155
14156
14159
14160
14160
14160
14160
14160
14161
14161
14162
14163
14164
14164
14165
14165
14165
14165
14166
14167
14167
14167
14169
14169
14171
14171
14172
14172
14173
14173
14174
14174
14174
14174
14174
14176
14177
14177
14177
14177
14178
14179
14179
14180
14180
14180
14180
14180
14181
14183
14183
14183
14184
14184
14185
14186
14187
14188
14188
14188
14188
14189
14189
14189
14189
14190
14191
14191
14191
14191
14191
14192
14193
14193
14194
14195
14195
14195
14195
14196
14196
14197
14198
14198
14199
14200
14201
14201
14201
14201
14202
14202
14203
14204
14206
14207
14208
14208
14208
14209
14210
14210
14210
14210
14211
14211
14211
14211
14211
14212
14212
14212
14213
14213
14213
14213
14213
14214
14215
14215
14216
14216
14217
14218
14219
14219
14219
14219
14220
14220
14220
14221
14221
14221
14222
14222
14222
14223
14224
14224
14224
14225
14225
14226
14227
14227
14228
14228
14228
14229
14229
14229
14230
14230
14230
14232
14233
14233
14233
14234
14234
14234
14235
14235
14236
14236
14236
14236
14237
14237
14238
14238
14238
14239
14241
14242
14242
14242
14243
14244
14244
14244
14245
14245
14246
14246
14247
14247
14247
14248
14248
14250
14250
14252
14252
14252
14252
14253
14254
14254
14255
14256
14257
14257
14258
14258
14259
14260
14260
14260
14261
14262
14262
14262
14262
14262
14262
14262
14262
14263
14263
14263
14263
14264
14264
14264
14265
14266
14266
14266
14266
14267
14267
14268
14268
14269
14270
14270
14271
14271
14272
14272
14272
14273
14273
14273
14273
14273
14275
14275
14275
14275
14275
14275
14276
14278
14278
14278
14278
14278
14279
14279
14280
14280
14280
14280
14280
14281
14281
14282
14282
14282
14283
14283
14283
14283
14284
14284
14285
14285
14285
14285
14285
14286
14286
14286
14286
14287
14289
14289
14290
14290
14290
14291
14291
14292
14292
14294
14296
14296
14297
14297
14298
14299
14300
14300
14300
14300
14301
14301
14301
14302
14302
14303
14303
14304
14304
14304
14305
14305
14305
14305
14306
14306
14307
14307
14308
14308
14308
14308
14310
14310
14310
14311
14311
14311
14311
14311
14311
14312
14313
14313
14313
14313
14313
14313
14314
14315
14316
14316
14316
14317
14317
14317
14318
14318
14319
14319
14319
14320
14320
14320
14321
14322
14323
14323
14324
14324
14325
14326
14327
14327
14327
14328
14328
14329
14329
14329
14330
14330
14330
14330
14330
14331
14331
14332
14332
14332
14332
14332
14333
14333
14334
14334
14335
14335
14336
14337
14337
14337
14337
14337
14338
14338
14338
14340
14341
14341
14342
14343
14343
14343
14343
14343
14343
14344
14345
14345
14345
14345
14346
14346
14347
14347
14347
14347
14347
14348
14348
14348
14348
14349
14349
14349
14349
14350
14351
14351
14351
14352
14352
14353
14354
14356
14356
14356
14357
14357
14357
14357
14357
14357
14358
14360
14360
14360
14361
14361
14361
14362
14362
14362
14363
14363
14365
14365
14365
14365
14366
14366
14366
14366
14367
14367
14368
14368
14369
14369
14369
14369
14369
14370
14370
14370
14370
14371
14371
14371
14372
14372
14372
14372
14372
14372
14373
14373
14374
14374
14374
14374
14375
14376
14376
14376
14377
14377
14377
14377
14377
14378
14378
14379
14379
14379
14380
14380
14380
14380
14381
14381
14381
14381
14382
14382
14383
14383
14383
14384
14385
14385
14386
14386
14387
14388
14388
14389
14389
14389
14389
14389
14390
14390
14390
14390
14391
14391
14391
14392
14392
14392
14393
14393
14393
14394
14395
14395
14395
14396
14397
14397
14397
14397
14397
14397
14398
14398
14398
14399
14399
14399
14399
14399
14399
14401
14401
14402
14402
14402
14403
14403
14403
14404
14405
14406
14406
14406
14407
14407
14407
14407
14408
14408
14409
14409
14410
14410
14410
14410
14411
14411
14411
14411
14411
14412
14412
14413
14413
14413
14414
14414
14415
14416
14416
14417
14418
14419
14419
14420
14420
14421
14422
14422
14422
14423
14423
14423
14423
14423
14423
14423
14424
14424
14424
14424
14425
14425
14426
14427
14427
14427
14428
14428
14429
14430
14430
14431
14431
14431
14432
14432
14432
14432
14433
14434
14435
14435
14435
14436
14436
14436
14436
14436
14437
14437
14437
14437
14437
14438
14438
14440
14441
14442
14442
14443
14443
14443
14443
14443
14443
14444
14444
14445
14446
14446
14446
14446
14447
14447
14448
14448
14449
14449
14450
14452
14453
14453
14453
14453
14453
14454
14454
14455
14455
14455
14455
14456
14456
14456
14456
14456
14456
14458
14458
14458
14459
14459
14460
14460
14460
14461
14462
14462
14462
14462
14463
14463
14464
14465
14465
14465
14465
14466
14466
14468
14469
14469
14470
14470
14470
14470
14471
14472
14472
14472
14473
14474
14475
14475
14475
14475
14475
14476
14476
14478
14478
14479
14479
14479
14480
14480
14481
14481
14481
14482
14482
14482
14482
14482
14483
14483
14483
14483
14483
14484
14485
14485
14486
14487
14487
14489
14489
14489
14489
14490
14490
14490
14490
14491
14491
14492
14493
14493
14494
14494
14494
14494
14495
14495
14495
14496
14496
14497
14498
14499
14499
14500
14500
14500
14501
14501
14502
14502
14503
14504
14504
14505
14505
14505
14505
14506
14506
14507
14507
14508
14508
14509
14509
14509
14509
14510
14510
14510
14510
14510
14510
14511
14511
14511
14511
14512
14512
14512
14513
14513
14513
14513
14513
14513
14514
14515
14517
14517
14517
14517
14517
14518
14518
14518
14519
14519
14519
14519
14520
14520
14522
14522
14522
14522
14523
14523
14524
14525
14526
14526
14526
14526
14527
14527
14529
14529
14531
14531
14531
14532
14532
14532
14533
14533
14534
14534
14534
14534
14536
14536
14536
14536
14537
14537
14538
14538
14539
14540
14540
14541
14542
14542
14543
14543
14544
14544
14544
14545
14546
14546
14548
14549
14550
14550
14550
14550
14551
14551
14551
14551
14551
14551
14552
14552
14553
14553
14553
14553
14553
14554
14554
14555
14556
14556
14556
14557
14558
14559
14559
14559
14560
14560
14563
14563
14565
14565
14565
14565
14566
14566
14567
14567
14567
14568
14568
14569
14569
14571
14571
14571
14574
14574
14574
14574
14575
14575
14576
14576
14577
14577
14577
14577
14579
14579
14579
14580
14580
14580
14580
14581
14582
14582
14582
14583
14583
14583
14583
14583
14583
14584
14585
14585
14585
14586
14586
14587
14587
14588
14589
14590
14591
14591
14591
14592
14593
14593
14594
14594
14595
14595
14596
14596
14597
14597
14597
14598
14598
14598
14599
14599
14599
14599
14600
14601
14601
14602
14602
14602
14602
14602
14603
14603
14603
14603
14603
14603
14604
14604
14604
14605
14605
14605
14606
14606
14606
14607
14607
14607
14607
14608
14609
14610
14610
14610
14610
14610
14611
14611
14613
14613
14613
14613
14614
14614
14615
14615
14615
14615
14615
14615
14616
14616
14616
14617
14617
14617
14617
14618
14618
14618
14619
14620
14620
14620
14621
14622
14622
14623
14624
14624
14625
14625
14625
14626
14627
14627
14627
14628
14628
14628
14628
14630
14630
14630
14630
14630
14631
14631
14631
14631
14631
14631
14632
14632
14632
14632
14633
14633
14633
14634
14634
14635
14635
14636
14637
14638
14638
14638
14638
14639
14639
14640
14640
14641
14641
14642
14642
14642
14643
14643
14643
14644
14644
14644
14646
14646
14646
14647
14647
14647
14647
14648
14648
14648
14648
14649
14649
14649
14649
14650
14650
14650
14651
14652
14652
14652
14653
14653
14655
14655
14655
14655
14655
14656
14656
14657
14658
14658
14659
14660
14661
14661
14662
14662
14662
14663
14663
14665
14665
14665
14666
14667
14667
14667
14667
14668
14668
14668
14668
14668
14669
14669
14669
14670
14670
14671
14671
14671
14671
14671
14672
14672
14672
14673
14674
14674
14674
14675
14675
14675
14676
14677
14677
14678
14678
14678
14679
14679
14679
14679
14679
14679
14680
14680
14680
14681
14681
14681
14682
14682
14682
14683
14683
14684
14685
14685
14685
14685
14686
14687
14687
14687
14688
14688
14688
14689
14689
14689
14690
14690
14690
14691
14692
14692
14693
14693
14693
14694
14694
14695
14695
14695
14696
14697
14697
14698
14698
14698
14698
14698
14700
14700
14701
14701
14701
14702
14702
14702
14703
14703
14703
14703
14704
14704
14704
14704
14704
14704
14705
14706
14706
14706
14706
14707
14709
14710
14711
14711
14711
14712
14712
14712
14712
14713
14713
14713
14714
14714
14714
14714
14715
14715
14715
14716
14717
14717
14718
14718
14718
14719
14719
14720
14720
14720
14720
14721
14721
14722
14723
14723
14723
14723
14723
14723
14723
14724
14724
14725
14725
14725
14725
14726
14726
14726
14727
14728
14729
14730
14731
14731
14731
14732
14732
14733
14733
14733
14733
14734
14735
14735
14736
14736
14736
14736
14736
14736
14737
14737
14737
14737
14738
14738
14738
14739
14740
14740
14740
14741
14741
14742
14742
14742
14743
14744
14744
15668
15669
15669
15670
15670
15671
15671
15672
15672
15672
15672
15672
15673
15673
15674
15674
15675
15675
15675
15677
15677
15677
15677
15677
15677
15678
15678
15678
15678
15679
15680
15681
15681
15682
15682
15682
15682
15682
15683
15684
15685
15685
15686
15686
15687
15687
15687
15688
15689
15689
15689
15690
15691
15692
15692
15693
15693
15693
15694
15694
15695
15695
15696
15696
15697
15698
15698
15699
15699
15700
15700
15700
15700
15701
15701
15702
15702
15703
15703
15704
15705
15705
15705
15706
15706
15706
15707
15708
15708
15709
15709
15709
15710
15710
15710
15710
15711
15711
15712
15712
15712
15712
15714
15714
15714
15715
15715
15715
15715
15716
15716
15717
15717
15719
15719
15719
15720
15720
15720
15724
15724
15726
15726
15727
15728
15728
15728
15729
15729
15730
15732
15732
15732
15733
15733
15734
15735
15735
15737
15738
15738
15738
15738
15739
15739
15739
15739
15739
15740
15740
15740
15742
15742
15742
15742
15742
15743
15743
15743
15744
15744
15744
15744
15745
15745
15746
15746
15746
15746
15747
15747
15747
15747
15748
15749
15749
15749
15750
15750
15750
15750
15752
15752
15752
15753
15753
15753
15755
15755
15756
15757
15758
15758
15759
15759
15759
15760
15760
15761
15762
15762
15762
15763
15763
15763
15764
15764
15764
15765
15765
15766
15766
15768
15768
15769
15769
15769
15769
15769
15770
15770
15770
15771
15773
15773
15773
15773
15773
15774
15774
15774
15775
15775
15775
15776
15776
15776
15777
15777
15778
15779
15780
15781
15781
15781
15782
15782
15783
15783
15783
15783
15783
15784
15784
15784
15784
15784
15785
15785
15785
15786
15787
15788
15788
15789
15789
15790
15791
15791
15791
15792
15792
15792
15792
15793
15793
15793
15794
15794
15795
15795
15795
15795
15796
15797
15799
15799
15799
15799
15799
15799
15800
15801
15801
15801
15802
15802
15802
15802
15802
15803
15805
15806
15806
15806
15807
15807
15807
15809
15809
15809
15810
15811
15811
15812
15812
15813
15813
15814
15814
15814
15815
15815
15815
15816
15816
15816
15817
15818
15818
15818
15819
15820
15820
15822
15823
15823
15824
15825
15825
15826
15826
15827
15827
15827
15827
15827
15828
15829
15829
15829
15830
15831
15831
15832
15833
15833
15833
15834
15835
15835
15835
15835
15836
15836
15836
15836
15838
15838
15838
15838
15839
15840
15840
15841
15841
15841
15841
15842
15842
15842
15842
15843
15843
15843
15844
15844
15845
15846
15847
15847
15848
15848
15848
15849
15849
15849
15850
15850
15850
15853
15854
15854
15856
15858
15859
15859
15860
15861
15861
15861
15862
15862
15862
15864
15865
15865
15866
15866
15866
15866
15867
15867
15868
15868
15868
15868
15868
15869
15869
15869
15869
15869
15870
15870
15872
15872
15875
15877
15878
15879
15880
15880
15880
15880
15881
15881
15881
15882
15883
15883
15883
15883
15884
15884
15884
15885
15885
15886
15886
15887
15888
15888
15889
15889
15889
15889
15889
15890
15890
15890
15891
15891
15891
15891
15892
15892
15892
15893
15894
15895
15895
15895
15896
15897
15897
15899
15900
15900
15900
15900
15901
15902
15902
15902
15902
15903
15904
15906
15907
15907
15907
15907
15907
15908
15908
15909
15909
15909
15910
15910
15910
15910
15911
15912
15912
15913
15913
15913
15914
15914
15915
15915
15915
15915
15916
15916
15917
15917
15917
15920
15922
15922
15922
15922
15923
15923
15924
15924
15924
15924
15924
15924
15925
15925
15926
15926
15927
15928
15928
15928
15928
15929
15929
15929
15929
15929
15929
15929
15930
15930
15930
15931
15932
15933
15933
15934
15934
15936
15936
15937
15937
15937
15937
15937
15938
15938
15938
15938
15938
15939
15940
15940
15940
15940
15941
15942
15942
15942
15942
15942
15942
15942
15944
15944
15944
15944
15945
15945
15946
15947
15948
15949
15949
15949
15949
15950
15950
15951
15951
15951
15952
15952
15952
15952
15953
15954
15955
15955
15956
15956
15956
15956
15957
15957
15957
15958
15958
15958
15959
15959
15960
15961
15961
15962
15962
15963
15963
15965
15966
15966
15967
15968
15968
15968
15968
15968
15970
15971
15973
15973
15974
15974
15975
15976
15976
15976
15977
15977
15977
15977
15978
15978
15978
15978
15978
15978
15978
15979
15979
15979
15980
15980
15980
15980
15982
15984
15984
15984
15984
15984
15985
15986
15986
15986
15986
15986
15987
15987
15987
15987
15987
15989
15989
15990
15990
15990
15991
15991
15991
15993
15993
15994
15994
15994
15994
15996
15996
15996
15996
15997
15997
15997
15998
15998
15999
15999
15999
16000
16000
16000
16000
16000
16001
16001
16002
16002
16003
16003
16004
16005
16006
16006
16007
16007
16009
16009
16009
16009
16010
16010
16010
16011
16011
16012
16013
16014
16016
16016
16016
16017
16017
16017
16017
16017
16018
16019
16019
16020
16021
16021
16021
16022
16023
16023
16023
16023
16023
16023
16023
16024
16024
16024
16024
16025
16025
16026
16026
16027
16027
16028
16028
16029
16029
16030
16030
16030
16031
16031
16032
16033
16034
16034
16034
16034
16035
16036
16038
16039
16039
16040
16040
16040
16040
16041
16041
16041
16042
16042
16044
16044
16044
16045
16045
16045
16046
16046
16046
16046
16047
16048
16048
16048
16050
16050
16051
16051
16052
16052
16053
16054
16054
16054
16055
16056
16057
16057
16057
16057
16058
16058
16058
16058
16059
16060
16060
16060
16060
16061
16061
16061
16062
16062
16063
16063
16063
16063
16063
16063
16063
16063
16064
16064
16064
16064
16066
16066
16067
16067
16067
16068
16069
16070
16070
16071
16071
16072
16073
16074
16074
16074
16075
16075
16075
16075
16076
16076
16076
16077
16077
16077
16077
16077
16078
16079
16079
16079
16080
16080
16080
16081
16082
16083
16084
16085
16085
16086
16087
16087
16088
16088
16089
16089
16090
16090
16090
16091
16093
16094
16095
16096
16098
16098
16098
16098
16098
16098
16098
16100
16100
16101
16101
16101
16102
16103
16103
16103
16103
16103
16104
16104
16104
16105
16105
16107
16108
16108
16108
16109
16110
16110
16110
16110
16110
16111
16111
16112
16112
16112
16112
16113
16113
16113
16114
16115
16116
16116
16116
16117
16118
16118
16119
16119
16119
16120
16120
16121
16122
16122
16123
16123
16123
16123
16124
16124
16125
16126
16126
16126
16126
16127
16127
16127
16128
16128
16129
16130
16130
16130
16130
16130
16131
16131
16131
16132
16133
16133
16134
16135
16135
16135
16135
16135
16136
16136
16138
16138
16138
16138
16139
16140
16141
16141
16142
16142
16144
16144
16145
16145
16145
16146
16146
16146
16148
16148
16149
16149
16149
16149
16150
16150
16151
16151
16151
16151
16151
16151
16151
16152
16152
16154
16154
16154
16154
16154
16155
16155
16155
16155
16155
16156
16156
16156
16156
16157
16158
16159
16159
16159
16159
16160
16160
16161
16161
16162
16162
16163
16163
16163
16164
16164
16164
16165
16165
16165
16165
16165
16165
16166
16167
16167
16167
16169
16169
16169
16170
16171
16173
16173
16175
16175
16175
16175
16175
16175
16175
16176
16176
16178
16178
16179
16181
16181
16181
16182
16183
16184
16184
16184
16186
16187
16188
16188
16189
16189
16189
16189
16190
16190
16190
16191
16191
16192
16192
16192
16193
16194
16194
16195
16195
16195
16196
16196
16197
16197
16197
16198
16198
16198
16199
16200
16200
16200
16202
16202
16203
16204
16204
16204
16205
16206
16206
16206
16206
16208
16208
16209
16210
16210
16211
16211
16211
16211
16212
16213
16214
16214
16214
16215
16215
16215
16215
16215
16215
16216
16216
16217
16217
16218
16218
16219
16219
16219
16219
16219
16220
16221
16221
16221
16221
16221
16222
16222
16223
16224
16224
16225
16225
16225
16225
16225
16225
16226
16227
16228
16228
16228
16228
16229
16230
16230
16230
16231
16231
16232
16233
16233
16233
16234
16234
16236
16236
16237
16238
16238
16238
16239
16239
16240
16240
16241
16242
16242
16243
16243
16243
16244
16244
16245
16246
16247
16247
16247
16247
16247
16247
16248
16248
16248
16249
16249
16250
16250
16250
16251
16251
16252
16252
16252
16252
16253
16253
16253
16253
16253
16254
16254
16254
16255
16255
16256
16256
16257
16257
16258
16258
16258
16258
16258
16260
16260
16262
16262
16262
16263
16264
16264
16266
16267
16268
16268
16270
16270
16271
16273
16274
16274
16274
16274
16274
16274
16274
16276
16277
16277
16277
16277
16279
16279
16279
16279
16279
16279
16280
16281
16282
16282
16282
16282
16283
16284
16284
16284
16285
16285
16285
16285
16285
16287
16287
16287
16287
16287
16288
16288
16288
16288
16288
16289
16290
16291
16292
16292
16292
16293
16293
16293
16293
16294
16294
16295
16295
16295
16295
16296
16297
16297
16297
16297
16299
16299
16299
16300
16302
16302
16302
16302
16302
16303
16303
16304
16304
16304
16304
16305
16305
16306
16307
16307
16308
16308
16309
16309
16309
16309
16310
16310
16311
16311
16312
16312
16313
16313
16314
16314
16314
16314
16315
16316
16316
16316
16317
16317
16317
16318
16318
16319
16320
16320
16321
16321
16321
16322
16323
16323
16323
16324
16324
16324
16324
16325
16325
16326
16326
16327
16327
16328
16329
16330
16330
16330
16330
16330
16332
16332
16332
16332
16333
16333
16333
16334
16334
16334
16335
16335
16335
16335
16336
16337
16338
16339
16341
16341
16341
16341
16342
16342
16342
16344
16345
16345
16345
16345
16345
16346
16347
16348
16348
16348
16348
16349
16349
16349
16349
16350
16350
16350
16350
16350
16351
16352
16352
16353
16354
16355
16356
16356
16358
16358
16358
16359
16359
16360
16360
16362
16362
16362
16364
16364
16365
16366
16366
16366
16368
16368
16368
16368
16369
16369
16370
16371
16371
16371
16373
16373
16374
16374
16374
16374
16375
16376
16376
16377
16377
16377
16377
16377
16377
16378
16378
16378
16378
16378
16378
16378
16379
16380
16380
16380
16381
16381
16382
16382
16383
16384
16385
16386
16387
16388
16388
16389
16389
16390
16391
16393
16393
16393
16394
16395
16395
16396
16397
16398
16399
16399
16400
16400
16401
16402
16403
16403
16403
16403
16403
16405
16405
16406
16406
16407
16407
16408
16409
16409
16409
16409
16410
16410
16410
16410
16411
16412
16412
16412
16412
16413
16414
16415
16415
16415
16416
16416
16416
16416
16416
16416
16417
16417
16418
16419
16419
16419
16420
16420
16421
16421
16421
16422
16423
16425
16426
16427
16428
16428
16429
16429
16430
16430
16431
16432
16432
16433
16433
16433
16434
16434
16434
16435
16435
16437
16437
16438
16438
16439
16439
16439
16439
16440
16441
16441
16442
16442
16442
16443
16443
16443
16443
16443
16444
16445
16445
16445
16445
16446
16447
16447
16448
16449
16449
16449
16449
16450
16450
16450
16451
16451
16451
16451
16452
16452
16453
16453
16455
16455
16455
16456
16456
16456
16456
16457
16457
16458
16460
16460
16461
16462
16462
16462
16463
16463
16464
16464
16464
16464
16465
16465
16467
16467
16468
16468
16468
16468
16469
16469
16469
16470
16471
16472
16473
16473
16473
16474
16474
16474
16474
16474
16475
16475
16475
16476
16476
16476
16476
16477
16477
16478
16478
16480
16480
16481
16481
16482
16482
16482
16483
16483
16483
16484
16484
16486
16486
16487
16487
16488
16488
16488
16488
16488
16489
16489
16489
16490
16491
16492
16492
16492
16493
16493
16494
16494
16494
16494
16495
16495
16495
16495
16496
16496
16496
16496
16497
16497
16497
16497
16498
16498
16498
16498
16498
16499
16499
16500
16500
16500
16500
16501
16501
16501
16501
16502
16503
16503
16503
16504
16504
16505
16506
16506
16506
16506
16506
16506
16506
16508
16508
16508
16509
16509
16510
16510
16511
16511
16512
16512
16513
16513
16513
16513
16513
16514
16514
16514
16514
16514
16515
16515
16515
16516
16517
16517
16517
16517
16518
16518
16519
16519
16521
16521
16522
16522
16522
16522
16522
16522
16523
16523
16523
16523
16524
16524
16525
16526
16528
16529
16529
16529
16530
16530
16530
16530
16531
16531
16532
16532
16533
16535
16535
16535
16535
16535
16535
16538
16538
16539
16540
16541
16542
16542
16543
16544
16544
16544
16544
16545
16547
16547
16547
16547
16547
16548
16548
16548
16548
16549
16549
16549
16549
16549
16551
16552
16553
16553
16554
16555
16556
16556
16557
16557
16557
16558
16559
16560
16560
16561
16561
16562
16563
16563
16563
16563
16563
16564
16564
16564
16564
16564
16564
16564
16565
16566
16566
16567
16568
16568
16568
16568
16568
16569
16569
16569
16569
16569
16571
16571
16571
16573
16574
16574
16574
16575
16576
16576
16576
16577
16578
16578
16578
16579
16579
16580
16580
16581
16581
16581
16582
16582
16584
16585
16585
16585
16587
16587
16588
16588
16588
16588
16589
16589
16589
16589
16589
16589
16590
16591
16592
16592
16592
16593
16594
16594
16594
16595
16595
16596
16596
16597
16599
16599
16601
16601
16601
16601
16602
16602
16602
16603
16603
16603
16604
16604
16604
16605
16605
16606
16606
16606
16607
16609
16609
16610
16610
16610
16611
16611
16611
16611
16611
16611
16612
16613
16613
16613
16615
16616
16616
16618
16619
16619
16620
16620
16621
16621
16621
16621
16623
16623
16623
16623
16624
16625
16625
16626
16626
16626
16626
16627
16627
16628
16629
16629
16629
16630
16630
16631
16631
16631
16632
16632
16632
16632
16632
16633
16633
16634
16634
16634
16634
16634
16634
16635
16635
16637
16637
16637
16637
16637
16638
16639
16639
16639
16639
16639
16639
16640
16640
16640
16640
16641
16641
16641
16642
16642
16642
16643
16643
16644
16644
16644
16646
16646
16646
16647
16647
16648
16648
16650
16650
16650
16650
16651
16651
16652
16652
16653
16653
16653
16653
16654
16654
16654
16655
16655
16656
16656
16657
16657
16657
16658
16658
16658
16659
16660
16660
16661
16661
16661
16662
16662
16664
16664
16664
16664
16665
16666
16667
16667
16667
16668
16668
16668
16671
16672
16672
16672
16673
16674
16674
16675
16675
16675
16676
16678
16678
16679
16679
16679
16679
16679
16680
16680
16680
16681
16681
16681
16682
16682
16683
16683
16684
16684
16684
16684
16685
16686
16686
16686
16686
16686
16687
16688
16689
16689
16689
16689
16689
16690
16690
16690
16691
16691
16693
16693
16694
16695
16696
16696
16696
16697
16697
16699
16700
16700
16700
16701
16702
16702
16703
16703
16704
16704
16704
16705
16705
16706
16707
16707
16710
16711
16711
16711
16711
16711
16712
16712
16712
16712
16713
16713
16714
16714
16714
16715
16715
16715
16715
16715
16716
16716
16717
16717
16717
16718
16718
16718
16719
16719
16720
16721
16721
16721
16721
16721
16722
16722
16722
16723
16723
16723
16724
16724
16724
16725
16725
16726
16726
16727
16728
16728
16728
16730
16730
16730
16731
16731
16732
16734
16734
16734
16735
16735
16735
16736
16737
16737
16737
16737
16738
16738
16738
16738
16739
16739
16740
16740
16741
16741
16741
16741
16742
16742
16743
16744
16745
16745
16747
16747
16747
16748
16748
16748
16748
16749
16749
16749
16749
16750
16750
16750
16751
16751
16751
16752
16753
16753
16755
16755
16755
16756
16756
16756
16756
16757
16757
16758
16758
16758
16759
16759
16761
16761
16762
16762
16763
16763
16763
16765
16766
16766
16766
16766
16766
16767
16768
16768
16770
16770
16771
16772
16773
16773
16773
16773
16773
16774
16774
16775
16776
16776
16777
16778
16778
16778
16778
16779
16779
16779
16779
16779
16779
16780
16780
16781
16781
16781
16782
16782
16783
16783
16784
16785
16785
16785
16785
16785
16786
16786
16788
16788
16788
16790
16790
16790
16790
16791
16792
16794
16796
16796
16797
16798
16798
16799
16800
16800
16801
16802
16802
16803
16803
16803
16803
16804
16804
16804
16805
16806
16806
16807
16807
16807
16808
16808
16808
16808
16809
16809
16809
16811
16811
16811
16812
16812
16813
16813
16814
16814
16814
16815
16815
16816
16816
16816
16817
16817
16817
16817
16818
16818
16818
16819
16820
16820
16821
16821
16821
16821
16822
16822
16822
16823
16823
16824
16824
16825
16826
16826
16826
16827
16828
16828
16830
16830
16830
16830
16831
16832
16832
16833
16833
16833
16834
16835
16835
16836
16836
16837
16839
16840
16840
16841
16843
16843
16843
16844
16845
16845
16846
16847
16848
16848
16848
16848
16848
16849
16849
16850
16850
16853
16853
16854
16854
16854
16855
16857
16857
16858
16858
16858
16858
16858
16858
16860
16860
16861
16861
16862
16862
16862
16865
16865
16866
16866
16866
16867
16867
16867
16867
16869
16869
16869
16869
16870
16870
16870
16871
16871
16871
16871
16872
16872
16872
16873
16874
16874
16874
16874
16875
16876
16876
16877
16877
16877
16878
16878
16878
16879
16879
16880
16880
16880
16880
16880
16881
16881
16883
16884
16884
16885
16885
16886
16887
16887
16887
16888
16889
16890
16890
16891
16891
16892
16892
16892
16893
16893
16893
16894
16894
16895
16895
16895
16895
16895
16895
16896
16896
16897
16897
16898
16898
16899
16899
16900
16900
16901
16901
16901
16902
16903
16904
16904
16904
16904
16905
16906
16906
16906
16906
16906
16906
16908
16908
16909
16910
16910
16911
16912
16912
16912
16913
16913
16913
16913
16914
16914
16915
16916
16916
16917
16917
16917
16918
16918
16918
16918
16919
16920
16920
16921
16922
16923
16923
16923
16923
16923
16924
16925
16925
16926
16926
16926
16928
16929
16929
16930
16931
16931
16931
16932
16932
16932
16932
16932
16933
16934
16934
16935
16935
16936
16936
16937
16937
16938
16938
16938
16938
16938
16938
16938
16938
16940
16940
16940
16940
16940
16940
16940
16941
16941
16942
16942
16942
16942
16944
16944
16947
16947
16948
16948
16948
16949
16949
16949
16950
16950
16951
16952
16952
16952
16953
16953
16954
16954
16955
16956
16957
16958
16958
16958
16958
16958
16958
16959
16959
16959
16959
16960
16961
16962
16962
16964
16964
16965
16965
16965
16966
16966
16966
16966
16966
16967
16967
16967
16968
16969
16970
16970
16970
16970
16971
16971
16972
16972
16973
16974
16975
16975
16975
16975
16976
16976
16976
16977
16977
16977
16977
16978
16978
16978
16978
16979
16979
16979
16979
16980
16980
16981
16981
16983
16983
16984
16984
16984
16988
16988
16988
16988
16988
16989
16989
16990
16990
16990
16991
16991
16991
16992
16992
16992
16992
16993
16995
16995
16996
16996
16996
16997
16998
16998
16998
16998
16998
16998
16999
16999
17000
17001
17001
17002
17002
17003
17003
17003
17004
17004
17005
17005
17005
17006
17006
17007
17008
17008
17008
17009
17009
17010
17010
17011
17011
17011
17013
17013
17013
17014
17014
17014
17014
17015
17015
17015
17016
17017
17018
17018
17018
17018
17020
17020
17020
17022
17022
17023
17024
17024
17024
17024
17024
17025
17025
17027
17029
17029
17030
17030
17031
17031
17032
17032
17033
17034
17034
17034
17035
17035
17040
17041
17041
17041
17041
17041
17041
17042
17042
17044
17045
17046
17046
17047
17047
17047
17048
17048
17048
17048
17048
17050
17050
17050
17051
17051
17052
17052
17053
17054
17054
17055
17055
17055
17055
17056
17056
17057
17058
17058
17059
17060
17061
17061
17062
17062
17062
17063
17063
17064
17065
17066
17066
17066
17066
17066
17067
17067
17068
17068
17068
17068
17069
17070
17070
17070
17070
17070
17071
17071
17072
17072
17072
17072
17073
17073
17073
17073
17074
17074
17074
17075
17076
17076
17076
17076
17077
17077
17077
17078
17079
17080
17080
17080
17081
17081
17082
17082
17082
17083
17083
17084
17084
17084
17084
17085
17085
17087
17087
17088
17088
17089
17089
17089
17090
17091
17091
17092
17092
17092
17092
17092
17092
17092
17093
17093
17093
17094
17094
17094
17095
17095
17095
17096
17096
17097
17098
17099
17099
17099
17100
17100
17100
17101
17101
17101
17102
17103
17103
17103
17105
17105
17106
17106
17107
17107
17107
17109
17110
17110
17111
17111
17112
17112
17112
17112
17113
17113
17113
17114
17114
17114
17115
17115
17116
17117
17117
17117
17118
17118
17118
17119
17121
17121
17121
17122
17122
17122
17122
17123
17123
17124
17124
17124
17125
17125
17125
17125
17126
17126
17127
17128
17128
17128
17128
17128
17129
17129
17129
17129
17130
17130
17131
17131
17132
17132
17132
17132
17132
17132
17133
17133
17133
17134
17135
17135
17135
17135
17136
17136
17137
17137
17137
17138
17138
17138
17139
17142
17142
17142
17143
17144
17144
17144
17145
17145
17145
17145
17145
17145
17146
17146
17146
17146
17147
17147
17147
17149
17149
17150
17150
17150
17150
17151
17151
17151
17151
17151
17152
17152
17152
17153
17153
17153
17153
17153
17154
17155
17155
17156
17156
17156
17156
17158
17158
17159
17159
17160
17160
17161
17162
17162
17162
17163
17163
17164
17165
17165
17165
17166
17166
17166
17166
17167
17167
17168
17168
17168
17169
17169
17169
17169
17170
17172
17172
17172
17172
17172
17173
17174
17174
17175
17176
17177
17177
17179
17179
17180
17181
17181
17184
17184
17185
17185
17186
17186
17186
17187
17188
17189
17189
17189
17190
17190
17190
17191
17192
17192
17192
17193
17193
17193
17194
17194
17195
17195
17195
17196
17197
17198
17198
17198
17199
17199
17199
17199
17200
17200
17201
17202
17202
17202
17203
17203
17203
17203
17203
17204
17204
17204
17204
17205
17206
17206
17207
17207
17209
17209
17209
17209
17210
17212
17212
17212
17213
17213
17213
17213
17213
17213
17213
17213
17213
17214
17214
17214
17214
17214
17214
17215
17215
17217
17218
17218
17219
17219
17220
17220
17222
17223
17224
17224
17224
17224
17224
17224
17225
17225
17225
17226
17226
17226
17226
17227
17227
17227
17227
17228
17228
17229
17231
17231
17231
17233
17233
17233
17234
17234
17234
17236
17237
17237
17238
17239
17239
17241
17241
17242
17243
17243
17244
17244
17244
17244
17245
17247
17247
17247
17247
17249
17249
17251
17252
17252
17252
17252
17252
17252
17254
17254
17254
17254
17257
17257
17257
17257
17258
17258
17258
17258
17259
17259
17260
17260
17260
17261
17262
17262
17263
17264
17265
17266
17266
17266
17267
17267
17267
17268
17269
17269
17269
17270
17270
17271
17271
17271
17271
17272
17272
17272
17272
17272
17273
17273
17273
17273
17274
17274
17275
17275
17275
17275
17276
17276
17276
17277
17277
17278
17278
17279
17279
17279
17279
17280
17281
17282
17282
17283
17284
17285
17285
17286
17286
17286
17287
17287
17288
17288
17288
17288
17289
17290
17292
17292
17292
17292
17292
17293
17293
17294
17294
17297
17298
17298
17299
17299
17300
17301
17302
17303
17303
17304
17304
17305
17305
17305
17305
17305
17305
17306
17307
17307
17307
17308
17308
17309
17309
17310
17310
17311
17311
17311
17312
17313
17315
17315
17315
17315
17315
17315
17316
17316
17316
17316
17316
17318
17318
17318
17319
17320
17320
17320
17321
17321
17321
17321
17321
17322
17322
17322
17322
17323
17323
17323
17323
17323
17323
17325
17325
17325
17325
17326
17326
17326
17327
17328
17328
17329
17329
17330
17330
17331
17332
17332
17333
17335
17336
17336
17337
17339
17339
17340
17340
17341
17342
17343
17343
17343
17343
17343
17343
17344
17344
17344
17344
17345
17346
17347
17347
17348
17349
17350
17350
17351
17352
17352
17352
17353
17354
17354
17355
17356
17356
17359
17359
17359
17360
17360
17361
17361
17362
17362
17363
17363
17364
17364
17366
17366
17366
17366
17366
17367
17367
17367
17368
17368
17368
17369
17369
17370
17370
17370
17370
17370
17370
17371
17371
17372
17372
17374
17374
17375
17375
17375
17375
17376
17376
17378
17378
17379
17379
17380
17381
17381
17381
17382
17383
17384
17384
17385
17385
17385
17386
17386
17387
17388
17389
17389
17390
17391
17391
17391
17391
17391
17393
17393
17394
17394
17396
17396
17396
17396
17397
17397
17398
17398
17398
17399
17399
17400
17402
17403
17404
17405
17405
17405
17405
17406
17406
17406
17407
17407
17407
17408
17408
17410
17410
17411
17411
17413
17413
17413
17413
17413
17414
17414
17415
17416
17417
17417
17418
17418
17418
17419
17419
17421
17421
17421
17421
17422
17423
17423
17426
17426
17426
17427
17429
17429
17429
17429
17430
17430
17430
17431
17431
17431
17432
17432
17432
17433
17433
17433
17435
17435
17436
17436
17438
17438
17438
17438
17439
17439
17440
17440
17440
17440
17440
17441
17441
17442
17442
17443
17444
17444
17444
17444
17444
17444
17445
17445
17445
17445
17445
17446
17446
17446
17446
17446
17447
17447
17448
17448
17448
17449
17449
17449
17450
17451
17451
17451
17451
17452
17452
17453
17453
17454
17454
17454
17454
17455
17455
17455
17455
17456
17456
17456
17456
17456
17456
17457
17457
17457
17458
17459
17460
17460
17461
17463
17463
17463
17464
17464
17464
17464
17465
17466
17466
17466
17466
17467
17468
17468
17468
17469
17470
17470
17471
17471
17472
17473
17474
17474
17474
17475
17476
17476
17476
17477
17477
17478
17480
17480
17480
17480
17481
17483
17484
17485
17485
17485
17485
17486
17486
17486
17487
17487
17488
17489
17489
17489
17489
17490
17491
17491
17491
17492
17493
17494
17495
17496
17497
17497
17498
17498
17498
17498
17499
17501
17501
17501
17501
17502
17502
17503
17503
17504
17505
17505
17506
17506
17507
17507
17509
17512
17512
17512
17512
17512
17513
17513
17514
17514
17514
17515
17516
17517
17517
17517
17518
17519
17520
17520
17521
17522
17522
17522
17523
17523
17524
17524
17524
17524
17526
17526
17526
17528
17529
17529
17529
17530
17532
17532
17532
17533
17533
17534
17534
17535
17536
17536
17536
17536
17536
17536
17537
17537
17538
17539
17539
17540
17540
17540
17540
17540
17540
17540
17541
17542
17542
17542
17542
17542
17543
17543
17544
17545
17547
17547
17548
17548
17548
17548
17549
17549
17550
17550
17550
17551
17551
17552
17553
17553
17554
17555
17555
17557
17558
17559
17559
17560
17561
17561
17562
17562
17563
17563
17563
17564
17564
17564
17565
17565
17566
17566
17566
17566
17567
17568
17568
17569
17569
17570
17570
17570
17571
17571
17573
17574
17574
17575
17575
17575
17575
17575
17576
17576
17577
17577
17578
17578
17579
17579
17579
17579
17580
17580
17580
17581
17581
17582
17582
17582
17582
17582
17582
17583
17583
17583
17584
17584
17585
17585
17585
17586
17586
17586
17586
17587
17587
17588
17588
17589
17589
17589
17590
17590
17590
17590
17590
17591
17592
17593
17593
17594
17594
17596
17596
17596
17597
17597
17597
17597
17597
17597
17598
17598
17599
17599
17599
17599
17599
17599
17600
17601
17601
17601
17603
17603
17603
17603
17603
17603
17604
17605
17605
17606
17606
17606
17607
17607
17607
17608
17608
17609
17609
17609
17609
17610
17610
17611
17611
17611
17612
17612
17612
17612
17612
17613
17614
17615
17615
17616
17616
17616
17616
17618
17619
17619
17620
17620
17620
17620
17621
17622
17623
17623
17624
17624
17625
17627
17627
17628
17629
17629
17629
17629
17630
17630
17630
17630
17630
17631
17632
17633
17633
17634
17634
17636
17637
17638
17639
17640
17640
17641
17642
17643
17644
17644
17644
17645
17645
17645
17645
17646
17646
17647
17647
17647
17647
17648
17648
17649
17649
17649
17651
17651
17651
17651
17652
17652
17653
17653
17653
17654
17654
17654
17654
17655
17655
17655
17656
17656
17656
17657
17657
17657
17657
17657
17657
17658
17658
17658
17658
17659
17659
17659
17660
17661
17661
17662
17662
17662
17662
17662
17662
17664
17665
17665
17665
17666
17666
17666
17666
17666
17667
17669
17670
17672
17672
17672
17673
17673
17674
17674
17674
17675
17676
17676
17676
17677
17679
17679
17680
17680
17681
17682
17682
17682
17683
17683
17684
17685
17685
17685
17685
17685
17685
17686
17686
17686
17687
17687
17687
17688
17689
17689
17689
17691
17692
17692
17692
17692
17692
17693
17693
17693
17695
17695
17696
17696
17696
17698
17699
17699
17699
17700
17701
17701
17701
17703
17705
17705
17705
17706
17707
17707
17708
17710
17710
17710
17711
17711
17711
17711
17711
17711
17711
17711
17712
17712
17712
17713
17713
17713
17713
17714
17714
17714
17715
17716
17716
17716
17716
17716
17716
17716
17716
17717
17717
17717
17718
17718
17719
17719
17719
17719
17720
17721
17722
17722
17722
17723
17725
17726
17726
17726
17726
17726
17726
17729
17729
17729
17729
17729
17730
17730
17731
17732
17733
17734
17734
17734
17735
17736
17736
17737
17737
17737
17738
17738
17738
17739
17739
17740
17741
17741
17741
17741
17741
17742
17743
17744
17744
17744
17745
17745
17746
17747
17747
17748
17750
17750
17750
17750
17751
17751
17751
17752
17752
17752
17753
17753
17753
17753
17753
17755
17756
17757
17757
17758
17759
17759
17759
17760
17760
17761
17761
17761
17762
17762
17763
17763
17763
17763
17765
17765
17766
17766
17766
17766
17766
17767
17767
17768
17769
17769
17771
17771
17772
17772
17772
17774
17774
17775
17776
17777
17777
17778
17778
17779
17781
17781
17781
17781
17782
17782
17783
17783
17785
17786
17786
17786
17786
17787
17787
17787
17787
17789
17789
17789
17789
17789
17790
17791
17791
17791
17791
17792
17792
17792
17793
17793
17794
17794
17794
17794
17794
17794
17795
17796
17796
17796
17797
17797
17798
17798
17799
17799
17799
17799
17799
17800
17801
17801
17801
17801
17802
17802
17803
17804
17804
17804
17805
17805
17806
17806
17806
17807
17807
17807
17807
17807
17808
17808
17808
17808
17809
17809
17811
17811
17811
17811
17812
17812
17812
17813
17813
17814
17814
17815
17816
17816
17816
17817
17817
17817
17817
17818
17818
17820
17821
17821
17821
17822
17822
17824
17825
17825
17826
17827
17827
17829
17829
17830
17830
17831
17831
17831
17831
17832
17832
17832
17833
17834
17834
17835
17835
17835
17835
17836
17836
17837
17837
17838
17838
17839
17839
17839
17839
17839
17840
17841
17843
17843
17843
17844
17844
17845
17845
17846
17846
17847
17847
17847
17848
17848
17848
17849
17849
17850
17850
17851
17852
17853
17854
17854
17854
17854
17854
17855
17856
17857
17857
17857
17858
17859
17859
17859
17859
17859
17860
17860
17861
17861
17862
17862
17862
17863
17863
17863
17864
17865
17865
17866
17866
17866
17866
17866
17867
17868
17868
17869
17869
17869
17870
17870
17871
17871
17871
17873
17873
17873
17873
17873
17875
17876
17878
17878
17878
17879
17879
17879
17879
17880
17880
17880
17881
17882
17883
17883
17883
17884
17885
17885
17886
17886
17888
17888
17888
17889
17890
17890
17890
17890
17891
17892
17893
17893
17893
17894
17896
17897
17897
17898
17898
17899
17899
17899
17900
17900
17900
17900
17900
17901
17902
17903
17904
17904
17904
17904
17905
17905
17905
17905
17905
17906
17907
17907
17908
17908
17908
17909
17910
17910
17910
17910
17910
17911
17911
17912
17913
17913
17913
17913
17913
17914
17915
17915
17915
17917
17917
17919
17919
17919
17920
17920
17921
17922
17922
17922
17922
17922
17922
17923
17923
17923
17924
17924
17925
17926
17926
17926
17927
17928
17929
17929
17930
17931
17931
17931
17932
17932
17933
17934
17934
17935
17935
17936
17937
17937
17938
17940
17940
17941
17941
17941
17942
17943
17943
17944
17944
17944
17944
17944
17945
17946
17946
17947
17947
17947
17948
17948
17950
17952
17952
17953
17953
17954
17955
17955
17956
17957
17958
17958
17958
17960
17960
17960
17960
17962
17962
17962
17962
17963
17964
17964
17964
17964
17965
17966
17966
17966
17966
17968
17969
17969
17969
17969
17970
17971
17971
17971
17971
17972
17972
17972
17973
17974
17974
17975
17975
17975
17976
17977
17977
17978
17979
17979
17980
17980
17981
17981
17981
17981
17982
17982
17983
17983
17984
17986
17986
17986
17987
17987
17988
17989
17989
17991
17991
17993
17993
17993
17993
17994
17994
17995
17995
17997
17997
17998
17998
17999
17999
18000
18000
18000
18001
18003
18003
18003
18004
18004
18004
18005
18005
18005
18006
18006
18006
18007
18007
18008
18008
18008
18009
18009
18010
18011
18013
18014
18014
18014
18015
18016
18016
18017
18019
18022
18022
18022
18023
18024
18024
18024
18025
18026
18026
18026
18027
18027
18027
18028
18029
18029
18029
18029
18030
18030
18031
18031
18031
18032
18032
18032
18032
18032
18032
18033
18033
18034
18034
18034
18034
18034
18034
18034
18034
18035
18035
18036
18037
18037
18039
18040
18040
18040
18041
18041
18041
18043
18043
18043
18044
18044
18044
18045
18045
18046
18046
18046
18047
18048
18048
18048
18049
18049
18050
18050
18051
18054
18054
18055
18055
18056
18056
18057
18057
18059
18060
18060
18060
18061
18061
18061
18061
18062
18062
18063
18063
18064
18064
18065
18065
18066
18067
18067
18067
18069
18069
18069
18070
18071
18074
18075
18077
18077
18077
18078
18079
18079
18080
18081
18082
18082
18083
18084
18084
18084
18085
18085
18086
18088
18090
18090
18091
18091
18091
18093
18094
18094
18094
18095
18095
18097
18099
18099
18100
18100
18100
18100
18100
18101
18101
18101
18102
18102
18102
18102
18102
18103
18103
18103
18103
18104
18104
18104
18106
18106
18106
18109
18109
18109
18110
18110
18110
18111
18111
18111
18111
18112
18112
18114
18114
18115
18115
18115
18115
18116
18116
18116
18116
18117
18117
18118
18118
18118
18119
18119
18119
18120
18120
18120
18120
18121
18121
18121
18121
18121
18123
18123
18123
18123
18123
18124
18125
18125
18126
18127
18127
18127
18127
18128
18128
18130
18130
18131
18131
18131
18131
18131
18131
18131
18133
18133
18133
18133
18134
18134
18136
18136
18137
18138
18138
18138
18139
18139
18139
18140
18140
18141
18142
18143
18143
18143
18143
18144
18144
18144
18144
18145
18145
18145
18145
18147
18147
18147
18148
18148
18149
18149
18149
18150
18150
18151
18151
18152
18153
18153
18154
18155
18155
18156
18158
18159
18159
18160
18160
18161
18161
18162
18162
18162
18163
18163
18163
18164
18165
18165
18165
18165
18166
18166
18166
18167
18167
18167
18167
18168
18168
18169
18169
18170
18170
18170
18171
18171
18172
18173
18174
18174
18175
18175
18176
18176
18176
18177
18178
18179
18179
18180
18180
18181
18181
18181
18181
18181
18182
18183
18183
18185
18185
18185
18186
18187
18187
18188
18190
18190
18192
18192
18192
18193
18193
18194
18195
18196
18198
18198
18199
18199
18199
18200
18200
18201
18202
18202
18203
18203
18205
18205
18205
18205
18206
18208
18209
18209
18211
18211
18211
18211
18211
18211
18211
18211
18212
18212
18212
18213
18214
18214
18214
18215
18215
18215
18216
18216
18216
18218
18218
18219
18219
18220
18220
18220
18221
18222
18222
18222
18223
18224
18224
18225
18225
18225
18226
18227
18227
18228
18228
18229
18229
18230
18231
18231
18231
18232
18232
18232
18233
18233
18233
18233
18234
18235
18235
18236
18237
18237
18238
18238
18238
18239
18239
18240
18241
18241
18242
18242
18243
18243
18245
18245
18246
18246
18246
18247
18248
18251
18251
18252
18253
18253
18253
18254
18254
18254
18256
18257
18257
18257
18258
18258
18259
18259
18260
18260
18260
18261
18262
18262
18262
18262
18262
18263
18264
18264
18265
18265
18267
18269
18269
18271
18271
18271
18272
18272
18274
18274
18275
18275
18275
18276
18276
18276
18277
18277
18277
18278
18278
18279
18279
18279
18280
18280
18281
18281
18282
18284
18285
18285
18286
18286
18287
18289
18289
18290
18290
18290
18290
18291
18291
18291
18292
18293
18293
18295
18295
18296
18296
18296
18297
18297
18297
18298
18298
18298
18298
18299
18299
18301
18301
18301
18301
18303
18303
18304
18304
18305
18306
18306
18306
18306
18307
18307
18307
18307
18307
18308
18308
18311
18311
18311
18313
18313
18313
18314
18314
18314
18314
18314
18315
18315
18316
18316
18316
18316
18317
18317
18318
18318
18318
18318
18319
18320
18321
18323
18324
18324
18326
18326
18326
18326
18326
18327
18328
18328
18328
18328
18328
18329
18329
18329
18331
18331
18331
18332
18333
18333
18334
18334
18334
18334
18336
18336
18337
18338
18339
18339
18340
18340
18341
18341
18342
18342
18342
18343
18344
18344
18344
18345
18345
18345
18346
18347
18347
18348
18348
18348
18348
18349
18350
18350
18350
18351
18351
18353
18353
18353
18353
18353
18355
18356
18356
18357
18357
18358
18358
18359
18360
18360
18361
18362
18362
18363
18363
18364
18364
18365
18366
18366
18367
18367
18367
18368
18368
18369
18369
18370
18371
18371
18371
18371
18371
18372
18372
18372
18372
18373
18374
18374
18374
18375
18376
18376
18376
18376
18377
18377
18377
18377
18378
18378
18378
18380
18380
18381
18381
18382
18382
18382
18382
18383
18383
18385
18385
18385
18386
18386
18386
18387
18387
18387
18388
18388
18389
18391
18391
18392
18393
18393
18394
18394
18394
18395
18395
18395
18396
18396
18397
18398
18399
18399
18399
18400
18400
18401
18402
18402
18402
18403
18403
18404
18405
18405
18405
18406
18406
18407
18408
18409
18409
18410
18410
18410
18411
18414
18414
18414
18415
18415
18415
18415
18416
18417
18418
18418
18419
18420
18420
18420
18420
18421
18421
18421
18421
18422
18422
18423
18423
18424
18425
18425
18425
18426
18426
18427
18427
18427
18428
18428
18428
18428
18428
18428
18429
18429
18430
18430
18432
18432
18432
18434
18435
18436
18436
18437
18437
18438
18438
18438
18438
18439
18439
18439
18439
18439
18440
18441
18441
18442
18442
18442
18442
18443
18444
18445
18445
18446
18447
18447
18448
18448
18448
18449
18449
18450
18450
18451
18451
18452
18452
18452
18452
18453
18454
18455
18455
18455
18458
18459
18459
18459
18459
18459
18460
18461
18462
18462
18462
18463
18463
18464
18464
18464
18464
18465
18466
18467
18467
18467
18467
18468
18469
18469
18469
18470
18470
18471
18472
18472
18473
18473
18473
18474
18474
18474
18474
18475
18476
18476
18476
18479
18480
18480
18480
18482
18483
18483
18484
18484
18485
18485
18486
18486
18487
18487
18488
18488
18489
18489
18490
18490
18490
18490
18491
18491
18491
18493
18493
18494
18494
18495
18496
18496
18497
18498
18498
18498
18498
18499
18499
18499
18500
18500
18501
18502
18503
18503
18503
18503
18504
18504
18504
18504
18505
18506
18506
18507
18507
18508
18508
18509
18509
18509
18509
18510
18511
18511
18514
18514
18514
18514
18515
18515
18515
18516
18516
18517
18518
18518
18520
18520
18521
18522
18522
18523
18523
18523
18524
18524
18524
18525
18526
18526
18526
18526
18527
18527
18528
18528
18529
18529
18530
18530
18530
18531
18532
18532
18532
18532
18532
18533
18533
18533
18533
18533
18534
18534
18534
18535
18536
18536
18536
18536
18536
18539
18540
18540
18540
18540
18542
18542
18542
18542
18543
18543
18543
18543
18545
18545
18546
18546
18546
18546
18546
18547
18547
18547
18547
18547
18548
18548
18549
18549
18549
18549
18549
18551
18551
18551
18552
18552
18553
18553
18554
18554
18557
18557
18557
18558
18559
18559
18560
18560
18560
18561
18561
18563
18563
18563
18563
18563
18564
18564
18564
18565
18565
18566
18566
18567
18567
18568
18568
18568
18569
18569
18569
18570
18570
18571
18572
18572
18572
18573
18574
18574
18574
18574
18574
18575
18575
18577
18578
18578
18578
18579
18579
18579
18579
18580
18580
18580
18582
18583
18583
18584
18584
18585
18585
18585
18586
18587
18587
18587
18588
18588
18589
18590
18591
18591
18592
18592
18592
18592
18593
18593
18594
18595
18595
18595
18595
18595
18596
18597
18597
18598
18598
18599
18600
18600
18600
18600
18601
18601
18602
18602
18603
18605
18605
18605
18607
18607
18607
18607
18608
18609
18609
18609
18610
18611
18611
18611
18611
18612
18612
18613
18614
18614
18615
18615
18615
18617
18617
18617
18618
18618
18618
18618
18618
18619
18620
18620
18620
18620
18621
18621
18622
18622
18622
18622
18624
18625
18626
18626
18628
18628
18629
18629
18629
18629
18629
18630
18630
18630
18630
18631
18632
18632
18633
18633
18633
18634
18634
18634
18635
18635
18635
18635
18636
18637
18638
18639
18639
18639
18640
18641
18641
18641
18641
18642
18643
18644
18644
18644
18645
18646
18646
18646
18647
18647
18648
18648
18648
18648
18649
18650
18650
18650
18651
18651
18651
18652
18653
18654
18655
18655
18656
18657
18658
18658
18658
18658
18659
18659
18659
18660
18661
18663
18665
18665
18665
18666
18668
18668
18669
18670
18670
18670
18671
18675
18675
18675
18676
18676
18676
18676
18677
18678
18678
18678
18679
18679
18679
18679
18680
18680
18680
18681
18681
18682
18682
18683
18683
18684
18684
18684
18684
18685
18685
18685
18686
18686
18686
18687
18687
18688
18688
18689
18689
18690
18690
18690
18691
18691
18692
18692
18692
18692
18693
18694
18695
18695
18696
18696
18697
18697
18697
18699
18699
18700
18700
18700
18701
18701
18702
18702
18702
18702
18703
18703
18703
18705
18705
18705
18706
18706
18706
18706
18706
18707
18707
18707
18708
18708
18709
18709
18709
18709
18709
18710
18710
18711
18712
18712
18713
18713
18715
18715
18716
18716
18716
18716
18716
18717
18717
18718
18718
18719
18719
18719
18719
18720
18721
18721
18721
18721
18722
18722
18722
18723
18723
18723
18724
18724
18725
18726
18726
18726
18727
18727
18728
18729
18730
18731
18731
18731
18731
18732
18733
18733
18733
18733
18734
18735
18736
18736
18736
18737
18737
18738
18739
18739
18739
18740
18740
18740
18740
18740
18740
18741
18741
18741
18741
18742
18742
18742
18742
18742
18743
18743
18743
18744
18745
18745
18745
18746
18746
18746
18746
18747
18748
18748
18748
18748
18748
18748
18748
18749
18749
18749
18750
18750
18752
18753
18754
18755
18755
18755
18755
18755
18756
18756
18756
18757
18757
18758
18759
18759
18759
18759
18760
18761
18761
18762
18762
18762
18763
18763
18763
18764
18765
18765
18767
18767
18768
18769
18769
18770
18770
18771
18771
18772
18774
18774
18775
18776
18777
18777
18778
18779
18779
18779
18780
18783
18783
18783
18783
18784
18785
18786
18788
18788
18789
18789
18789
18789
18789
18789
18791
18791
18791
18792
18792
18793
18794
18795
18796
18797
18798
18798
18799
18801
18802
18802
18803
18803
18804
18805
18806
18806
18807
18808
18808
18809
18810
18812
18813
18813
18813
18814
18814
18814
18814
18814
18815
18816
18816
18817
18817
18817
18817
18818
18819
18819
18820
18820
18822
18822
18822
18822
18823
18824
18824
18824
18825
18825
18826
18826
18827
18827
18828
18829
18829
18829
18829
18830
18830
18830
18831
18833
18834
18834
18834
18835
18835
18835
18835
18836
18836
18836
18837
18837
18837
18838
18838
18840
18840
18841
18841
18842
18842
18842
18842
18843
18843
18845
18845
18845
18845
18845
18845
18846
18846
18846
18846
18847
18847
18848
18848
18850
18851
18851
18851
18852
18852
18852
18852
18852
18852
18852
18853
18854
18855
18855
18856
18856
18858
18858
18858
18858
18859
18859
18860
18860
18860
18861
18861
18862
18862
18863
18863
18863
18864
18864
18865
18866
18866
18868
18868
18868
18869
18869
18869
18873
18873
18874
18874
18875
18875
18876
18876
18877
18878
18879
18879
18879
18879
18880
18880
18880
18881
18881
18881
18881
18881
18881
18883
18883
18884
18884
18885
18886
18886
18888
18888
18889
18890
18891
18891
18892
18892
18892
18893
18893
18893
18894
18895
18895
18895
18895
18896
18897
18897
18897
18897
18899
18900
18902
18902
18902
18903
18903
18903
18903
18903
18904
18904
18905
18905
18906
18906
18907
18907
18907
18907
18908
18908
18908
18909
18909
18910
18910
18910
18910
18912
18912
18912
18912
18913
18913
18914
18914
18914
18915
18916
18916
18916
18918
18918
18918
18919
18919
18919
18920
18920
18921
18922
18922
18923
18923
18923
18925
18925
18925
18926
18926
18926
18926
18926
18926
18927
18927
18927
18928
18928
18928
18929
18930
18930
18931
18931
18931
18931
18932
18932
18933
18933
18933
18933
18933
18934
18934
18934
18935
18935
18937
18937
18937
18938
18938
18938
18939
18939
18940
18940
18940
18941
18942
18942
18943
18944
18944
18945
18945
18946
18947
18948
18948
18948
18948
18948
18948
18949
18949
18949
18949
18950
18950
18950
18951
18951
18952
18952
18952
18953
18953
18956
18956
18956
18957
18957
18957
18957
18957
18957
18958
18959
18960
18960
18960
18962
18962
18962
18962
18963
18963
18964
18964
18964
18965
18965
18965
18965
18966
18967
18967
18968
18969
18969
18970
18970
18972
18972
18972
18973
18973
18973
18973
18973
18974
18976
18976
18977
18977
18977
18978
18980
18980
18981
18981
18982
18983
18985
18985
18985
18986
18986
18987
18988
18989
18989
18990
18990
18990
18990
18991
18991
18992
18992
18993
18993
18994
18994
18994
18995
18995
18995
18995
18996
18996
18996
18996
18997
18997
18998
18998
18999
19000
19000
19000
19000
19001
19001
19001
19001
19002
19003
19004
19004
19004
19004
19004
19005
19005
19006
19006
19006
19007
19007
19007
19008
19008
19009
19010
19010
19010
19010
19011
19011
19011
19012
19012
19012
19012
19014
19014
19014
19014
19015
19015
19016
19016
19016
19017
19017
19018
19019
19019
19020
19020
19021
19023
19024
19024
19025
19025
19026
19026
19026
19027
19028
19028
19029
19031
19032
19032
19033
19034
19035
19035
19035
19035
19036
19036
19037
19037
19038
19039
19039
19039
19040
19040
19040
19041
19041
19042
19043
19043
19045
19046
19046
19046
19047
19047
19047
19047
19047
19048
19049
19049
19049
19050
19052
19052
19052
19052
19054
19056
19056
19058
19058
19058
19059
19059
19059
19059
19060
19060
19060
19062
19062
19063
19063
19063
19065
19065
19065
19065
19065
19067
19068
19068
19068
19069
19070
19071
19071
19071
19071
19071
19072
19073
19074
19074
19075
19075
19076
19076
19076
19076
19076
19076
19077
19077
19077
19077
19077
19079
19079
19079
19079
19080
19080
19081
19081
19081
19082
19082
19082
19083
19083
19085
19085
19086
19087
19088
19088
19088
19088
19088
19088
19090
19091
19092
19092
19093
19093
19093
19094
19094
19096
19096
19096
19096
19098
19098
19098
19098
19098
19098
19099
19099
19099
19100
19100
19101
19101
19104
19104
19104
19105
19105
19106
19106
19106
19107
19108
19110
19110
19110
19110
19111
19111
19112
19112
19112
19113
19113
19113
19113
19114
19114
19115
19115
19115
19116
19117
19118
19118
19118
19119
19119
19119
19119
19119
19120
19122
19122
19122
19123
19123
19124
19124
19124
19125
19127
19127
19127
19128
19128
19129
19129
19130
19132
19132
19132
19132
19133
19133
19133
19134
19135
19135
19136
19136
19136
19137
19138
19138
19138
19138
19138
19139
19140
19142
19143
19143
19144
19144
19145
19145
19146
19146
19146
19146
19147
19147
19148
19149
19150
19152
19153
19153
19153
19154
19155
19155
19155
19155
19155
19155
19158
19159
19159
19160
19160
19160
19160
19160
19161
19162
19163
19165
19165
19166
19166
19166
19166
19167
19168
19168
19168
19169
19169
19170
19170
19170
19170
19171
19172
19172
19174
19174
19174
19174
19174
19175
19176
19178
19178
19178
19179
19179
19181
19182
19182
19183
19183
19184
19185
19185
19185
19186
19186
19187
19187
19188
19188
19188
19189
19190
19190
19192
19193
19193
19194
19194
19194
19196
19196
19196
19196
19196
19196
19197
19197
19198
19198
19198
19198
19199
19199
19199
19200
19201
19202
19202
19202
19202
19202
19203
19204
19205
19205
19206
19206
19207
19207
19208
19208
19208
19208
19208
19209
19209
19210
19210
19212
19213
19213
19213
19213
19213
19214
19214
19214
19214
19216
19216
19216
19217
19217
19217
19218
19218
19218
19218
19219
19219
19220
19220
19220
19220
19221
19222
19222
19222
19223
19223
19223
19225
19226
19226
19227
19227
19228
19229
19230
19231
19232
19232
19232
19233
19233
19234
19234
19234
19234
19234
19235
19235
19236
19236
19236
19237
19237
19238
19238
19240
19240
19240
19242
19242
19242
19242
19242
19243
19243
19243
19243
19246
19246
19246
19246
19246
19247
19247
19247
19247
19248
19248
19248
19249
19250
19251
19251
19251
19251
19252
19252
19252
19252
19252
19254
19255
19256
19256
19256
19257
19258
19259
19259
19259
19260
19260
19261
19261
19261
19262
19263
19263
19264
19265
19265
19265
19266
19266
19266
19266
19267
19269
19271
19271
19272
19272
19272
19273
19273
19273
19273
19274
19274
19274
19274
19275
19275
19276
19277
19277
19278
19278
19279
19280
19280
19280
19280
19282
19282
19282
19283
19284
19285
19285
19285
19285
19286
19286
19286
19287
19289
19289
19289
19289
19289
19291
19291
19291
19291
19292
19293
19293
19293
19294
19294
19295
19295
19295
19295
19295
19296
19296
19296
19297
19298
19298
19298
19298
19298
19298
19298
19299
19299
19299
19299
19300
19301
19301
19301
19303
19303
19304
19304
19305
19305
19305
19305
19306
19307
19307
19308
19309
19309
19310
19311
19311
19311
19312
19312
19313
19314
19314
19314
19314
19314
19315
19315
19316
19316
19317
19318
19319
19320
19320
19320
19320
19321
19321
19321
19321
19321
19322
19323
19323
19323
19324
19324
19325
19325
19326
19327
19327
19328
19329
19329
19329
19330
19330
19330
19331
19331
19332
19333
19333
19333
19334
19334
19336
19336
19336
19337
19337
19338
19339
19339
19339
19339
19340
19340
19341
19341
19341
19342
19342
19342
19342
19343
19343
19343
19344
19345
19345
19345
19345
19346
19346
19347
19347
19348
19348
19349
19350
19350
19350
19351
19351
19351
19351
19354
19354
19354
19356
19356
19356
19356
19357
19358
19359
19359
19360
19360
19361
19362
19362
19364
19364
19365
19365
19367
19367
19367
19368
19368
19369
19369
19369
19370
19370
19371
19371
19372
19372
19374
19374
19374
19375
19375
19375
19377
19378
19378
19378
19379
19379
19379
19380
19380
19380
19383
19383
19383
19384
19384
19384
19384
19385
19386
19386
19387
19387
19387
19387
19388
19389
19389
19390
19391
19392
19392
19393
19393
19393
19394
19395
19396
19397
19398
19399
19399
19400
19400
19400
19401
19401
19404
19404
19404
19406
19406
19407
19407
19409
19409
19409
19409
19411
19411
19412
19412
19412
19412
19412
19413
19414
19414
19414
19414
19416
19416
19416
19418
19418
19419
19419
19420
19420
19420
19421
19421
19421
19422
19423
19423
19423
19423
19424
19424
19424
19425
19426
19426
19426
19427
19427
19428
19428
19429
19429
19429
19430
19430
19431
19432
19432
19432
19433
19435
19436
19436
19440
19440
19442
19442
19442
19444
19444
19445
19446
19446
19447
19447
19448
19448
19448
19449
19449
19449
19450
19451
19451
19451
19451
19452
19452
19453
19454
19454
19454
19454
19455
19455
19456
19456
19457
19457
19457
19457
19458
19458
19458
19459
19459
19459
19461
19461
19462
19462
19464
19464
19465
19465
19465
19466
19466
19467
19467
19467
19467
19467
19467
19468
19468
19468
19469
19469
19469
19470
19471
19473
19473
19474
19474
19475
19478
19478
19479
19479
19481
19482
19482
19482
19483
19484
19484
19484
19484
19485
19486
19486
19487
19487
19487
19488
19488
19488
19488
19488
19488
19489
19489
19489
19489
19491
19493
19493
19493
19494
19494
19495
19495
19497
19497
19497
19497
19498
19498
19500
19500
19500
19500
19501
19502
19502
19503
19504
19504
19504
19505
19505
19505
19507
19507
19507
19508
19509
19510
19510
19510
19511
19511
19511
19511
19512
19514
19514
19514
19514
19515
19515
19515
19516
19516
19517
19517
19517
19518
19518
19518
19519
19520
19521
19522
19522
19522
19522
19524
19524
19525
19526
19526
19527
19527
19527
19528
19528
19529
19530
19530
19530
19532
19532
19532
19533
19534
19534
19534
19534
19535
19535
19535
19536
19537
19537
19538
19542
19542
19542
19542
19542
19543
19543
19545
19545
19546
19546
19546
19546
19548
19548
19548
19549
19549
19550
19551
19551
19552
19552
19552
19552
19553
19554
19554
19554
19555
19555
19555
19556
19556
19556
19557
19557
19557
19557
19559
19559
19559
19560
19560
19560
19560
19560
19561
19561
19561
19562
19562
19562
19562
19563
19563
19565
19567
19567
19567
19568
19568
19569
19569
19569
19569
19569
19570
19570
19571
19571
19572
19572
19573
19575
19576
19576
19577
19577
19578
19579
19579
19580
19580
19580
19581
19582
19582
19582
19582
19582
19583
19583
19583
19583
19584
19584
19585
19585
19585
19586
19586
19587
19588
19588
19589
19590
19590
19590
19590
19591
19591
19593
19595
19595
19596
19602
19608
19608
19612
19612
19612
19613
19613
19614
19614
19615
19617
19618
19619
19620
19620
19621
19621
19621
19621
19622
19622
19622
19622
19623
19623
19625
19625
19627
19627
19629
19630
19630
19631
19631
19631
19631
19635
19637
19637
19638
19638
19638
19639
19639
19641
19642
19643
19643
19646
19646
19646
19646
19646
19646
19647
19654
19655
19656
19656
19657
19657
19658
19658
19662
19662
19665
19665
19669
19670
19672
19672
19672
19672
19672
19672
19672
19672
19673
19673
19674
19674
19674
19674
19677
19677
19677
19681
19681
19681
19681
19682
19682
19684
19690
19690
19691
19691
19691
19692
19693
19693
19694
19694
19695
19695
19696
19697
19697
19698
19699
19699
19703
19709
19711
19711
19711
19711
19711
19711
19712
19712
19713
19714
19715
19715
19716
19717
19717
19718
19718
19718
19718
19719
19719
19720
19721
19722
19722
19723
19723
19723
19723
19724
19724
19724
19725
19726
19726
19727
19727
19727
19728
19728
19728
19729
19729
19729
19730
19730
19731
19732
19732
19732
19732
19733
19733
19734
19734
19734
19734
19735
19736
19736
19736
19739
19742
19742
19743
19745
19745
19746
19746
19747
19747
19747
19748
19749
19751
19751
19751
19752
19752
19753
19753
19753
19754
19754
19754
19754
19754
19754
19755
19755
19755
19755
19755
19756
19757
19757
19759
19761
19761
19761
19761
19761
19761
19762
19763
19763
19763
19764
19765
19765
19765
19766
19766
19768
19768
19769
19771
19771
19773
19774
19775
19775
19777
19777
19778
19779
19780
19780
19781
19783
19783
19784
19784
19784
19785
19785
19786
19787
19789
19789
19791
19791
19791
19792
19792
19792
19792
19792
19793
19793
19794
19794
19794
19795
19795
19796
19798
19798
19798
19798
19802
19802
19803
19803
19803
19803
19803
19803
19804
19805
19806
19806
19806
19807
19808
19809
19809
19810
19810
19810
19811
19812
19812
19814
19814
19815
19816
19816
19816
19816
19817
19817
19817
19817
19817
19818
19818
19819
19820
19821
19821
19822
19822
19824
19825
19825
19825
19826
19826
19826
19826
19828
19828
19830
19830
19830
19830
19832
19833
19833
19833
19833
19834
19834
19835
19836
19836
19836
19837
19837
19837
19838
19838
19838
19838
19838
19839
19839
19841
19841
19842
19842
19842
19843
19843
19843
19843
19843
19844
19845
19846
19846
19847
19847
19847
19847
19848
19850
19850
19851
19851
19852
19854
19854
19854
19854
19855
19856
19856
19856
19857
19857
19859
19859
19860
19861
19861
19861
19862
19862
19862
19862
19862
19862
19864
19864
19864
19864
19866
19866
19866
19867
19867
19867
19868
19868
19868
19868
19869
19870
19871
19872
19872
19873
19873
19874
19874
19875
19875
19876
19876
19876
19877
19878
19878
19879
19879
19879
19880
19880
19880
19881
19881
19882
19883
19883
19883
19883
19883
19883
19883
19884
19884
19884
19885
19886
19887
19887
19887
19887
19887
19888
19888
19889
19889
19889
19889
19890
19891
19891
19892
19893
19894
19894
19894
19894
19894
19895
19895
19898
19899
19899
19900
19901
19903
19903
19904
19904
19904
19904
19905
19907
19907
19908
19911
19912
19912
19912
19913
19914
19914
19914
19915
19915
19916
19916
19917
19917
19917
19918
19918
19918
19918
19919
19919
19919
19919
19919
19919
19920
19920
19921
19921
19921
19922
19923
19924
19926
19926
19926
19926
19926
19927
19928
19928
19928
19928
19929
19929
19929
19929
19930
19931
19931
19932
19933
19933
19934
19934
19934
19935
19935
19936
19936
19937
19937
19938
19939
19939
19939
19939
19940
19940
19941
19941
19941
19942
19943
19943
19943
19944
19944
19944
19945
19945
19945
19946
19946
19946
19946
19947
19947
19948
19948
19950
19953
19954
19954
19954
19955
19955
19956
19956
19956
19956
19957
19957
19958
19958
19959
19961
19961
19961
19961
19961
19961
19962
19962
19962
19962
19962
19963
19963
19964
19964
19965
19965
19966
19967
19967
19967
19968
19968
19969
19970
19971
19971
19972
19972
19972
19972
19972
19973
19973
19973
19974
19974
19975
19975
19975
19976
19977
19977
19977
19979
19979
19979
19979
19980
19980
19980
19980
19980
19981
19981
19981
19981
19981
19981
19982
19982
19982
19982
19983
19983
19983
19985
19985
19985
19985
19985
19986
19986
19987
19987
19988
19988
19988
19988
19988
19988
19989
19989
19990
19991
19991
19991
19992
19992
19995
19995
19995
19997
19997
19998
19999
19999
20000
20001
20001
20003
20003
20003
20004
20004
20005
20005
20005
20006
20006
20007
20007
20009
20009
20010
20010
20011
20012
20012
20013
20015
20015
20015
20016
20016
20017
20017
20017
20017
20017
20018
20019
20019
20019
20020
20020
20021
20021
20023
20023
20023
20024
20024
20025
20025
20026
20026
20026
20026
20027
20027
20027
20033
20034
20034
20034
20034
20035
20035
20035
20035
20036
20036
20036
20038
20039
20041
20042
20042
20046
20047
20050
20050
20072
20073
20093
20112
20112
20113
20113
20113
20114
20115
20115
20116
20116
20117
20117
20117
20118
20119
20120
20120
20120
20120
20120
20120
20122
20122
20123
20123
20123
20123
20124
20124
20124
20125
20125
20126
20127
20127
20127
20127
20128
20128
20128
20129
20129
20129
20130
20130
20133
20134
20134
20135
20136
20137
20137
20138
20139
20139
20140
20140
20141
20141
20142
20142
20143
20144
20144
20144
20145
20146
20146
20146
20147
20148
20148
20148
20148
20149
20149
20149
20150
20150
20151
20152
20152
20153
20153
20153
20154
20154
20156
20157
20157
20157
20159
20159
20160
20161
20162
20163
20164
20164
20165
20165
20165
20167
20167
20168
20169
20169
20169
20169
20170
20170
20170
20172
20172
20173
20173
20175
20175
20175
20175
20176
20177
20177
20177
20177
20177
20178
20178
20179
20182
20182
20182
20183
20183
20184
20184
20184
20185
20185
20185
20185
20186
20187
20187
20188
20188
20188
20188
20189
20189
20190
20190
20190
20190
20191
20191
20191
20191
20191
20192
20192
20192
20192
20193
20193
20194
20194
20194
20196
20197
20198
20199
20199
20199
20199
20200
20201
20201
20202
20202
20202
20202
20202
20203
20204
20204
20204
20204
20204
20204
20205
20205
20205
20206
20206
20207
20207
20208
20209
20210
20210
20211
20211
20211
20212
20212
20212
20212
20213
20213
20213
20215
20215
20216
20216
20216
20217
20217
20218
20219
20219
20219
20219
20220
20220
20221
20221
20221
20221
20221
20223
20223
20225
20225
20225
20226
20227
20227
20228
20228
20228
20228
20229
20231
20232
20232
20233
20233
20234
20235
20235
20236
20237
20238
20238
20239
20239
20239
20240
20241
20241
20241
20241
20241
20241
20242
20243
20243
20244
20244
20244
20245
20245
20245
20246
20247
20247
20248
20248
20250
20250
20250
20251
20251
20252
20252
20254
20256
20257
20258
20258
20259
20259
20261
20262
20263
20264
20264
20265
20265
20265
20266
20267
20268
20268
20269
20269
20269
20270
20270
20270
20271
20272
20272
20272
20273
20273
20274
20274
20275
20276
20277
20277
20277
20277
20277
20278
20279
20280
20280
20280
20281
20281
20281
20281
20281
20282
20283
20286
20286
20286
20287
20287
20287
20287
20287
20288
20288
20288
20289
20289
20289
20289
20289
20290
20290
20291
20291
20292
20292
20293
20293
20295
20296
20296
20296
20297
20298
20302
20302
20304
20304
20304
20304
20304
20305
20305
20305
20305
20306
20306
20306
20306
20307
20307
20308
20310
20310
20311
20311
20311
20312
20312
20312
20312
20313
20313
20313
20313
20313
20313
20313
20314
20314
20314
20315
20315
20316
20317
20317
20317
20317
20317
20318
20318
20318
20318
20318
20320
20321
20321
20321
20321
20321
20323
20323
20323
20323
20323
20324
20325
20326
20326
20326
20326
20327
20327
20328
20328
20328
20330
20330
20330
20330
20331
20331
20331
20331
20332
20332
20332
20333
20333
20335
20335
20336
20337
20337
20337
20337
20339
20339
20339
20339
20339
20339
20340
20340
20340
20340
20341
20343
20343
20344
20344
20344
20344
20344
20345
20345
20345
20347
20347
20348
20349
20349
20349
20351
20351
20352
20352
20352
20352
20352
20352
20353
20353
20354
20355
20356
20357
20359
20359
20361
20361
20362
20362
20362
20367
20368
20368
20369
20369
20369
20371
20371
20372
20372
20373
20374
20375
20377
20378
20378
20379
20380
20380
20380
20380
20381
20381
20382
20382
20384
20385
20385
20386
20386
20387
20387
20387
20388
20389
20389
20390
20391
20391
20391
20392
20392
20392
20395
20396
20396
20396
20396
20397
20397
20397
20397
20398
20398
20398
20399
20399
20399
20399
20400
20400
20400
20401
20401
20402
20402
20403
20404
20404
20404
20404
20405
20406
20407
20408
20408
20408
20409
20410
20410
20410
20410
20411
20411
20412
20413
20413
20414
20414
20414
20415
20416
20416
20417
20417
20417
20418
20418
20418
20419
20419
20419
20419
20420
20420
20420
20421
20421
20421
20421
20422
20422
20423
20423
20423
20424
20425
20425
20426
20426
20426
20426
20427
20427
20428
20430
20431
20432
20433
20435
20435
20435
20435
20436
20437
20437
20437
20437
20439
20440
20440
20442
20443
20443
20444
20444
20444
20444
20445
20446
20448
20448
20448
20448
20449
20449
20450
20451
20452
20452
20452
20452
20454
20454
20454
20454
20455
20455
20455
20456
20457
20457
20457
20457
20458
20458
20459
20459
20460
20460
20461
20462
20463
20463
20463
20463
20463
20463
20464
20465
20465
20465
20466
20466
20467
20467
20468
20469
20470
20471
20471
20471
20472
20472
20472
20472
20472
20472
20472
20472
20473
20473
20475
20476
20476
20477
20477
20478
20478
20479
20479
20479
20480
20480
20481
20481
20482
20483
20484
20484
20485
20486
20486
20486
20486
20487
20487
20487
20487
20487
20488
20488
20488
20489
20489
20489
20489
20489
20489
20490
20490
20490
20490
20491
20492
20492
20492
20493
20493
20493
20494
20494
20495
20495
20495
20496
20498
20502
20502
20503
20503
20503
20503
20503
20504
20505
20505
20506
20506
20507
20508
20508
20510
20510
20511
20511
20512
20512
20513
20513
20514
20515
20515
20515
20518
20518
20519
20519
20519
20520
20520
20520
20521
20521
20522
20522
20522
20523
20523
20524
20525
20525
20525
20526
20526
20527
20528
20528
20528
20529
20530
20530
20531
20531
20531
20532
20533
20533
20534
20537
20537
20537
20538
20538
20538
20539
20539
20539
20540
20541
20541
20544
20544
20545
20545
20545
20545
20545
20548
20548
20549
20551
20551
20552
20552
20552
20553
20553
20554
20555
20556
20556
20558
20558
20559
20559
20560
20561
20561
20561
20561
20562
20562
20562
20564
20564
20564
20565
20565
20566
20566
20567
20567
20567
20567
20567
20567
20567
20567
20569
20571
20572
20572
20572
20573
20573
20573
20573
20573
20574
20574
20574
20575
20576
20576
20576
20576
20577
20577
20577
20578
20580
20580
20580
20581
20583
20584
20584
20585
20585
20585
20585
20586
20586
20587
20588
20588
20588
20588
20589
20589
20589
20591
20591
20591
20592
20592
20592
20592
20592
20592
20592
20593
20593
20594
20594
20594
20594
20594
20594
20595
20595
20595
20596
20596
20596
20597
20597
20597
20598
20599
20599
20600
20600
20602
20603
20604
20606
20606
20606
20607
20608
20608
20608
20609
20609
20609
20609
20610
20610
20611
20611
20611
20612
20612
20612
20613
20614
20614
20614
20614
20615
20615
20615
20616
20616
20617
20617
20618
20619
20619
20619
20619
20619
20620
20620
20620
20621
20622
20622
20623
20623
20623
20623
20624
20625
20626
20626
20627
20627
20629
20629
20631
20631
20631
20631
20632
20632
20632
20632
20634
20634
20634
20634
20635
20635
20636
20636
20636
20636
20637
20638
20639
20639
20639
20640
20640
20641
20641
20642
20642
20643
20643
20644
20644
20646
20647
20647
20647
20647
20649
20649
20649
20650
20652
20652
20652
20652
20653
20653
20653
20653
20654
20654
20654
20656
20657
20657
20657
20659
20660
20660
20661
20662
20663
20663
20664
20664
20664
20664
20665
20665
20666
20666
20666
20667
20667
20669
20669
20669
20669
20670
20671
20671
20671
20672
20672
20672
20673
20673
20673
20674
20675
20676
20677
20677
20677
20678
20679
20681
20681
20681
20682
20682
20682
20682
20683
20683
20683
20684
20684
20685
20685
20685
20686
20686
20686
20688
20688
20689
20690
20692
20692
20693
20693
20693
20693
20694
20694
20695
20695
20695
20695
20696
20696
20697
20697
20698
20698
20698
20699
20699
20701
20701
20701
20701
20701
20701
20702
20702
20704
20704
20704
20704
20705
20705
20705
20706
20706
20706
20707
20707
20709
20709
20711
20712
20714
20714
20715
20715
20715
20716
20716
20717
20717
20717
20717
20717
20718
20718
20718
20719
20720
20721
20721
20721
20722
20722
20722
20722
20723
20723
20724
20724
20724
20726
20728
20728
20728
20729
20731
20731
20731
20731
20731
20732
20732
20734
20734
20735
20736
20736
20737
20737
20738
20738
20738
20740
20740
20740
20740
20740
20741
20741
20741
20742
20743
20743
20744
20744
20746
20746
20746
20746
20746
20746
20747
20749
20749
20749
20749
20750
20750
20750
20751
20751
20752
20752
20752
20752
20754
20754
20754
20755
20755
20755
20756
20756
20756
20757
20757
20757
20757
20757
20758
20758
20758
20758
20759
20759
20759
20759
20760
20760
20760
20761
20762
20762
20762
20763
20763
20764
20765
20766
20767
20767
20768
20773
20776
20777
20777
20777
20777
20778
20779
20779
20779
20780
20780
20780
20780
20781
20782
20782
20782
20783
20783
20783
20783
20786
20787
20787
20788
20788
20789
20789
20790
20791
20791
20791
20792
20792
20793
20793
20793
20793
20794
20794
20794
20794
20795
20796
20796
20796
20797
20798
20798
20798
20799
20799
20800
20800
20801
20801
20802
20802
20803
20803
20803
20804
20804
20804
20804
20804
20805
20805
20805
20805
20805
20806
20806
20806
20807
20808
20808
20809
20809
20811
20813
20813
20814
20815
20815
20815
20815
20816
20816
20817
20817
20818
20818
20820
20821
20822
20822
20822
20823
20823
20823
20824
20824
20824
20824
20827
20827
20828
20829
20829
20829
20830
20830
20830
20831
20831
20832
20833
20833
20833
20834
20835
20835
20835
20835
20835
20836
20836
20836
20836
20837
20838
20838
20839
20839
20840
20840
20840
20841
20842
20842
20842
20843
20844
20845
20845
20845
20845
20846
20846
20847
20847
20848
20850
20850
20850
20851
20851
20852
20853
20853
20853
20854
20854
20854
20855
20856
20856
20856
20858
20858
20858
20858
20859
20859
20861
20861
20862
20862
20862
20863
20863
20863
20864
20864
20864
20864
20865
20865
20866
20866
20867
20867
20867
20869
20869
20869
20870
20870
20871
20871
20871
20871
20871
20872
20873
20873
20874
20874
20874
20874
20874
20874
20875
20875
20875
20875
20876
20876
20876
20877
20878
20878
20879
20881
20881
20881
20881
20882
20882
20882
20882
20883
20883
20886
20886
20886
20888
20889
20890
20890
20891
20891
20891
20892
20892
20892
20893
20894
20894
20895
20896
20896
20897
20898
20899
20899
20899
20900
20900
20901
20902
20903
20903
20904
20904
20904
20904
20905
20905
20905
20906
20906
20906
20907
20907
20908
20908
20908
20910
20911
20911
20911
20911
20911
20912
20912
20913
20913
20913
20914
20914
20914
20916
20916
20916
20917
20918
20918
20919
20919
20920
20920
20921
20921
20922
20922
20922
20923
20923
20924
20924
20925
20926
20927
20927
20928
20928
20928
20928
20928
20928
20929
20930
20930
20930
20932
20932
20932
20932
20932
20932
20933
20934
20934
20934
20934
20934
20936
20938
20938
20938
20939
20939
20940
20940
20941
20941
20941
20942
20942
20943
20943
20945
20945
20945
20946
20946
20946
20946
20946
20947
20947
20948
20948
20948
20951
20951
20952
20952
20952
20953
20954
20954
20955
20955
20955
20955
20956
20957
20957
20957
20958
20959
20962
20964
20964
20965
20966
20966
20967
20967
20968
20968
20969
20969
20969
20969
20969
20971
20971
20971
20972
20972
20973
20973
20973
20973
20973
20975
20975
20977
20977
20978
20979
20979
20980
20982
20982
20982
20983
20983
20984
20984
20985
20985
20985
20985
20987
20989
20989
20989
20989
20989
20990
20991
20991
20993
20993
20994
20994
20996
20996
20997
21000
21000
21001
21001
21001
21003
21003
21004
21004
21005
21005
21006
21006
21007
21007
21007
21009
21009
21010
21011
21012
21012
21013
21015
21020
21020
21020
21021
21021
21022
21022
21022
21022
21023
21023
21023
21024
21024
21025
21025
21026
21027
21028
21028
21028
21029
21029
21030
21031
21031
21031
21031
21031
21033
21034
21034
21034
21034
21035
21036
21037
21037
21037
21038
21038
21038
21038
21039
21041
21041
21041
21042
21043
21043
21044
21044
21044
21046
21046
21047
21047
21047
21048
21048
21049
21052
21052
21052
21052
21053
21053
21054
21056
21056
21056
21057
21057
21057
21058
21058
21058
21058
21059
21059
21059
21061
21062
21062
21063
21063
21064
21064
21066
21066
21067
21068
21068
21068
21068
21068
21068
21069
21069
21069
21070
21070
21070
21071
21071
21073
21073
21073
21074
21074
21076
21076
21076
21076
21076
21080
21080
21080
21081
21081
21081
21082
21082
21082
21082
21083
21083
21083
21083
21084
21084
21085
21085
21086
21087
21087
21088
21088
21088
21089
21089
21089
21090
21090
21090
21091
21091
21092
21092
21092
21093
21093
21093
21095
21095
21095
21096
21096
21096
21096
21096
21096
21096
21096
21096
21097
21097
21098
21098
21098
21098
21099
21099
21099
21099
21099
21100
21100
21101
21101
21102
21103
21103
21103
21103
21103
21103
21104
21104
21104
21104
21105
21105
21105
21106
21106
21106
21107
21107
21107
21107
21107
21108
21108
21109
21109
21109
21109
21110
21111
21111
21112
21113
21113
21113
21114
21114
21115
21115
21115
21116
21116
21116
21117
21117
21118
21119
21119
21119
21120
21120
21120
21120
21120
21121
21122
21124
21125
21127
21128
21128
21128
21128
21130
21131
21132
21134
21134
21135
21136
21137
21137
21137
21137
21137
21138
21140
21140
21141
21141
21141
21141
21141
21142
21142
21142
21143
21143
21144
21144
21145
21146
21146
21147
21147
21147
21148
21148
21148
21148
21148
21149
21149
21149
21150
21150
21150
21151
21152
21152
21152
21152
21154
21154
21154
21155
21155
21155
21155
21156
21156
21156
21157
21157
21158
21158
21158
21159
21159
21160
21160
21160
21161
21161
21162
21162
21162
21164
21164
21165
21165
21166
21166
21166
21167
21167
21167
21167
21169
21169
21171
21172
21172
21173
21173
21174
21175
21175
21177
21177
21177
21177
21178
21179
21180
21180
21182
21182
21183
21183
21183
21183
21183
21184
21184
21184
21184
21185
21185
21186
21186
21186
21186
21187
21187
21188
21189
21189
21189
21190
21191
21191
21191
21191
21192
21192
21193
21194
21194
21194
21194
21194
21195
21195
21196
21198
21198
21200
21200
21203
21203
21204
21204
21206
21206
21206
21207
21207
21208
21209
21210
21210
21210
21211
21211
21211
21212
21214
21214
21217
21218
21219
21219
21219
21220
21220
21220
21221
21221
21223
21223
21224
21224
21224
21225
21225
21225
21225
21225
21226
21227
21228
21228
21230
21230
21230
21231
21232
21232
21232
21233
21233
21234
21236
21236
21237
21238
21239
21240
21240
21240
21240
21240
21240
21241
21242
21242
21244
21244
21245
21245
21246
21246
21246
21248
21249
21249
21251
21252
21253
21253
21253
21253
21253
21254
21254
21254
21255
21255
21255
21256
21256
21256
21257
21258
21258
21258
21258
21259
21259
21259
21260
21261
21262
21264
21264
21264
21264
21265
21265
21265
21265
21266
21266
21267
21268
21268
21268
21268
21268
21269
21270
21270
21270
21273
21273
21273
21273
21274
21274
21274
21276
21276
21277
21278
21279
21280
21280
21280
21283
21283
21285
21285
21285
21286
21286
21286
21287
21288
21288
21290
21291
21292
21292
21292
21292
21292
21293
21293
21293
21293
21294
21294
21294
21294
21296
21297
21298
21298
21298
21299
21301
21302
21302
21303
21303
21303
21304
21304
21304
21306
21306
21307
21307
21307
21308
21308
21309
21309
21310
21310
21310
21310
21310
21310
21310
21311
21311
21313
21314
21314
21315
21315
21315
21316
21318
21318
21319
21319
21319
21319
21319
21320
21321
21321
21321
21322
21322
21322
21322
21323
21323
21323
21323
21324
21324
21325
21325
21325
21326
21326
21326
21326
21327
21328
21329
21330
21330
21331
21336
21336
21336
21338
21339
21339
21339
21339
21340
21340
21340
21340
21341
21341
21342
21342
21343
21344
21344
21345
21345
21346
21347
21348
21348
21348
21349
21350
21350
21351
21351
21351
21351
21352
21352
21353
21353
21353
21353
21354
21355
21355
21355
21355
21355
21356
21357
21357
21358
21358
21359
21359
21359
21360
21360
21361
21361
21361
21362
21363
21363
21363
21363
21363
21364
21364
21365
21366
21366
21367
21367
21367
21368
21368
21368
21369
21369
21369
21369
21369
21369
21371
21372
21372
21372
21372
21373
21374
21376
21376
21376
21377
21378
21379
21379
21380
21380
21380
21382
21382
21382
21384
21385
21386
21386
21386
21387
21387
21387
21389
21389
21389
21389
21390
21390
21390
21391
21391
21392
21393
21393
21393
21393
21394
21394
21395
21397
21397
21398
21398
21399
21399
21399
21400
21400
21400
21400
21402
21403
21403
21403
21403
21404
21404
21405
21406
21406
21406
21406
21407
21408
21409
21411
21411
21411
21411
21412
21412
21413
21413
21413
21413
21414
21414
21415
21415
21415
21415
21415
21416
21416
21417
21417
21417
21418
21418
21418
21419
21419
21419
21421
21421
21421
21423
21423
21423
21424
21424
21424
21425
21425
21425
21426
21426
21427
21427
21428
21428
21429
21429
21429
21429
21430
21430
21431
21431
21433
21434
21434
21434
21435
21435
21437
21438
21438
21439
21439
21439
21440
21440
21441
21441
21441
21441
21441
21441
21442
21442
21442
21443
21443
21444
21444
21444
21445
21445
21446
21446
21447
21447
21447
21447
21447
21448
21448
21448
21449
21449
21450
21450
21451
21451
21451
21451
21452
21452
21453
21454
21454
21454
21454
21454
21455
21455
21455
21455
21455
21456
21456
21458
21458
21459
21460
21460
21461
21461
21462
21462
21462
21463
21464
21464
21464
21465
21465
21466
21466
21466
21467
21468
21468
21469
21469
21470
21470
21472
21472
21472
21473
21473
21473
21475
21476
21476
21476
21477
21478
21478
21479
21479
21480
21480
21481
21481
21481
21481
21482
21482
21482
21482
21483
21484
21484
21484
21484
21485
21485
21485
21487
21487
21487
21487
21488
21488
21489
21490
21491
21491
21491
21491
21492
21494
21494
21494
21495
21495
21496
21497
21498
21500
21500
21500
21501
21501
21501
21501
21501
21502
21503
21503
21505
21505
21505
21506
21506
21507
21508
21509
21510
21510
21512
21513
21513
21513
21514
21514
21515
21515
21515
21516
21517
21517
21520
21521
21523
21524
21525
21526
21526
21527
21528
21529
21529
21530
21530
21530
21531
21532
21533
21533
21533
21533
21533
21533
21533
21534
21534
21534
21535
21535
21535
21535
21537
21537
21537
21538
21539
21539
21540
21540
21540
21541
21542
21543
21543
21543
21543
21543
21543
21543
21545
21545
21545
21545
21546
21547
21548
21549
21549
21550
21550
21550
21550
21551
21552
21552
21554
21555
21555
21555
21555
21555
21556
21556
21556
21558
21558
21558
21559
21559
21561
21561
21562
21562
21562
21562
21563
21563
21563
21563
21564
21564
21564
21566
21566
21566
21567
21568
21569
21569
21571
21571
21571
21571
21571
21571
21571
21572
21572
21572
21573
21574
21575
21575
21575
21575
21575
21576
21576
21577
21579
21579
21581
21581
21582
21584
21584
21584
21585
21586
21588
21589
21589
21589
21590
21592
21592
21592
21593
21593
21594
21594
21596
21596
21596
21596
21597
21597
21597
21597
21597
21597
21598
21598
21598
21600
21600
21601
21605
21606
21607
21607
21608
21608
21610
21610
21610
21611
21612
21612
21612
21612
21613
21614
21614
21614
21614
21615
21615
21616
21616
21617
21618
21618
21618
21618
21618
21618
21619
21619
21619
21619
21619
21620
21621
21622
21624
21625
21626
21626
21626
21627
21627
21628
21629
21629
21630
21630
21630
21632
21632
21632
21633
21633
21634
21634
21635
21636
21636
21637
21637
21638
21640
21641
21641
21642
21642
21642
21642
21643
21643
21644
21644
21644
21644
21644
21645
21645
21645
21645
21646
21647
21647
21647
21647
21648
21648
21649
21649
21649
21651
21651
21651
21651
21651
21651
21653
21654
21654
21654
21655
21656
21656
21656
21656
21656
21656
21657
21657
21658
21658
21658
21658
21658
21658
21659
21659
21660
21660
21661
21661
21662
21663
21664
21664
21664
21665
21665
21666
21666
21667
21667
21667
21667
21668
21668
21668
21668
21670
21670
21671
21671
21671
21671
21672
21672
21672
21672
21674
21676
21676
21676
21677
21677
21677
21678
21679
21680
21680
21680
21680
21680
21681
21681
21683
21683
21683
21684
21685
21685
21686
21687
21687
21687
21688
21689
21690
21690
21691
21691
21691
21692
21694
21695
21696
21698
21698
21699
21700
21700
21701
21701
21701
21702
21702
21702
21702
21703
21703
21703
21705
21706
21706
21706
21707
21708
21708
21708
21710
21711
21712
21712
21713
21714
21714
21714
21714
21715
21715
21715
21715
21715
21716
21719
21719
21721
21722
21722
21723
21723
21724
21724
21725
21725
21725
21726
21726
21726
21727
21727
21727
21727
21727
21727
21728
21728
21728
21729
21730
21730
21730
21730
21730
21730
21731
21732
21733
21733
21733
21733
21734
21734
21734
21734
21735
21736
21736
21738
21739
21739
21739
21740
21740
21740
21741
21742
21743
21744
21744
21744
21745
21745
21746
21746
21747
21748
21749
21750
21750
21750
21750
21751
21752
21753
21753
21753
21756
21757
21757
21757
21759
21760
21761
21761
21762
21763
21765
21765
21765
21765
21765
21766
21766
21767
21767
21767
21768
21769
21770
21770
21771
21771
21771
21772
21772
21772
21772
21773
21774
21774
21774
21775
21775
21776
21776
21776
21777
21778
21779
21779
21779
21780
21781
21781
21781
21782
21782
21782
21782
21784
21784
21786
21786
21786
21786
21786
21787
21787
21788
21789
21789
21789
21789
21792
21794
21794
21795
21795
21796
21796
21796
21797
21797
21799
21800
21800
21802
21803
21810
21811
21812
21813
21813
21813
21813
21814
21814
21814
21814
21814
21815
21815
21815
21815
21816
21816
21818
21818
21819
21819
21819
21820
21820
21820
21820
21821
21821
21821
21822
21822
21823
21823
21825
21825
21826
21826
21826
21827
21827
21828
21828
21828
21828
21829
21829
21831
21831
21831
21832
21832
21833
21834
21834
21834
21834
21834
21836
21836
21837
21837
21837
21838
21838
21838
21840
21843
21844
21845
21845
21845
21845
21847
21848
21848
21848
21851
21851
21851
21852
21852
21853
21853
21854
21855
21857
21858
21858
21858
21858
21858
21858
21858
21859
21860
21860
21861
21861
21862
21862
21863
21864
21865
21866
21866
21867
21868
21868
21868
21869
21870
21871
21871
21872
21873
21873
21874
21874
21874
21875
21875
21876
21876
21876
21876
21876
21877
21878
21878
21878
21878
21879
21879
21880
21880
21882
21882
21883
21884
21884
21884
21884
21884
21885
21885
21886
21887
21887
21888
21888
21888
21889
21890
21894
21894
21895
21895
21895
21896
21896
21896
21896
21896
21897
21897
21898
21900
21900
21901
21902
21902
21902
21902
21905
21905
21905
21905
21906
21906
21907
21907
21907
21908
21909
21909
21909
21909
21910
21910
21910
21910
21911
21912
21913
21913
21914
21915
21915
21916
21916
21916
21917
21917
21917
21917
21918
21918
21919
21919
21920
21920
21921
21921
21921
21922
21922
21923
21923
21923
21923
21923
21925
21925
21926
21926
21926
21926
21927
21927
21927
21929
21929
21929
21929
21930
21930
21930
21930
21931
21932
21933
21934
21935
21935
21935
21935
21936
21936
21936
21937
21937
21938
21939
21940
21940
21940
21940
21940
21940
21940
21941
21942
21942
21942
21942
21942
21942
21943
21943
21944
21945
21946
21946
21948
21948
21949
21949
21949
21950
21951
21951
21952
21953
21953
21955
21956
21957
21958
21958
21961
21961
21962
21962
21963
21963
21964
21964
21964
21964
21965
21965
21966
21966
21968
21968
21968
21968
21968
21969
21969
21969
21970
21970
21970
21972
21972
21973
21973
21974
21974
21974
21974
21974
21974
21975
21977
21978
21978
21979
21979
21979
21980
21982
21983
21983
21983
21984
21985
21986
21986
21986
21987
21987
21988
21989
21989
21990
21991
21992
21992
21992
21992
21993
21993
21993
21993
21993
21993
21994
21994
21994
21994
21994
21995
21995
21995
21995
21995
21996
21997
21998
21998
21998
21998
22001
22002
22004
22005
22005
22005
22006
22006
22006
22007
22008
22008
22009
22009
22010
22010
22010
22010
22011
22011
22011
22011
22012
22013
22013
22014
22014
22017
22018
22019
22020
22020
22022
22022
22024
22024
22024
22025
22027
22027
22028
22028
22029
22030
22030
22031
22031
22031
22032
22032
22033
22034
22034
22034
22034
22034
22035
22035
22038
22038
22039
22040
22041
22041
22042
22043
22043
22044
22045
22045
22045
22048
22049
22050
22050
22050
22052
22052
22052
22052
22053
22053
22055
22055
22055
22056
22056
22056
22058
22058
22059
22059
22059
22059
22059
22060
22060
22061
22061
22062
22062
22062
22063
22064
22064
22065
22065
22066
22067
22067
22067
22068
22068
22068
22069
22069
22069
22069
22070
22070
22071
22072
22072
22072
22072
22073
22073
22075
22075
22075
22076
22076
22077
22077
22077
22077
22078
22078
22079
22082
22084
22084
22085
22085
22085
22086
22087
22087
22087
22087
22088
22088
22088
22089
22089
22090
22090
22090
22091
22091
22092
22093
22094
22094
22094
22094
22095
22095
22096
22096
22097
22098
22098
22099
22099
22099
22100
22100
22100
22101
22102
22102
22102
22103
22103
22104
22104
22104
22104
22105
22107
22107
22108
22108
22109
22110
22111
22111
22112
22112
22113
22114
22114
22115
22116
22116
22116
22117
22117
22117
22117
22117
22117
22117
22117
22119
22119
22119
22120
22120
22120
22120
22121
22121
22122
22123
22123
22124
22124
22125
22125
22126
22126
22127
22127
22128
22128
22129
22129
22129
22129
22130
22132
22132
22132
22133
22133
22133
22134
22134
22134
22135
22135
22135
22136
22137
22137
22138
22138
22139
22141
22141
22141
22142
22142
22142
22142
22143
22143
22144
22145
22145
22147
22147
22148
22148
22148
22149
22149
22150
22151
22151
22151
22151
22152
22153
22153
22153
22154
22154
22154
22154
22154
22155
22155
22156
22157
22157
22158
22158
22159
22160
22161
22162
22162
22162
22162
22163
22163
22164
22164
22164
22166
22167
22167
22168
22168
22169
22169
22170
22170
22172
22172
22173
22173
22173
22174
22174
22174
22176
22177
22177
22177
22177
22177
22177
22178
22178
22179
22179
22180
22181
22182
22182
22182
22182
22182
22183
22183
22184
22184
22184
22184
22184
22185
22185
22185
22187
22189
22190
22191
22192
22193
22193
22194
22195
22195
22196
22196
22196
22198
22198
22198
22199
22199
22199
22201
22202
22202
22202
22202
22202
22202
22203
22205
22205
22205
22205
22206
22206
22206
22206
22206
22206
22207
22207
22208
22208
22208
22208
22208
22208
22208
22208
22209
22209
22210
22210
22210
22211
22211
22211
22212
22212
22212
22212
22213
22214
22214
22215
22217
22218
22218
22218
22219
22219
22219
22221
22221
22222
22222
22224
22224
22224
22224
22225
22225
22226
22227
22227
22228
22229
22230
22230
22231
22231
22231
22231
22231
22231
22231
22233
22233
22234
22234
22236
22236
22236
22237
22237
22237
22238
22238
22238
22238
22239
22239
22240
22241
22241
22242
22242
22242
22243
22243
22243
22244
22244
22244
22244
22245
22245
22246
22246
22246
22247
22249
22250
22250
22251
22251
22252
22253
22254
22255
22256
22256
22257
22258
22258
22260
22260
22260
22262
22263
22264
22264
22265
22265
22265
22265
22267
22267
22268
22270
22271
22271
22271
22272
22273
22273
22273
22274
22275
22275
22275
22275
22276
22276
22276
22277
22279
22279
22279
22280
22280
22281
22282
22282
22282
22283
22283
22284
22285
22286
22288
22289
22289
22289
22289
22291
22292
22292
22293
22294
22294
22295
22296
22296
22298
22301
22303
22303
22303
22305
22305
22305
22306
22307
22308
22309
22309
22310
22310
22312
22312
22314
22315
22315
22315
22315
22315
22317
22317
22318
22318
22318
22319
22319
22319
22320
22320
22321
22321
22322
22323
22323
22323
22325
22325
22326
22326
22326
22329
22329
22330
22331
22332
22332
22333
22333
22333
22334
22335
22337
22337
22337
22337
22337
22338
22338
22339
22339
22339
22340
22340
22340
22341
22341
22343
22343
22345
22345
22346
22348
22351
22352
22352
22352
22352
22353
22354
22354
22354
22355
22355
22355
22355
22355
22356
22357
22357
22359
22360
22361
22361
22361
22361
22362
22362
22363
22364
22364
22365
22366
22366
22367
22367
22368
22368
22368
22368
22369
22369
22371
22371
22372
22372
22372
22372
22374
22375
22375
22376
22377
22377
22378
22378
22378
22379
22380
22380
22380
22380
22381
22381
22381
22381
22381
22382
22383
22385
22386
22387
22387
22387
22387
22388
22388
22388
22388
22388
22389
22390
22392
22392
22393
22394
22395
22395
22396
22396
22396
22397
22397
22398
22398
22398
22399
22399
22399
22399
22400
22400
22401
22401
22402
22402
22403
22404
22404
22405
22405
22409
22409
22411
22411
22411
22412
22412
22412
22413
22414
22414
22414
22414
22414
22416
22416
22416
22417
22417
22417
22417
22418
22419
22419
22419
22420
22420
22422
22423
22423
22424
22425
22425
22425
22426
22427
22428
22428
22429
22430
22430
22430
22431
22431
22432
22433
22433
22433
22433
22433
22433
22434
22434
22434
22435
22435
22436
22437
22437
22437
22438
22439
22441
22441
22443
22443
22443
22443
22444
22445
22445
22445
22446
22446
22448
22449
22450
22450
22452
22452
22452
22453
22453
22453
22453
22454
22454
22455
22455
22456
22456
22456
22457
22460
22460
22461
22461
22462
22462
22463
22463
22463
22465
22465
22465
22465
22465
22466
22467
22467
22467
22468
22468
22469
22470
22471
22472
22473
22474
22475
22475
22475
22475
22477
22478
22478
22479
22479
22479
22479
22480
22480
22481
22481
22481
22482
22482
22482
22483
22483
22483
22484
22485
22485
22485
22486
22486
22487
22487
22488
22488
22488
22488
22488
22489
22489
22489
22491
22492
22492
22493
22493
22494
22494
22495
22495
22495
22495
22495
22497
22497
22498
22499
22499
22499
22499
22500
22500
22501
22501
22503
22503
22503
22504
22504
22505
22505
22505
22507
22507
22508
22508
22508
22508
22509
22509
22509
22510
22511
22511
22511
22511
22513
22513
22513
22513
22514
22514
22515
22515
22516
22517
22517
22517
22518
22519
22519
22519
22520
22521
22522
22522
22523
22523
22524
22524
22525
22525
22526
22526
22527
22527
22528
22528
22529
22530
22530
22530
22530
22531
22531
22532
22532
22533
22533
22533
22533
22533
22533
22534
22534
22534
22534
22534
22534
22536
22536
22536
22536
22537
22538
22538
22539
22540
22540
22540
22542
22543
22543
22544
22544
22544
22544
22545
22545
22545
22545
22546
22546
22546
22547
22547
22547
22547
22547
22548
22548
22548
22549
22550
22550
22550
22550
22551
22551
22553
22553
22553
22557
22557
22558
22558
22559
22560
22561
22561
22562
22563
22564
22564
22565
22566
22566
22568
22569
22571
22571
22572
22572
22573
22574
22576
22576
22577
22577
22579
22579
22580
22580
22580
22580
22580
22580
22580
22581
22581
22581
22581
22581
22582
22583
22583
22584
22584
22584
22585
22585
22587
22588
22588
22588
22589
22589
22589
22590
22590
22590
22590
22590
22590
22591
22591
22591
22592
22592
22592
22593
22594
22595
22595
22597
22597
22598
22598
22598
22598
22600
22600
22601
22601
22601
22601
22602
22603
22603
22604
22604
22605
22606
22606
22607
22608
22608
22608
22608
22609
22610
22610
22611
22611
22611
22611
22612
22613
22613
22616
22617
22617
22618
22619
22620
22620
22621
22621
22621
22622
22622
22622
22622
22622
22623
22623
22623
22624
22625
22626
22626
22626
22627
22627
22628
22628
22629
22630
22630
22630
22630
22632
22632
22632
22632
22633
22633
22633
22634
22634
22635
22635
22635
22636
22636
22636
22637
22637
22637
22638
22638
22638
22638
22638
22638
22639
22639
22640
22640
22640
22640
22642
22642
22642
22643
22643
22643
22644
22645
22645
22647
22648
22648
22650
22651
22651
22652
22652
22652
22653
22653
22654
22655
22655
22655
22656
22656
22657
22657
22657
22657
22657
22658
22658
22658
22659
22659
22659
22659
22659
22659
22661
22662
22664
22664
22664
22665
22665
22666
22666
22667
22667
22668
22668
22669
22669
22670
22670
22671
22672
22673
22673
22675
22675
22675
22675
22675
22676
22676
22676
22677
22677
22679
22680
22680
22680
22680
22681
22681
22681
22681
22682
22683
22683
22683
22685
22687
22688
22688
22689
22690
22690
22690
22691
22692
22692
22693
22693
22694
22695
22696
22698
22699
22699
22700
22701
22703
22703
22703
22703
22704
22704
22705
22705
22705
22707
22708
22708
22708
22709
22710
22711
22711
22711
22712
22713
22713
22713
22713
22713
22714
22714
22715
22716
22717
22717
22718
22718
22719
22719
22720
22721
22721
22721
22723
22723
22724
22726
22728
22728
22729
22729
22730
22730
22730
22731
22732
22734
22734
22734
22734
22734
22735
22735
22736
22736
22736
22737
22738
22738
22738
22739
22739
22739
22739
22741
22741
22741
22744
22745
22745
22745
22745
22746
22746
22747
22747
22748
22748
22748
22749
22749
22749
22750
22751
22751
22752
22753
22753
22753
22753
22753
22753
22755
22756
22757
22757
22758
22758
22758
22758
22760
22761
22761
22761
22761
22764
22764
22765
22765
22765
22765
22765
22766
22766
22766
22766
22767
22769
22770
22771
22771
22771
22772
22772
22772
22773
22775
22775
22775
22778
22778
22779
22779
22779
22780
22780
22781
22782
22782
22782
22782
22782
22783
22785
22785
22787
22787
22788
22788
22789
22790
22790
22790
22791
22791
22791
22792
22792
22792
22793
22794
22794
22794
22794
22796
22796
22797
22797
22798
22799
22800
22800
22800
22801
22801
22801
22801
22802
22803
22805
22806
22806
22807
22807
22808
22809
22811
22811
22811
22811
22811
22812
22812
22814
22814
22814
22814
22815
22815
22816
22817
22819
22821
22821
22822
22824
22824
22826
22827
22828
22828
22829
22829
22829
22830
22831
22831
22831
22832
22832
22832
22832
22834
22834
22834
22835
22836
22836
22837
22837
22837
22837
22838
22838
22838
22838
22839
22839
22839
22840
22841
22842
22843
22844
22845
22845
22845
22845
22846
22848
22848
22848
22848
22848
22849
22849
22850
22850
22850
22851
22851
22852
22853
22853
22853
22854
22854
22854
22856
22858
22858
22858
22858
22859
22859
22859
22860
22860
22860
22861
22861
22862
22863
22863
22864
22864
22864
22864
22865
22865
22866
22866
22868
22869
22869
22870
22870
22870
22871
22871
22873
22874
22874
22876
22877
22877
22877
22877
22877
22878
22880
22880
22880
22881
22881
22882
22883
22884
22884
22884
22884
22884
22885
22885
22886
22886
22887
22887
22887
22889
22889
22890
22890
22891
22891
22891
22891
22892
22893
22894
22894
22896
22899
22899
22900
22901
22903
22903
22903
22905
22905
22907
22907
22907
22907
22908
22909
22909
22910
22910
22912
22912
22913
22913
22913
22913
22913
22913
22916
22916
22916
22917
22917
22918
22919
22920
22920
22920
22920
22922
22922
22922
22923
22923
22923
22924
22924
22925
22926
22926
22927
22927
22927
22928
22929
22929
22929
22929
22929
22930
22930
22931
22932
22934
22935
22935
22937
22937
22940
22940
22941
22942
22942
22943
22944
22944
22944
22945
22945
22946
22946
22946
22946
22947
22947
22947
22948
22949
22949
22950
22952
22953
22953
22954
22954
22954
22954
22954
22954
22955
22956
22957
22957
22957
22958
22958
22958
22958
22959
22959
22961
22961
22962
22962
22964
22966
22967
22967
22967
22968
22968
22969
22969
22970
22970
22971
22971
22973
22973
22973
22974
22975
22975
22976
22976
22976
22977
22977
22978
22979
22980
22981
22981
22982
22982
22983
22983
22983
22983
22985
22986
22986
22986
22987
22988
22988
22989
22990
22990
22990
22991
22991
22991
22992
22992
22993
22994
22994
22995
22995
22995
22995
22996
22997
22997
22998
22999
23000
23001
23001
23001
23001
23002
23003
23003
23004
23004
23004
23005
23005
23007
23008
23008
23009
23010
23012
23013
23013
23013
23016
23016
23017
23017
23018
23018
23019
23019
23020
23020
23021
23021
23022
23022
23023
23024
23024
23025
23025
23025
23026
23027
23027
23027
23030
23030
23031
23031
23032
23033
23034
23035
23036
23037
23037
23038
23039
23039
23040
23041
23041
23041
23041
23042
23042
23042
23043
23043
23043
23044
23045
23045
23045
23046
23046
23047
23047
23048
23050
23051
23051
23051
23051
23052
23052
23052
23053
23053
23053
23054
23056
23058
23058
23058
23059
23061
23061
23061
23062
23062
23063
23063
23063
23064
23065
23066
23067
23068
23069
23070
23070
23070
23070
23072
23073
23073
23074
23074
23074
23075
23075
23076
23078
23078
23078
23078
23079
23079
23079
23080
23080
23080
23081
23081
23085
23085
23087
23089
23089
23089
23089
23090
23091
23091
23091
23092
23092
23092
23093
23095
23095
23096
23096
23097
23098
23098
23099
23100
23100
23101
23102
23102
23103
23103
23103
23103
23104
23104
23106
23106
23107
23109
23109
23109
23109
23109
23114
23115
23115
23115
23116
23116
23116
23116
23116
23116
23117
23118
23118
23119
23119
23121
23121
23122
23122
23125
23126
23127
23127
23127
23128
23129
23130
23130
23130
23131
23131
23132
23132
23132
23134
23134
23135
23137
23137
23138
23139
23140
23140
23141
23143
23143
23143
23144
23144
23144
23144
23144
23145
23145
23145
23145
23146
23146
23146
23146
23146
23146
23147
23148
23149
23150
23150
23151
23151
23151
23152
23153
23153
23154
23154
23156
23156
23157
23157
23157
23158
23160
23160
23160
23161
23161
23161
23161
23162
23164
23164
23164
23165
23166
23166
23166
23167
23167
23167
23167
23167
23167
23168
23169
23171
23172
23173
23174
23174
23174
23174
23175
23175
23175
23175
23175
23176
23176
23176
23176
23176
23177
23177
23177
23178
23179
23179
23180
23182
23182
23182
23183
23184
23184
23185
23185
23185
23186
23186
23186
23186
23186
23186
23187
23187
23188
23188
23189
23189
23190
23191
23192
23192
23193
23193
23193
23193
23194
23195
23195
23196
23196
23196
23196
23197
23197
23198
23198
23198
23198
23198
23200
23201
23202
23202
23204
23206
23207
23207
23207
23208
23208
23208
23208
23208
23209
23209
23209
23210
23211
23211
23212
23213
23213
23214
23214
23215
23215
23215
23216
23217
23217
23218
23220
23220
23221
23221
23221
23223
23223
23224
23225
23225
23226
23226
23227
23227
23228
23228
23228
23229
23229
23230
23231
23231
23232
23232
23232
23232
23233
23234
23234
23235
23235
23235
23235
23236
23236
23237
23237
23237
23237
23238
23238
23238
23239
23239
23239
23240
23241
23241
23243
23243
23246
23246
23246
23246
23247
23248
23248
23249
23249
23250
23250
23251
23251
23251
23252
23252
23252
23253
23253
23253
23253
23254
23254
23255
23256
23257
23258
23258
23258
23258
23259
23259
23259
23260
23260
23260
23260
23261
23262
23263
23263
23264
23265
23266
23266
23266
23267
23267
23268
23268
23268
23269
23269
23269
23269
23269
23269
23272
23272
23273
23274
23274
23274
23275
23275
23276
23276
23276
23276
23277
23277
23279
23280
23280
23280
23281
23282
23282
23282
23282
23283
23283
23283
23284
23284
23284
23285
23287
23287
23287
23287
23289
23289
23290
23290
23292
23293
23294
23294
23295
23296
23296
23297
23297
23298
23298
23299
23299
23300
23300
23301
23301
23302
23302
23303
23303
23303
23303
23304
23304
23305
23306
23309
23310
23311
23311
23312
23313
23314
23314
23314
23315
23315
23315
23316
23316
23316
23317
23317
23317
23317
23317
23318
23319
23319
23320
23320
23320
23321
23321
23321
23322
23322
23324
23326
23326
23327
23328
23329
23330
23331
23333
23334
23336
23336
23336
23337
23337
23338
23339
23339
23339
23339
23340
23340
23340
23340
23341
23341
23341
23342
23343
23343
23344
23346
23346
23348
23348
23348
23349
23351
23351
23351
23352
23353
23354
23354
23354
23355
23355
23356
23357
23357
23358
23359
23360
23362
23362
23362
23362
23363
23363
23363
23363
23364
23365
23366
23366
23366
23366
23367
23367
23368
23369
23369
23369
23370
23371
23371
23372
23372
23374
23375
23375
23377
23377
23377
23377
23377
23378
23378
23378
23378
23378
23380
23380
23380
23381
23381
23382
23382
23382
23383
23384
23385
23385
23385
23386
23386
23386
23387
23387
23387
23388
23388
23391
23391
23391
23392
23393
23393
23393
23393
23393
23393
23395
23395
23395
23395
23396
23398
23399
23400
23401
23403
23403
23403
23403
23404
23405
23405
23406
23406
23407
23408
23408
23409
23409
23410
23411
23411
23411
23411
23412
23412
23413
23414
23416
23416
23416
23416
23417
23417
23418
23418
23418
23419
23421
23421
23421
23422
23423
23423
23424
23424
23425
23426
23426
23427
23427
23428
23428
23429
23429
23429
23430
23431
23432
23433
23433
23434
23435
23435
23436
23436
23436
23437
23437
23437
23438
23439
23440
23441
23443
23444
23444
23444
23444
23444
23444
23445
23445
23445
23446
23446
23446
23447
23447
23447
23447
23448
23448
23448
23450
23450
23450
23451
23451
23451
23451
23452
23452
23452
23452
23452
23453
23453
23453
23453
23453
23453
23454
23454
23454
23455
23455
23455
23456
23457
23457
23457
23458
23458
23458
23459
23459
23459
23460
23460
23460
23462
23462
23463
23464
23464
23465
23465
23467
23467
23467
23467
23467
23467
23467
23467
23470
23471
23471
23471
23472
23473
23474
23475
23477
23477
23479
23480
23481
23481
23481
23485
23485
23485
23486
23486
23486
23487
23487
23487
23489
23489
23490
23490
23490
23491
23491
23492
23493
23494
23494
23494
23495
23495
23496
23496
23496
23497
23497
23497
23498
23500
23500
23500
23500
23501
23501
23502
23502
23503
23504
23504
23505
23505
23505
23506
23507
23508
23509
23509
23509
23510
23511
23511
23512
23513
23514
23515
23516
23516
23516
23519
23519
23519
23521
23521
23521
23521
23521
23521
23521
23521
23522
23522
23522
23523
23523
23523
23523
23524
23524
23525
23525
23525
23527
23528
23529
23529
23529
23530
23530
23530
23530
23531
23531
23531
23532
23532
23532
23534
23534
23534
23534
23535
23536
23538
23538
23538
23539
23539
23539
23539
23541
23541
23542
23542
23542
23544
23544
23544
23544
23544
23544
23545
23545
23546
23546
23547
23548
23548
23549
23550
23551
23551
23551
23551
23552
23553
23553
23554
23554
23554
23555
23556
23556
23557
23557
23557
23558
23559
23559
23560
23560
23560
23561
23562
23563
23563
23565
23565
23565
23566
23566
23566
23566
23566
23567
23567
23567
23568
23569
23569
23569
23569
23570
23571
23572
23572
23573
23574
23575
23575
23575
23575
23576
23576
23578
23578
23579
23580
23581
23582
23582
23583
23583
23584
23584
23585
23586
23586
23587
23588
23589
23589
23590
23590
23590
23591
23591
23591
23592
23592
23593
23593
23594
23594
23595
23596
23597
23597
23597
23598
23598
23599
23599
23600
23600
23601
23602
23602
23603
23603
23603
23604
23604
23604
23604
23604
23605
23606
23606
23607
23607
23607
23607
23608
23609
23609
23609
23610
23611
23613
23615
23615
23615
23617
23617
23617
23618
23618
23618
23619
23619
23620
23620
23620
23620
23621
23622
23623
23623
23624
23624
23625
23627
23628
23628
23629
23629
23629
23630
23631
23631
23631
23632
23634
23634
23636
23637
23637
23638
23639
23639
23639
23641
23641
23641
23641
23642
23643
23643
23643
23644
23645
23645
23645
23646
23646
23647
23647
23647
23647
23648
23648
23649
23651
23651
23652
23653
23653
23653
23654
23655
23655
23655
23656
23656
23656
23657
23657
23659
23659
23660
23660
23661
23661
23662
23662
23663
23665
23666
23666
23667
23667
23669
23669
23669
23670
23670
23671
23671
23671
23671
23671
23672
23672
23672
23673
23673
23674
23674
23676
23677
23677
23677
23678
23680
23680
23681
23681
23682
23682
23682
23683
23683
23684
23685
23685
23686
23686
23686
23686
23687
23689
23690
23691
23691
23691
23692
23694
23695
23696
23697
23697
23698
23698
23699
23699
23700
23700
23700
23701
23701
23701
23703
23705
23706
23708
23708
23708
23709
23710
23711
23711
23711
23711
23711
23712
23713
23713
23713
23714
23715
23715
23715
23716
23716
23716
23717
23717
23719
23720
23721
23722
23722
23722
23722
23723
23723
23723
23724
23726
23727
23728
23728
23730
23731
23731
23731
23731
23731
23732
23732
23733
23733
23733
23734
23734
23734
23735
23737
23738
23738
23738
23738
23738
23739
23739
23739
23739
23739
23740
23740
23741
23743
23744
23745
23745
23746
23746
23747
23747
23747
23749
23749
23749
23749
23750
23750
23751
23752
23752
23752
23753
23753
23755
23755
23756
23757
23757
23758
23758
23758
23758
23763
23763
23764
23764
23764
23766
23766
23766
23767
23767
23767
23768
23768
23768
23770
23771
23771
23771
23772
23772
23772
23773
23773
23774
23775
23777
23779
23779
23779
23779
23780
23780
23780
23782
23782
23782
23782
23782
23783
23784
23785
23785
23787
23787
23788
23788
23788
23789
23790
23790
23791
23791
23792
23793
23793
23794
23794
23794
23794
23794
23797
23798
23798
23799
23800
23800
23801
23801
23801
23801
23801
23802
23803
23803
23804
23804
23805
23806
23806
23806
23806
23808
23808
23808
23809
23809
23810
23810
23810
23812
23812
23813
23813
23813
23814
23815
23815
23815
23816
23816
23817
23817
23817
23818
23818
23820
23821
23822
23824
23824
23824
23825
23825
23825
23825
23826
23826
23826
23827
23828
23828
23829
23829
23829
23829
23829
23830
23830
23830
23830
23832
23832
23833
23833
23834
23834
23834
23834
23835
23835
23836
23836
23836
23836
23837
23837
23837
23838
23839
23840
23840
23841
23842
23842
23843
23844
23844
23844
23845
23845
23846
23848
23848
23848
23849
23849
23851
23851
23851
23852
23853
23854
23855
23855
23856
23857
23858
23859
23859
23860
23861
23863
23863
23863
23864
23864
23865
23865
23866
23868
23869
23869
23870
23871
23871
23872
23873
23873
23874
23874
23874
23874
23875
23876
23876
23876
23877
23878
23878
23880
23881
23881
23882
23882
23882
23882
23883
23883
23884
23884
23885
23886
23888
23888
23888
23890
23890
23890
23891
23891
23891
23892
23892
23893
23893
23894
23894
23894
23895
23895
23895
23897
23897
23899
23900
23900
23901
23901
23901
23901
23901
23901
23902
23903
23904
23904
23904
23905
23905
23905
23905
23906
23906
23906
23907
23907
23908
23908
23908
23908
23909
23910
23911
23911
23911
23911
23911
23911
23912
23913
23913
23913
23913
23913
23914
23915
23915
23915
23917
23918
23919
23919
23919
23920
23921
23921
23921
23922
23922
23922
23923
23924
23925
23926
23926
23926
23927
23927
23927
23928
23928
23929
23929
23931
23932
23933
23933
23933
23933
23933
23933
23933
23935
23935
23936
23936
23936
23937
23938
23939
23939
23939
23939
23939
23939
23940
23941
23942
23942
23943
23943
23943
23944
23944
23945
23945
23945
23946
23947
23947
23950
23951
23951
23954
23954
23954
23955
23955
23955
23955
23956
23957
23957
23958
23958
23958
23958
23958
23958
23958
23959
23959
23959
23959
23960
23960
23960
23960
23961
23962
23963
23963
23964
23965
23965
23965
23965
23965
23967
23967
23967
23967
23967
23968
23968
23968
23968
23970
23971
23971
23972
23972
23973
23974
23975
23978
23978
23978
23979
23979
23979
23980
23981
23982
23983
23983
23983
23983
23983
23984
23984
23984
23985
23985
23986
23987
23987
23989
23992
23993
23993
23994
23994
23994
23994
23994
23994
23995
23996
23996
23997
23997
23998
23998
23999
23999
24000
24000
24000
24001
24003
24003
24004
24004
24004
24004
24005
24005
24006
24006
24006
24008
24008
24008
24008
24010
24011
24012
24013
24013
24015
24017
24017
24018
24018
24018
24018
24019
24019
24019
24019
24020
24020
24020
24020
24020
24020
24021
24021
24021
24021
24022
24023
24024
24024
24025
24025
24026
24027
24028
24028
24028
24029
24029
24030
24031
24032
24032
24032
24033
24033
24034
24034
24034
24034
24036
24037
24037
24037
24038
24038
24038
24038
24039
24039
24039
24039
24040
24040
24040
24040
24040
24042
24043
24043
24045
24045
24045
24046
24046
24047
24048
24048
24048
24049
24049
24051
24052
24053
24054
24056
24056
24056
24056
24057
24057
24057
24057
24057
24057
24058
24058
24059
24059
24059
24060
24061
24063
24063
24064
24064
24065
24065
24066
24066
24067
24068
24069
24069
24069
24070
24071
24072
24072
24073
24073
24073
24073
24073
24074
24074
24074
24076
24076
24076
24076
24077
24077
24077
24078
24078
24079
24080
24080
24081
24081
24083
24084
24084
24084
24085
24086
24087
24087
24087
24087
24088
24088
24090
24090
24090
24092
24092
24092
24093
24093
24094
24094
24095
24095
24096
24096
24097
24097
24097
24098
24098
24098
24098
24098
24099
24100
24100
24101
24101
24101
24102
24102
24102
24102
24105
24105
24106
24106
24106
24106
24106
24106
24107
24107
24107
24107
24108
24108
24108
24110
24110
24111
24112
24112
24113
24113
24114
24114
24115
24116
24117
24117
24118
24119
24119
24119
24119
24120
24121
24121
24122
24122
24123
24123
24123
24123
24124
24124
24125
24126
24126
24126
24127
24128
24128
24128
24128
24129
24130
24130
24132
24133
24134
24136
24137
24137
24137
24138
24138
24139
24139
24139
24140
24140
24142
24142
24142
24143
24144
24145
24145
24146
24148
24148
24148
24148
24149
24149
24150
24150
24150
24150
24150
24150
24150
24151
24151
24152
24153
24153
24154
24154
24154
24154
24155
24155
24156
24157
24158
24158
24158
24159
24159
24159
24162
24162
24163
24163
24163
24163
24163
24163
24164
24165
24165
24166
24166
24166
24166
24167
24167
24167
24168
24169
24170
24171
24171
24171
24171
24173
24173
24174
24175
24176
24176
24176
24177
24177
24177
24178
24178
24179
24180
24181
24182
24183
24185
24187
24187
24187
24189
24190
24190
24191
24191
24193
24193
24193
24193
24193
24194
24194
24194
24194
24195
24196
24196
24196
24196
24197
24197
24197
24197
24197
24198
24198
24199
24199
24201
24202
24205
24205
24206
24207
24207
24208
24209
24209
24210
24210
24210
24210
24211
24212
24212
24212
24212
24213
24214
24214
24215
24215
24216
24216
24217
24217
24217
24217
24218
24218
24218
24218
24219
24220
24220
24221
24223
24223
24223
24224
24225
24225
24225
24226
24227
24227
24228
24228
24229
24229
24230
24231
24231
24231
24231
24231
24232
24233
24233
24234
24234
24234
24234
24234
24235
24235
24235
24235
24236
24237
24237
24238
24238
24239
24240
24240
24240
24240
24241
24241
24241
24242
24242
24243
24245
24245
24245
24246
24247
24248
24248
24250
24251
24252
24252
24253
24255
24257
24258
24259
24261
24262
24262
24264
24264
24264
24265
24265
24265
24265
24267
24267
24268
24268
24268
24269
24270
24270
24270
24270
24271
24271
24272
24272
24273
24274
24275
24275
24277
24277
24278
24278
24279
24279
24280
24280
24280
24281
24281
24281
24282
24283
24284
24286
24286
24287
24287
24287
24288
24288
24288
24289
24289
24291
24291
24292
24292
24292
24294
24294
24295
24297
24298
24298
24298
24299
24300
24300
24301
24301
24301
24302
24302
24303
24303
24303
24304
24304
24305
24305
24306
24306
24306
24306
24307
24307
24307
24307
24309
24309
24310
24310
24310
24311
24311
24314
24314
24314
24315
24315
24316
24316
24316
24317
24318
24319
24319
24320
24320
24322
24322
24324
24324
24324
24325
24325
24325
24325
24327
24327
24328
24328
24328
24328
24329
24331
24331
24332
24333
24333
24334
24335
24335
24335
24335
24335
24337
24337
24337
24338
24339
24339
24340
24340
24341
24341
24341
24342
24342
24343
24343
24343
24344
24344
24344
24345
24346
24348
24348
24348
24349
24350
24350
24350
24351
24352
24352
24352
24352
24353
24355
24356
24356
24356
24357
24357
24357
24357
24358
24359
24359
24361
24361
24362
24362
24364
24364
24364
24364
24365
24366
24366
24366
24367
24367
24369
24369
24370
24371
24372
24375
24376
24376
24376
24377
24379
24379
24379
24380
24381
24381
24382
24382
24382
24383
24383
24384
24384
24387
24387
24387
24389
24389
24389
24390
24390
24391
24391
24392
24392
24392
24392
24393
24393
24393
24393
24394
24394
24394
24394
24395
24395
24395
24397
24397
24398
24398
24399
24399
24399
24399
24399
24400
24401
24402
24403
24403
24404
24405
24406
24406
24406
24406
24406
24406
24406
24407
24408
24408
24408
24408
24409
24409
24409
24409
24410
24411
24411
24412
24412
24412
24412
24413
24414
24415
24415
24415
24415
24415
24415
24416
24416
24418
24418
24418
24418
24418
24419
24420
24421
24423
24424
24425
24426
24426
24426
24426
24427
24428
24428
24429
24429
24429
24429
24431
24432
24433
24433
24434
24435
24436
24436
24436
24437
24438
24438
24438
24439
24439
24441
24441
24442
24444
24444
24444
24445
24446
24446
24447
24448
24448
24448
24449
24449
24451
24451
24452
24452
24454
24454
24455
24456
24457
24458
24458
24458
24459
24460
24461
24461
24461
24462
24464
24464
24464
24465
24465
24465
24467
24468
24468
24468
24468
24468
24469
24469
24470
24471
24471
24472
24472
24472
24473
24474
24475
24477
24477
24477
24478
24478
24478
24478
24479
24479
24479
24480
24480
24481
24482
24482
24482
24482
24483
24483
24485
24485
24487
24487
24487
24487
24488
24488
24489
24489
24490
24490
24490
24491
24491
24491
24491
24492
24492
24492
24493
24494
24494
24494
24495
24495
24496
24496
24497
24501
24502
24503
24504
24504
24505
24506
24506
24506
24507
24507
24508
24508
24508
24509
24509
24509
24510
24510
24510
24510
24511
24511
24511
24511
24512
24513
24513
24513
24514
24514
24515
24515
24515
24516
24516
24516
24516
24517
24517
24517
24517
24517
24519
24519
24520
24521
24521
24522
24523
24523
24524
24524
24524
24524
24524
24525
24527
24527
24528
24528
24530
24530
24531
24531
24531
24532
24533
24534
24534
24534
24535
24536
24536
24537
24538
24538
24543
24544
24545
24545
24546
24547
24548
24548
24548
24549
24549
24549
24549
24550
24550
24550
24551
24551
24552
24552
24552
24553
24553
24554
24554
24554
24554
24554
24555
24555
24555
24555
24555
24556
24557
24557
24558
24559
24559
24559
24559
24560
24561
24563
24564
24566
24566
24567
24568
24569
24571
24572
24572
24572
24572
24572
24574
24574
24576
24577
24577
24577
24578
24578
24579
24580
24581
24581
24581
24581
24581
24582
24583
24584
24584
24585
24585
24586
24587
24587
24588
24588
24590
24590
24590
24590
24591
24591
24591
24591
24592
24592
24592
24593
24593
24594
24595
24595
24596
24596
24596
24596
24597
24598
24598
24598
24598
24598
24598
24599
24599
24600
24600
24600
24601
24601
24602
24602
24604
24605
24606
24607
24608
24609
24609
24609
24609
24610
24611
24611
24612
24614
24614
24615
24616
24616
24616
24617
24617
24618
24619
24620
24621
24622
24623
24623
24623
24623
24625
24625
24625
24628
24629
24629
24631
24633
24633
24634
24634
24634
24635
24635
24635
24635
24636
24636
24638
24638
24638
24638
24638
24638
24639
24640
24641
24641
24642
24644
24646
24646
24647
24647
24647
24647
24647
24647
24647
24648
24648
24649
24649
24649
24650
24650
24651
24651
24651
24654
24654
24654
24654
24654
24655
24655
24656
24656
24657
24657
24658
24658
24658
24659
24659
24659
24660
24660
24660
24661
24661
24662
24662
24663
24664
24664
24664
24665
24665
24665
24666
24666
24666
24666
24667
24667
24668
24668
24668
24668
24669
24669
24670
24671
24671
24672
24673
24673
24674
24674
24675
24676
24677
24678
24678
24679
24680
24681
24683
24684
24684
24686
24687
24687
24687
24687
24687
24687
24688
24688
24688
24689
24690
24690
24691
24692
24692
24692
24693
24693
24693
24695
24695
24695
24696
24696
24697
24697
24697
24698
24698
24700
24701
24702
24703
24703
24705
24707
24707
24707
24707
24708
24709
24709
24710
24710
24711
24711
24713
24713
24714
24714
24714
24715
24715
24715
24715
24716
24718
24718
24719
24721
24721
24721
24722
24722
24722
24723
24724
24724
24724
24724
24725
24725
24726
24726
24727
24729
24730
24732
24732
24732
24733
24733
24734
24734
24735
24735
24735
24736
24737
24738
24738
24738
24739
24739
24739
24740
24740
24741
24742
24742
24743
24743
24743
24743
24743
24744
24744
24744
24745
24745
24746
24748
24748
24749
24749
24749
24750
24751
24751
24751
24751
24753
24753
24753
24753
24754
24755
24756
24756
24757
24757
24757
24757
24757
24757
24757
24758
24758
24759
24760
24762
24762
24763
24763
24763
24763
24763
24763
24763
24764
24765
24766
24766
24767
24767
24769
24769
24769
24770
24770
24771
24771
24771
24772
24773
24774
24774
24775
24777
24777
24777
24777
24779
24780
24780
24781
24781
24782
24782
24783
24783
24784
24784
24785
24785
24786
24786
24788
24788
24789
24789
24789
24790
24791
24791
24791
24791
24792
24793
24793
24794
24794
24795
24795
24795
24795
24796
24796
24796
24796
24797
24799
24799
24799
24799
24800
24800
24802
24802
24804
24804
24805
24805
24806
24806
24807
24807
24809
24809
24810
24810
24812
24814
24814
24815
24815
24816
24816
24816
24816
24817
24818
24819
24820
24820
24820
24821
24821
24822
24822
24823
24824
24825
24825
24826
24827
24827
24829
24829
24830
24831
24832
24832
24832
24832
24833
24833
24834
24834
24834
24834
24835
24835
24836
24836
24836
24836
24837
24838
24839
24839
24839
24840
24841
24841
24842
24842
24842
24842
24843
24843
24843
24843
24844
24845
24846
24846
24847
24847
24847
24847
24847
24848
24848
24848
24848
24850
24851
24851
24852
24853
24853
24853
24853
24854
24856
24858
24858
24859
24861
24861
24862
24865
24866
24866
24866
24867
24868
24868
24868
24868
24868
24869
24869
24870
24870
24871
24871
24872
24872
24872
24875
24875
24876
24877
24878
24879
24879
24881
24881
24881
24881
24881
24882
24883
24883
24884
24884
24884
24884
24884
24885
24885
24885
24885
24885
24885
24886
24886
24888
24889
24889
24891
24892
24892
24892
24892
24893
24893
24893
24894
24896
24896
24898
24898
24898
24899
24899
24900
24900
24902
24902
24903
24905
24905
24906
24906
24907
24908
24909
24909
24910
24911
24911
24911
24911
24912
24912
24914
24914
24916
24917
24918
24918
24919
24920
24920
24921
24921
24922
24923
24923
24923
24923
24924
24924
24924
24925
24926
24926
24927
24928
24928
24929
24929
24929
24929
24929
24930
24930
24931
24932
24933
24933
24934
24935
24935
24935
24937
24937
24938
24939
24939
24939
24939
24940
24940
24941
24941
24942
24943
24944
24945
24946
24947
24948
24948
24949
24951
24951
24951
24951
24951
24952
24954
24954
24954
24954
24954
24955
24956
24956
24957
24957
24957
24957
24958
24959
24959
24959
24959
24960
24961
24962
24962
24962
24963
24964
24964
24965
24965
24966
24966
24967
24967
24968
24968
24970
24970
24970
24971
24971
24971
24971
24973
24973
24973
24974
24974
24974
24974
24975
24975
24975
24975
24976
24977
24977
24978
24979
24979
24979
24979
24980
24980
24980
24980
24982
24983
24983
24983
24984
24985
24985
24985
24985
24986
24986
24987
24988
24989
24989
24989
24989
24989
24990
24990
24991
24992
24993
24993
24993
24993
24994
24994
24995
24998
24999
25001
25001
25002
25003
25003
25004
25005
25006
25006
25006
25007
25008
25008
25008
25010
25011
25017
25019
25020
25020
25021
25021
25022
25022
25022
25023
25023
25025
25025
25028
25029
25030
25032
25032
25032
25033
25034
25036
25036
25037
25037
25039
25039
25039
25039
25041
25042
25043
25044
25044
25044
25045
25045
25046
25046
25046
25046
25047
25047
25047
25048
25048
25049
25049
25050
25050
25050
25050
25051
25052
25052
25054
25054
25054
25054
25055
25056
25058
25058
25059
25060
25060
25060
25060
25060
25061
25061
25061
25062
25062
25062
25062
25063
25064
25064
25064
25065
25065
25066
25066
25067
25067
25067
25068
25069
25069
25070
25070
25071
25071
25072
25073
25074
25074
25075
25076
25077
25079
25079
25079
25079
25079
25081
25081
25082
25083
25083
25084
25085
25086
25086
25086
25086
25086
25086
25087
25087
25088
25089
25091
25091
25092
25092
25093
25094
25094
25094
25094
25095
25096
25100
25100
25101
25102
25103
25104
25104
25104
25106
25107
25109
25109
25110
25110
25110
25110
25111
25111
25111
25112
25112
25113
25114
25114
25115
25117
25117
25117
25118
25118
25119
25119
25120
25121
25121
25121
25121
25122
25122
25122
25123
25123
25123
25124
25124
25126
25126
25127
25127
25128
25128
25128
25128
25130
25131
25132
25132
25132
25133
25134
25135
25135
25135
25136
25138
25138
25139
25140
25142
25142
25142
25143
25145
25145
25146
25146
25147
25147
25147
25148
25148
25149
25150
25151
25151
25152
25152
25152
25153
25154
25154
25155
25155
25156
25156
25158
25158
25159
25160
25161
25162
25162
25163
25163
25163
25165
25167
25167
25168
25168
25168
25169
25169
25170
25170
25172
25173
25173
25174
25174
25177
25177
25177
25177
25177
25178
25179
25179
25179
25179
25179
25179
25181
25181
25181
25182
25182
25182
25182
25183
25183
25184
25185
25185
25186
25186
25187
25188
25188
25189
25189
25190
25190
25190
25190
25192
25195
25196
25196
25197
25197
25198
25198
25199
25199
25200
25201
25202
25202
25203
25203
25204
25205
25205
25205
25206
25207
25207
25207
25207
25207
25208
25208
25209
25209
25209
25209
25210
25211
25211
25212
25212
25212
25213
25214
25214
25214
25215
25216
25218
25218
25220
25220
25221
25222
25222
25222
25222
25224
25225
25225
25225
25226
25227
25227
25229
25230
25231
25231
25231
25233
25233
25234
25234
25235
25235
25236
25236
25236
25237
25237
25237
25237
25238
25238
25239
25239
25239
25240
25240
25241
25242
25242
25243
25243
25244
25245
25246
25248
25248
25248
25248
25251
25251
25251
25252
25252
25253
25254
25255
25255
25256
25257
25258
25258
25258
25258
25258
25258
25259
25259
25259
25259
25260
25260
25260
25261
25262
25263
25263
25264
25264
25266
25267
25267
25268
25268
25269
25270
25271
25271
25272
25272
25273
25273
25274
25275
25275
25276
25276
25276
25277
25277
25278
25279
25279
25279
25280
25282
25282
25283
25283
25284
25284
25284
25285
25286
25286
25286
25286
25287
25287
25287
25287
25289
25289
25289
25291
25291
25292
25292
25292
25293
25293
25294
25295
25295
25295
25296
25297
25297
25298
25298
25298
25299
25299
25300
25300
25300
25300
25302
25302
25303
25303
25305
25305
25305
25306
25307
25308
25309
25310
25310
25311
25311
25312
25312
25312
25312
25314
25314
25314
25315
25315
25316
25316
25318
25318
25319
25319
25319
25319
25319
25320
25321
25322
25322
25323
25324
25324
25324
25325
25325
25325
25327
25327
25328
25328
25328
25328
25328
25328
25328
25329
25329
25329
25329
25329
25330
25332
25333
25336
25336
25336
25337
25338
25339
25339
25339
25341
25341
25341
25342
25342
25342
25342
25342
25343
25343
25344
25344
25344
25344
25345
25345
25345
25346
25348
25349
25349
25349
25350
25350
25350
25351
25351
25351
25352
25352
25353
25353
25353
25356
25356
25357
25357
25358
25359
25359
25360
25361
25361
25361
25363
25365
25365
25366
25366
25366
25367
25367
25369
25370
25370
25371
25371
25371
25371
25372
25373
25373
25374
25374
25374
25376
25377
25377
25377
25378
25378
25379
25380
25381
25381
25381
25382
25382
25382
25383
25383
25383
25384
25384
25385
25385
25386
25387
25387
25387
25387
25387
25388
25388
25388
25389
25390
25390
25391
25394
25394
25394
25397
25397
25397
25398
25398
25399
25399
25400
25400
25401
25401
25401
25401
25402
25402
25402
25403
25403
25406
25407
25407
25408
25409
25410
25410
25411
25414
25415
25415
25415
25415
25416
25416
25416
25416
25418
25418
25418
25419
25419
25419
25420
25420
25421
25421
25421
25422
25422
25423
25424
25424
25425
25426
25427
25427
25428
25428
25428
25428
25429
25431
25431
25433
25433
25433
25433
25434
25434
25435
25435
25435
25435
25436
25437
25437
25437
25438
25438
25439
25439
25440
25440
25441
25442
25442
25443
25444
25444
25445
25445
25445
25446
25448
25448
25448
25448
25449
25450
25450
25450
25450
25450
25451
25451
25451
25452
25452
25453
25453
25454
25454
25454
25455
25455
25456
25456
25458
25458
25458
25459
25459
25460
25460
25461
25461
25461
25461
25461
25464
25464
25464
25464
25465
25466
25466
25466
25466
25467
25469
25470
25472
25473
25473
25473
25473
25474
25474
25474
25474
25474
25475
25475
25475
25476
25476
25477
25478
25481
25483
25483
25484
25484
25485
25485
25487
25488
25488
25490
25490
25491
25492
25493
25495
25496
25496
25496
25496
25497
25498
25499
25499
25499
25499
25499
25499
25500
25500
25500
25501
25501
25501
25501
25503
25503
25504
25504
25505
25506
25506
25506
25506
25507
25509
25510
25511
25511
25511
25511
25512
25513
25513
25513
25514
25514
25515
25516
25516
25516
25517
25517
25518
25519
25519
25521
25521
25521
25523
25523
25523
25523
25523
25524
25524
25524
25525
25525
25526
25526
25526
25528
25528
25528
25528
25528
25528
25529
25529
25529
25529
25530
25532
25533
25534
25535
25536
25536
25536
25538
25538
25539
25539
25539
25541
25542
25544
25544
25544
25546
25547
25547
25549
25549
25550
25550
25552
25553
25553
25555
25555
25556
25557
25558
25558
25558
25559
25559
25560
25560
25561
25561
25561
25561
25562
25563
25563
25564
25565
25565
25565
25565
25565
25566
25566
25567
25567
25568
25568
25569
25569
25570
25571
25571
25571
25571
25571
25572
25572
25572
25572
25573
25573
25573
25573
25574
25575
25575
25578
25579
25579
25579
25580
25582
25583
25583
25583
25583
25584
25585
25585
25585
25585
25585
25586
25588
25588
25589
25589
25590
25591
25592
25593
25593
25594
25594
25594
25594
25594
25595
25595
25595
25596
25596
25597
25597
25598
25598
25599
25599
25600
25600
25600
25601
25601
25603
25603
25605
25605
25606
25607
25607
25608
25609
25609
25609
25611
25611
25611
25613
25614
25614
25615
25615
25616
25616
25616
25616
25617
25618
25618
25618
25618
25620
25620
25621
25622
25622
25622
25623
25623
25623
25623
25624
25625
25625
25626
25626
25627
25627
25628
25628
25629
25629
25630
25630
25632
25632
25633
25633
25634
25634
25634
25634
25635
25635
25636
25636
25636
25637
25637
25638
25639
25640
25640
25640
25640
25641
25642
25642
25642
25644
25645
25646
25646
25647
25647
25647
25648
25648
25649
25649
25649
25650
25650
25651
25651
25651
25651
25651
25651
25652
25653
25653
25653
25653
25654
25656
25657
25658
25658
25658
25659
25659
25659
25661
25662
25662
25662
25663
25663
25664
25664
25665
25665
25666
25666
25667
25668
25668
25670
25672
25672
25673
25673
25673
25673
25674
25674
25677
25678
25678
25678
25678
25678
25680
25680
25681
25683
25685
25686
25687
25687
25687
25688
25688
25690
25691
25692
25693
25693
25694
25694
25695
25695
25695
25696
25696
25696
25696
25698
25701
25702
25702
25703
25703
25703
25704
25704
25705
25705
25705
25706
25706
25707
25707
25708
25711
25712
25712
25713
25713
25713
25714
25715
25715
25715
25717
25718
25719
25719
25720
25720
25720
25721
25721
25721
25722
25722
25723
25723
25724
25725
25725
25726
25727
25727
25727
25728
25730
25731
25731
25732
25732
25733
25733
25734
25734
25735
25735
25735
25735
25735
25735
25735
25735
25736
25736
25737
25737
25737
25737
25737
25738
25739
25739
25740
25740
25741
25742
25743
25743
25744
25744
25744
25745
25745
25746
25747
25748
25748
25749
25749
25750
25750
25751
25751
25751
25751
25752
25752
25754
25755
25755
25755
25755
25756
25757
25758
25759
25760
25761
25761
25762
25762
25762
25762
25764
25767
25767
25767
25767
25768
25769
25769
25769
25769
25770
25772
25772
25773
25773
25774
25774
25774
25774
25775
25775
25777
25777
25777
25777
25777
25778
25778
25778
25779
25781
25781
25782
25782
25782
25784
25786
25786
25786
25787
25788
25788
25789
25789
25791
25792
25793
25793
25793
25794
25795
25796
25796
25796
25799
25800
25800
25801
25802
25803
25803
25804
25805
25807
25807
25807
25807
25810
25810
25812
25812
25813
25814
25815
25816
25816
25817
25817
25818
25818
25819
25820
25820
25820
25821
25822
25823
25824
25824
25824
25824
25825
25825
25827
25827
25828
25828
25828
25829
25829
25830
25830
25830
25830
25831
25831
25831
25832
25833
25833
25833
25833
25834
25835
25835
25835
25835
25835
25836
25838
25838
25839
25839
25840
25840
25840
25841
25841
25843
25843
25845
25846
25848
25849
25849
25849
25850
25851
25852
25852
25853
25853
25854
25854
25855
25855
25856
25857
25857
25857
25858
25859
25860
25861
25861
25861
25861
25861
25864
25864
25865
25865
25866
25866
25866
25867
25869
25869
25869
25869
25870
25870
25870
25871
25872
25873
25873
25874
25874
25875
25875
25875
25876
25876
25877
25877
25878
25879
25879
25879
25879
25879
25880
25880
25881
25881
25881
25881
25882
25882
25882
25882
25884
25886
25886
25887
25887
25887
25887
25888
25888
25889
25889
25890
25890
25892
25892
25893
25893
25893
25894
25894
25895
25896
25897
25899
25899
25899
25899
25899
25899
25900
25900
25901
25902
25903
25903
25903
25903
25903
25903
25904
25904
25904
25905
25905
25907
25907
25908
25908
25909
25910
25911
25911
25911
25912
25912
25912
25913
25913
25914
25914
25914
25914
25914
25914
25915
25915
25916
25917
25917
25919
25919
25921
25921
25922
25924
25925
25925
25925
25926
25926
25926
25926
25927
25928
25928
25929
25930
25932
25932
25933
25933
25934
25934
25935
25935
25935
25936
25936
25936
25937
25937
25937
25938
25939
25940
25940
25942
25942
25942
25942
25942
25943
25943
25943
25943
25944
25944
25945
25945
25945
25947
25948
25948
25948
25950
25950
25950
25951
25951
25951
25952
25953
25953
25954
25954
25954
25954
25955
25956
25956
25957
25958
25958
25958
25958
25960
25961
25961
25961
25962
25962
25962
25963
25963
25963
25964
25965
25965
25966
25966
25967
25967
25967
25967
25971
25971
25973
25974
25974
25975
25975
25976
25978
25978
25979
25979
25979
25979
25980
25980
25980
25981
25982
25982
25982
25982
25983
25985
25985
25987
25987
25988
25988
25988
25988
25989
25990
25990
25991
25991
25992
25992
25994
25995
25995
25996
25996
25996
25996
25997
25997
25997
25998
25998
25998
25998
26000
26000
26000
26002
26002
26003
26005
26005
26006
26006
26006
26006
26006
26007
26007
26008
26009
26010
26010
26010
26011
26012
26013
26013
26014
26014
26014
26014
26014
26015
26015
26015
26016
26016
26016
26017
26017
26017
26018
26019
26019
26019
26020
26020
26021
26022
26023
26024
26025
26025
26025
26025
26026
26026
26029
26029
26032
26032
26032
26032
26033
26033
26034
26035
26036
26036
26036
26038
26038
26039
26039
26040
26041
26044
26044
26044
26045
26046
26046
26046
26047
26047
26047
26048
26048
26048
26050
26051
26051
26052
26052
26053
26054
26055
26056
26058
26059
26060
26060
26061
26062
26062
26062
26063
26064
26065
26065
26066
26067
26068
26068
26068
26068
26068
26069
26069
26070
26071
26071
26071
26071
26071
26072
26073
26073
26073
26074
26074
26074
26075
26075
26075
26075
26075
26076
26077
26078
26078
26078
26078
26080
26081
26081
26081
26081
26081
26081
26083
26084
26085
26085
26086
26088
26088
26089
26089
26089
26089
26090
26090
26091
26091
26091
26091
26091
26091
26091
26093
26093
26094
26095
26095
26095
26095
26096
26096
26096
26097
26098
26099
26099
26099
26100
26102
26102
26103
26103
26104
26104
26107
26107
26107
26108
26108
26109
26109
26110
26110
26110
26112
26112
26114
26114
26116
26117
26117
26117
26118
26118
26119
26123
26124
26125
26126
26126
26126
26127
26127
26128
26128
26129
26129
26129
26130
26131
26131
26131
26131
26131
26132
26132
26134
26134
26134
26135
26135
26135
26136
26136
26136
26140
26143
26144
26144
26146
26146
26146
26146
26147
26147
26147
26147
26147
26148
26148
26148
26148
26149
26149
26150
26150
26151
26152
26152
26154
26155
26155
26157
26157
26158
26158
26159
26159
26160
26161
26161
26161
26161
26162
26162
26162
26163
26163
26164
26165
26165
26165
26165
26166
26167
26167
26168
26168
26168
26169
26169
26169
26170
26173
26174
26174
26174
26174
26175
26175
26175
26176
26177
26178
26178
26179
26181
26181
26181
26183
26184
26184
26184
26184
26184
26185
26185
26186
26187
26188
26188
26191
26191
26192
26192
26193
26193
26194
26195
26195
26197
26198
26198
26199
26199
26199
26200
26200
26201
26201
26201
26201
26201
26202
26202
26202
26203
26203
26204
26205
26206
26206
26207
26207
26208
26208
26209
26209
26210
26211
26211
26212
26212
26213
26214
26214
26214
26216
26217
26217
26218
26219
26220
26220
26221
26221
26221
26222
26222
26223
26224
26224
26225
26225
26226
26226
26227
26227
26227
26228
26229
26229
26229
26230
26230
26231
26231
26231
26231
26232
26233
26235
26235
26235
26236
26236
26236
26236
26237
26238
26238
26238
26238
26239
26239
26239
26239
26240
26240
26242
26243
26244
26244
26245
26246
26246
26247
26247
26247
26247
26247
26247
26248
26248
26248
26249
26249
26249
26250
26251
26251
26251
26251
26251
26251
26252
26252
26252
26253
26253
26254
26255
26255
26255
26256
26263
26263
26263
26266
26267
26268
26268
26268
26268
26268
26268
26269
26269
26269
26270
26271
26271
26271
26271
26272
26272
26274
26277
26278
26278
26278
26278
26281
26282
26285
26285
26286
26286
26287
26288
26296
26298
26298
26299
26299
26302
26303
26303
26306
26306
26307
26307
26307
26308
26309
26310
26310
26311
26312
26314
26314
26315
26315
26315
26315
26315
26319
26320
26321
26321
26322
26323
26323
26323
26325
26327
26327
26328
26328
26328
26329
26330
26331
26331
26331
26332
26332
26332
26332
26333
26333
26334
26334
26335
26335
26336
26336
26336
26338
26338
26339
26339
26339
26340
26340
26340
26340
26341
26341
26342
26342
26343
26343
26345
26345
26346
26346
26346
26347
26347
26347
26348
26349
26349
26353
26353
26353
26353
26354
26355
26356
26356
26357
26357
26357
26358
26359
26360
26361
26362
26363
26364
26364
26365
26365
26372
26373
26374
26375
26375
26376
26376
26376
26377
26377
26378
26381
26382
26382
26382
26382
26382
26382
26383
26384
26384
26385
26385
26386
26387
26387
26387
26388
26390
26391
26392
26392
26392
26393
26393
26395
26395
26395
26396
26396
26396
26397
26399
26399
26400
26400
26400
26401
26401
26401
26402
26403
26404
26404
26404
26404
26405
26405
26407
26407
26408
26409
26410
26411
26413
26414
26414
26415
26415
26416
26417
26417
26417
26418
26418
26418
26420
26421
26421
26421
26422
26422
26422
26425
26426
26430
26430
26430
26430
26431
26431
26431
26467
26467
26468
26468
26469
26476
26484
26485
26486
26489
26498
26499
26572
26574
26574
26574
26578
26581
26581
26581
26581
26582
26582
26584
26585
26585
26586
26586
26587
26588
26589
26591
26591
26592
26598
26598
26599
26600
26600
26600
26601
26601
26603
26603
26604
26604
26605
26605
26606
26608
26608
26609
26614
26614
26615
26616
26616
26617
26617
26617
26617
26618
26618
26619
26619
26619
26624
26625
26632
26633
26635
26635
26635
26637
26637
26637
26637
26638
26640
26640
26649
26651
26652
26652
26652
26653
26654
26654
26654
26655
26655
26655
26656
26657
26664
26665
26665
26665
26666
26673
26673
26673
26685
26686
26688
26688
26689
26690
26690
26690
26692
26699
26700
26702
26702
26703
26703
26704
26705
26706
26706
26706
26708
26708
26715
26717
26717
26718
26718
26718
26719
26720
26720
26720
26725
26725
26725
26731
26733
26735
26736
26736
26737
26737
26739
26740
26740
26740
26740
26740
26740
26741
26742
26742
26742
26749
26750
26751
26751
26752
26752
26755
26758
26758
26758
26758
26758
26759
26760
26765
26765
26765
26766
26767
26768
26768
26770
26771
26771
26771
26772
26775
26775
26775
26782
26782
26782
26783
26785
26785
26785
26789
26790
26790
26790
26792
26792
26816
26816
26816
26817
26818
26818
26819
26820
26821
26821
26821
26821
26824
26824
26845
26852
26853
26856
26856
26857
26859
26859
26865
26866
26868
26868
26869
26871
26872
26872
26874
26874
26875
26885
26885
26885
26886
26887
26888
26889
26889
26892
26892
26900
26901
26901
26902
26902
26902
26903
26906
26906
26906
26906
26908
26908
26908
26909
26918
26919
26919
26924
26925
26925
26932
26932
26933
26935
26936
26937
26938
26938
26939
26939
26939
26940
26940
26941
26941
26952
26958
26958
26958
26959
26959
26967
26969
26969
26970
26970
26970
26971
26971
26971
26972
26972
26973
26973
26974
26974
26974
26975
26981
26982
26982
26982
26983
26984
26984
26985
26986
26986
26987
26988
26990
26990
26990
26992
27000
27005
27037
27037
27064
27139
27139
27151
27154
27157
27158
27166
27166
27166
27170
27170
27171
27172
27172
27173
27173
27175
27175
27175
27183
27184
27185
27185
27185
27185
27186
27186
27186
27187
27188
27188
27189
27190
27191
27202
27202
27203
27203
27205
27205
27206
27208
27215
27217
27217
27220
27221
27221
27238
27249
27250
27250
27253
27254
27255
27255
27256
27277
27277
27289
27307
27308
27308
27319
27320
27321
27324
27324
27325
27326
27333
27334
27334
27337
27337
27338
27341
27341
27342
27353
27354
27355
27356
27357
27358
27358
27359
27367
27368
27369
27370
27370
27370
27371
27372
27372
27372
27372
27373
27374
27374
27375
27376
27388
27390
27391
27391
27391
27392
27392
27392
27392
27402
27403
27403
27403
27403
27405
27405
27406
27407
27407
27409
27419
27432
27437
27437
27449
27500
27500
27523
27544
27546
27546
27546
27547
27547
27548
27548
27549
27549
27550
27552
27555
27555
27555
27558
27561
27561
27561
27564
27566
27567
27567
27570
27570
27572
27573
27573
27574
27574
27575
27575
27575
27576
27577
27580
27581
27582
27582
27583
27586
27589
27592
27593
27596
27598
27603
27603
27606
27606
27608
27615
27615
27615
27620
27621
27622
27622
27622
27622
27623
27623
27623
27624
27628
27628
27628
27630
27630
27631
27632
27633
27633
27634
27634
27637
27637
27638
27639
27639
27640
27640
27640
27641
27642
27643
27644
27644
27644
27644
27647
27648
27648
27649
27650
27651
27651
27651
27651
27652
27653
27653
27654
27654
27655
27655
27655
27656
27656
27656
27656
27658
27658
27658
27660
27660
27660
27660
27661
27661
27661
27662
27663
27663
27664
27664
27664
27664
27664
27664
27665
27665
27666
27666
27666
27666
27666
27667
27667
27667
27667
27668
27668
27668
27668
27668
27669
27671
27672
27672
27673
27673
27673
27673
27673
27673
27674
27675
27675
27675
27676
27676
27676
27678
27678
27680
27681
27681
27682
27682
27683
27684
27685
27685
27686
27686
27686
27686
27686
27687
27687
27687
27687
27687
27688
27689
27689
27690
27692
27692
27694
27697
27701
27702
27702
27703
27703
27705
27706
27706
27707
27707
27708
27708
27709
27709
27709
27710
27710
27711
27713
27713
27714
27715
27715
27716
27716
27717
27717
27718
27719
27719
27719
27719
27720
27721
27722
27728
27728
27728
27729
27729
27729
27729
27730
27730
27731
27731
27732
27734
27734
27734
27737
27737
27737
27738
27738
27738
27738
27739
27739
27740
27740
27740
27741
27741
27741
27742
27745
27746
27748
27751
27751
27751
27752
27753
27753
27753
27753
27753
27753
27753
27754
27754
27755
27756
27757
27757
27757
27758
27759
27759
27762
27762
27763
27764
27765
27765
27767
27768
27768
27769
27769
27769
27769
27769
27770
27770
27771
27772
27772
27772
27773
27774
27775
27775
27775
27776
27776
27777
27777
27777
27777
27778
27779
27779
27779
27779
27780
27780
27780
27781
27782
27782
27782
27782
27783
27784
27785
27785
27786
27786
27787
27787
27787
27787
27787
27788
27788
27788
27789
27789
27789
27790
27790
27790
27790
27790
27792
27792
27792
27794
27795
27796
27796
27798
27799
27800
27800
27800
27801
27801
27802
27802
27802
27802
27802
27803
27803
27803
27805
27805
27805
27806
27806
27808
27808
27809
27810
27813
27814
27815
27815
27816
27816
27817
27817
27818
27818
27818
27819
27819
27820
27820
27821
27822
27822
27822
27824
27825
27825
27826
27826
27826
27826
27826
27826
27826
27827
27827
27827
27827
27827
27827
27827
27827
27828
27829
27830
27832
27832
27832
27833
27834
27834
27835
27836
27836
27837
27839
27839
27840
27840
27841
27841
27842
27843
27844
27844
27845
27845
27846
27846
27847
27847
27847
27848
27848
27849
27850
27850
27850
27851
27852
27852
27852
27852
27856
27856
27857
27857
27858
27858
27859
27859
27860
27860
27860
27860
27861
27861
27861
27862
27863
27863
27863
27863
27863
27864
27865
27866
27867
27868
27868
27869
27869
27870
27870
27872
27872
27872
27872
27873
27873
27874
27876
27876
27876
27876
27877
27878
27878
27878
27879
27880
27881
27885
27887
27889
27898
27898
27899
27899
27899
27899
27901
27903
27904
27904
27905
27905
27905
27906
27906
27906
27906
27909
27909
27910
27910
27911
27912
27912
27912
27913
27914
27915
27915
27915
27916
27916
27916
27917
27917
27917
27917
27917
27917
27918
27918
27920
27921
27921
27924
27924
27925
27925
27925
27926
27927
27927
27928
27928
27928
27928
27931
27931
27931
27931
27932
27933
27935
27935
27935
27936
27936
27937
27938
27940
27940
27940
27941
27942
27942
27942
27942
27943
27944
27946
27946
27947
27947
27948
27949
27949
27949
27950
27950
27951
27952
27952
27952
27952
27953
27953
27953
27954
27954
27954
27954
27954
27954
27954
27955
27956
27956
27957
27957
27957
27958
27958
27958
27958
27958
27959
27959
27960
27962
27962
27963
27963
27963
27963
27964
27964
27965
27965
27966
27966
27967
27968
27970
27970
27970
27974
27975
27975
27976
27978
27978
27979
27979
27980
27980
27980
27981
27982
27983
27984
27986
27986
27986
27987
27987
27987
27987
27988
27989
27989
27992
27993
27994
27994
27994
27995
27995
27995
27995
27996
27997
27997
27997
27998
27998
27999
28000
28002
28002
28002
28002
28003
28004
28004
28005
28005
28005
28005
28005
28006
28006
28006
28007
28008
28009
28010
28010
28010
28011
28011
28011
28011
28011
28012
28014
28015
28016
28016
28017
28017
28017
28017
28019
28020
28020
28021
28021
28021
28024
28024
28025
28025
28025
28025
28025
28025
28026
28027
28030
28030
28031
28032
28032
28033
28034
28034
28034
28036
28036
28037
28037
28038
28039
28039
28039
28039
28040
28040
28040
28040
28041
28041
28042
28042
28043
28043
28044
28044
28046
28046
28046
28046
28047
28048
28048
28048
28048
28049
28050
28051
28051
28052
28052
28053
28053
28055
28055
28056
28056
28059
28065
28065
28066
28066
28066
28066
28068
28068
28069
28070
28072
28072
28073
28073
28075
28075
28076
28076
28076
28076
28076
28077
28077
28077
28077
28078
28080
28081
28083
28083
28085
28086
28087
28088
28089
28090
28091
28091
28091
28094
28094
28094
28095
28097
28097
28098
28098
28098
28099
28100
28101
28101
28101
28102
28102
28102
28102
28103
28105
28105
28105
28105
28106
28106
28108
28108
28109
28109
28111
28114
28115
28115
28115
28115
28116
28118
28120
28121
28121
28121
28121
28122
28122
28122
28123
28124
28124
28124
28125
28125
28125
28125
28126
28126
28127
28127
28128
28129
28130
28130
28130
28132
28133
28133
28133
28133
28133
28134
28135
28135
28135
28136
28136
28136
28137
28137
28137
28138
28138
28138
28139
28140
28141
28141
28141
28141
28142
28142
28142
28143
28143
28144
28144
28145
28145
28145
28145
28146
28146
28148
28148
28148
28148
28149
28151
28151
28152
28152
28152
28152
28154
28154
28155
28155
28155
28155
28156
28157
28157
28157
28158
28158
28158
28158
28158
28159
28159
28160
28161
28162
28162
28163
28164
28164
28165
28165
28166
28166
28166
28166
28167
28167
28168
28168
28169
28170
28170
28170
28170
28170
28171
28171
28171
28171
28171
28173
28174
28175
28175
28176
28176
28176
28177
28177
28178
28179
28180
28180
28180
28180
28181
28182
28184
28185
28185
28186
28186
28187
28188
28188
28189
28189
28189
28189
28189
28189
28190
28190
28191
28192
28192
28192
28193
28193
28195
28195
28195
28196
28196
28196
28197
28198
28199
28199
28201
28202
28203
28204
28205
28206
28208
28209
28210
28211
28211
28212
28212
28213
28213
28213
28213
28213
28214
28214
28215
28215
28215
28216
28216
28217
28217
28219
28219
28219
28222
28223
28224
28225
28225
28225
28225
28226
28226
28226
28227
28227
28231
28231
28234
28234
28234
28234
28236
28236
28237
28238
28239
28240
28241
28241
28241
28242
28242
28242
28243
28244
28244
28244
28244
28247
28247
28247
28248
28249
28249
28251
28252
28252
28252
28252
28252
28253
28254
28257
28257
28258
28258
28258
28258
28259
28260
28261
28261
28261
28262
28262
28262
28263
28264
28264
28265
28265
28265
28267
28267
28267
28269
28269
28269
28270
28271
28272
28272
28272
28272
28273
28274
28274
28275
28276
28276
28276
28276
28277
28277
28277
28278
28278
28279
28281
28281
28281
28282
28283
28283
28285
28285
28285
28285
28286
28286
28286
28286
28288
28288
28288
28288
28288
28289
28290
28291
28291
28292
28292
28292
28292
28294
28294
28294
28295
28295
28296
28296
28297
28298
28299
28299
28300
28300
28301
28302
28302
28303
28303
28303
28304
28305
28307
28307
28307
28308
28309
28309
28309
28311
28311
28312
28312
28313
28313
28314
28315
28315
28316
28317
28318
28319
28322
28323
28323
28323
28324
28324
28326
28326
28327
28327
28327
28327
28330
28330
28331
28332
28333
28335
28336
28336
28336
28337
28337
28337
28338
28338
28340
28340
28341
28342
28342
28343
28344
28344
28344
28344
28346
28346
28347
28348
28348
28349
28350
28350
28352
28352
28352
28353
28353
28354
28354
28354
28354
28355
28356
28357
28357
28358
28359
28359
28359
28359
28360
28362
28362
28363
28363
28363
28363
28363
28364
28365
28365
28366
28367
28367
28368
28369
28374
28374
28374
28374
28375
28375
28376
28376
28377
28377
28377
28377
28378
28380
28380
28381
28382
28383
28384
28384
28384
28384
28384
28385
28386
28386
28387
28388
28388
28389
28390
28391
28393
28393
28393
28393
28394
28395
28395
28395
28396
28396
28397
28397
28398
28399
28399
28400
28400
28400
28401
28401
28405
28405
28406
28406
28406
28408
28408
28408
28408
28409
28409
28409
28409
28409
28409
28411
28412
28412
28413
28413
28413
28413
28413
28414
28414
28415
28416
28416
28416
28417
28417
28418
28418
28419
28423
28424
28425
28425
28426
28426
28426
28427
28427
28428
28428
28428
28429
28429
28430
28430
28430
28431
28431
28433
28433
28434
28434
28434
28435
28435
28435
28435
28437
28438
28438
28438
28439
28439
28439
28439
28440
28440
28441
28441
28442
28443
28444
28444
28445
28446
28451
28452
28452
28453
28453
28454
28454
28455
28455
28456
28458
28460
28460
28461
28462
28463
28464
28465
28465
28465
28467
28467
28468
28468
28470
28472
28472
28474
28474
28475
28475
28476
28476
28477
28481
28482
28483
28484
28485
28485
28485
28486
28486
28486
28487
28487
28490
28492
28493
28494
28495
28495
28496
28496
28496
28496
28496
28497
28498
28498
28501
28501
28502
28502
28502
28503
28503
28503
28504
28505
28505
28506
28506
28506
28507
28508
28508
28509
28509
28510
28511
28511
28512
28512
28513
28514
28514
28514
28517
28517
28517
28518
28519
28522
28522
28522
28522
28525
28525
28525
28526
28526
28526
28527
28527
28527
28528
28529
28530
28530
28532
28532
28532
28532
28533
28533
28535
28537
28537
28537
28539
28540
28540
28543
28543
28543
28544
28546
28546
28547
28548
28549
28550
28550
28550
28551
28551
28552
28553
28553
28553
28553
28553
28553
28553
28554
28555
28556
28557
28558
28558
28560
28560
28561
28561
28562
28562
28562
28563
28563
28564
28565
28565
28566
28568
28568
28569
28571
28571
28575
28576
28577
28577
28578
28579
28580
28580
28580
28581
28581
28581
28582
28583
28584
28584
28585
28586
28587
28587
28587
28588
28589
28589
28590
28591
28592
28592
28592
28592
28594
28596
28598
28599
28600
28600
28601
28602
28602
28603
28603
28604
28604
28604
28604
28605
28606
28607
28608
28609
28609
28609
28609
28610
28610
28611
28611
28612
28612
28613
28613
28613
28613
28615
28616
28616
28616
28616
28617
28617
28618
28618
28618
28619
28619
28619
28620
28620
28620
28621
28621
28621
28622
28623
28623
28625
28626
28626
28628
28629
28629
28630
28631
28631
28631
28631
28632
28633
28633
28634
28635
28635
28636
28637
28639
28639
28642
28642
28642
28645
28645
28647
28647
28648
28648
28648
28649
28649
28653
28654
28654
28654
28655
28658
28662
28664
28664
28664
28665
28665
28666
28666
28667
28667
28670
28670
28671
28671
28672
28674
28674
28674
28674
28674
28676
28676
28677
28677
28678
28678
28680
28681
28681
28682
28682
28683
28684
28684
28684
28686
28689
28694
28694
28695
28696
28697
28697
28698
28698
28699
28701
28701
28702
28702
28703
28704
28705
28705
28705
28706
28706
28707
28707
28708
28708
28709
28710
28710
28710
28710
28711
28711
28713
28713
28714
28714
28714
28714
28715
28715
28715
28716
28716
28717
28717
28718
28718
28718
28719
28719
28720
28721
28721
28722
28722
28722
28723
28723
28724
28725
28725
28726
28727
28728
28729
28730
28731
28732
28732
28732
28733
28733
28733
28734
28735
28736
28736
28736
28737
28737
28737
28738
28738
28739
28740
28741
28742
28742
28743
28744
28744
28744
28744
28745
28746
28746
28747
28748
28748
28750
28751
28752
28752
28752
28753
28753
28753
28754
28755
28755
28755
28756
28757
28757
28758
28758
28758
28759
28760
28761
28761
28761
28761
28762
28763
28763
28764
28765
28765
28766
28767
28767
28768
28769
28770
28770
28771
28773
28775
28775
28775
28775
28776
28776
28776
28777
28778
28778
28780
28783
28784
28785
28786
28786
28786
28787
28787
28789
28790
28790
28790
28791
28791
28792
28793
28793
28794
28794
28797
28797
28797
28797
28798
28798
28799
28799
28800
28800
28800
28801
28801
28803
28803
28804
28805
28807
28808
28809
28809
28809
28810
28812
28812
28812
28813
28815
28816
28824
28825
28825
28825
28830
28830
28832
28832
28839
28839
28839
28841
28841
28841
28842
28842
28842
28843
28844
28846
28846
28846
28847
28848
28848
28848
28849
28849
28850
28850
28850
28850
28851
28851
28851
28852
28852
28852
28853
28853
28853
28853
28854
28855
28855
28856
28856
28856
28856
28858
28858
28858
28858
28858
28860
28861
28861
28861
28862
28862
28864
28864
28864
28865
28865
28865
28866
28867
28867
28867
28870
28870
28870
28870
28871
28871
28872
28873
28873
28873
28874
28874
28877
28878
28880
28880
28881
28881
28881
28881
28881
28881
28882
28882
28882
28883
28885
28886
28886
28886
28887
28887
28887
28888
28891
28891
28891
28893
28893
28895
28896
28896
28896
28898
28898
28899
28899
28900
28900
28900
28900
28901
28902
28903
28903
28904
28904
28904
28905
28905
28907
28907
28907
28907
28907
28907
28907
28909
28909
28909
28909
28910
28910
28911
28911
28911
28913
28913
28914
28915
28917
28917
28918
28919
28920
28920
28920
28920
28923
28924
28925
28927
28927
28927
28927
28927
28928
28928
28928
28929
28929
28929
28930
28931
28931
28933
28933
28934
28934
28934
28934
28936
28937
28937
28937
28939
28940
28940
28940
28941
28942
28942
28943
28944
28944
28944
28945
28946
28946
28947
28948
28949
28950
28950
28951
28952
28953
28954
28954
28954
28954
28954
28955
28955
28956
28956
28957
28957
28957
28959
28960
28960
28960
28961
28961
28961
28962
28963
28963
28965
28965
28965
28966
28968
28969
28969
28970
28970
28970
28970
28971
28971
28971
28972
28972
28973
28974
28976
28976
28977
28978
28978
28978
28979
28979
28980
28981
28981
28982
28983
28983
28983
28983
28984
28984
28985
28985
28986
28986
28987
28987
28987
28987
28988
28988
28989
28990
28990
28990
28990
28991
28991
28991
28992
28994
28996
28996
28997
28998
28999
28999
29000
29000
29000
29000
29000
29001
29001
29004
29006
29006
29008
29010
29010
29010
29012
29013
29014
29015
29016
29017
29017
29018
29018
29018
29019
29020
29020
29021
29022
29024
29024
29025
29025
29026
29026
29026
29027
29027
29028
29028
29029
29029
29030
29030
29030
29030
29031
29031
29033
29033
29033
29033
29033
29034
29035
29035
29035
29036
29036
29039
29041
29041
29041
29042
29042
29042
29042
29042
29043
29046
29047
29047
29047
29048
29048
29048
29049
29050
29050
29051
29051
29052
29052
29053
29054
29055
29055
29056
29057
29057
29057
29059
29060
29062
29062
29062
29063
29063
29064
29064
29064
29065
29065
29065
29066
29066
29066
29066
29066
29066
29067
29067
29068
29069
29070
29071
29071
29072
29072
29072
29074
29075
29075
29075
29076
29076
29077
29077
29077
29077
29078
29079
29080
29080
29082
29082
29083
29083
29083
29083
29084
29085
29085
29085
29085
29085
29086
29086
29087
29087
29088
29088
29091
29091
29091
29092
29092
29093
29093
29093
29094
29094
29095
29096
29096
29097
29097
29098
29098
29098
29098
29098
29099
29099
29100
29100
29101
29101
29103
29104
29104
29105
29105
29105
29105
29106
29106
29107
29107
29107
29108
29109
29109
29109
29110
29110
29111
29113
29113
29114
29115
29115
29115
29115
29116
29118
29118
29119
29119
29120
29120
29121
29122
29123
29123
29123
29124
29124
29124
29124
29124
29125
29125
29126
29126
29126
29127
29132
29132
29132
29132
29132
29133
29133
29133
29133
29133
29134
29134
29134
29135
29135
29135
29135
29135
29136
29137
29137
29137
29138
29139
29139
29140
29140
29141
29142
29142
29143
29149
29149
29153
29153
29153
29153
29153
29154
29155
29156
29157
29157
29158
29158
29158
29159
29160
29160
29160
29160
29160
29160
29161
29162
29162
29162
29164
29164
29164
29166
29166
29167
29168
29168
29169
29169
29170
29170
29170
29171
29171
29171
29171
29172
29172
29173
29175
29175
29175
29176
29177
29177
29178
29178
29179
29179
29181
29182
29182
29182
29182
29183
29183
29185
29186
29187
29187
29188
29188
29188
29190
29190
29191
29192
29193
29193
29193
29193
29193
29194
29195
29195
29196
29196
29197
29197
29197
29198
29198
29198
29201
29201
29202
29202
29202
29202
29202
29203
29204
29204
29204
29205
29205
29205
29206
29207
29207
29207
29208
29208
29210
29210
29210
29210
29211
29211
29212
29212
29213
29213
29214
29214
29215
29215
29216
29216
29216
29216
29216
29216
29217
29217
29219
29219
29219
29220
29220
29220
29220
29221
29221
29222
29222
29223
29223
29224
29224
29224
29226
29227
29227
29228
29228
29229
29230
29231
29231
29231
29231
29232
29233
29233
29235
29236
29237
29237
29238
29238
29239
29243
29243
29243
29245
29246
29247
29247
29247
29247
29247
29248
29248
29249
29249
29251
29251
29251
29252
29252
29255
29255
29256
29257
29258
29260
29260
29260
29260
29261
29263
29264
29264
29264
29265
29265
29265
29266
29267
29267
29268
29269
29270
29270
29270
29272
29272
29272
29272
29273
29273
29273
29275
29275
29277
29277
29278
29279
29279
29279
29279
29280
29280
29282
29282
29282
29284
29285
29285
29286
29287
29288
29288
29288
29289
29290
29290
29292
29293
29293
29294
29294
29294
29295
29297
29297
29298
29299
29299
29299
29300
29301
29301
29302
29302
29303
29304
29304
29304
29306
29307
29308
29309
29311
29311
29311
29312
29313
29313
29313
29314
29315
29316
29316
29317
29318
29318
29319
29319
29319
29321
29321
29321
29321
29322
29322
29322
29323
29324
29324
29325
29326
29327
29327
29327
29329
29330
29331
29331
29332
29332
29332
29332
29333
29335
29337
29338
29338
29338
29339
29339
29340
29341
29342
29342
29343
29343
29344
29347
29348
29348
29348
29348
29350
29350
29351
29351
29351
29351
29351
29352
29352
29352
29354
29354
29356
29356
29357
29357
29358
29358
29359
29359
29359
29360
29360
29360
29361
29361
29363
29364
29365
29365
29366
29366
29367
29367
29368
29369
29369
29370
29370
29371
29372
29373
29373
29375
29375
29375
29375
29375
29377
29377
29378
29378
29379
29379
29380
29381
29382
29382
29383
29384
29384
29385
29386
29387
29387
29388
29388
29389
29390
29390
29390
29391
29391
29391
29392
29393
29393
29393
29393
29393
29393
29393
29394
29394
29395
29395
29398
29399
29399
29399
29399
29399
29400
29400
29401
29402
29402
29403
29403
29403
29404
29404
29405
29405
29405
29405
29406
29409
29410
29410
29410
29411
29411
29411
29411
29412
29414
29415
29417
29417
29417
29417
29419
29419
29419
29420
29421
29421
29421
29423
29424
29424
29425
29425
29427
29428
29429
29429
29431
29431
29431
29431
29432
29432
29432
29433
29434
29434
29434
29435
29435
29435
29436
29436
29437
29439
29439
29439
29441
29441
29441
29441
29442
29442
29445
29445
29446
29447
29447
29447
29449
29449
29450
29450
29450
29451
29452
29453
29454
29454
29455
29455
29457
29457
29457
29457
29457
29460
29460
29460
29461
29461
29462
29462
29462
29463
29463
29464
29464
29465
29466
29466
29467
29467
29467
29468
29468
29469
29469
29470
29470
29471
29471
29471
29471
29472
29472
29474
29474
29476
29476
29476
29477
29477
29477
29477
29478
29479
29480
29480
29480
29481
29481
29481
29482
29483
29484
29485
29485
29485
29487
29489
29489
29489
29493
29493
29494
29495
29496
29497
29497
29498
29498
29499
29500
29501
29502
29502
29503
29503
29504
29504
29506
29509
29509
29510
29511
29511
29511
29512
29512
29513
29513
29514
29514
29515
29515
29515
29515
29516
29516
29516
29516
29518
29518
29518
29519
29519
29520
29521
29522
29522
29523
29523
29524
29525
29525
29526
29526
29526
29527
29527
29527
29529
29530
29530
29532
29532
29532
29533
29533
29534
29534
29535
29536
29538
29539
29541
29541
29541
29543
29543
29543
29544
29544
29544
29544
29545
29547
29547
29547
29549
29550
29550
29551
29552
29553
29554
29555
29555
29556
29556
29557
29558
29558
29559
29559
29559
29559
29560
29560
29560
29560
29562
29562
29563
29564
29564
29565
29565
29565
29566
29566
29567
29567
29568
29568
29569
29570
29570
29571
29571
29572
29572
29573
29575
29576
29576
29577
29578
29579
29579
29580
29580
29581
29581
29582
29582
29582
29583
29584
29584
29584
29584
29584
29584
29585
29585
29585
29585
29586
29586
29587
29588
29588
29588
29589
29589
29591
29591
29592
29592
29592
29592
29594
29594
29594
29594
29595
29597
29598
29598
29598
29599
29599
29600
29602
29602
29602
29602
29603
29604
29604
29605
29605
29605
29606
29606
29606
29606
29607
29607
29607
29608
29608
29608
29609
29609
29609
29610
29611
29611
29611
29613
29613
29614
29615
29615
29615
29618
29618
29618
29618
29619
29619
29619
29621
29622
29622
29622
29623
29623
29623
29624
29624
29625
29625
29626
29626
29626
29626
29626
29627
29627
29628
29628
29628
29629
29629
29631
29632
29633
29633
29633
29633
29635
29635
29636
29636
29636
29638
29639
29639
29639
29639
29640
29641
29642
29644
29644
29644
29645
29646
29646
29646
29646
29647
29647
29649
29650
29650
29650
29652
29653
29653
29654
29654
29655
29655
29655
29655
29656
29656
29656
29656
29657
29657
29657
29659
29659
29660
29662
29662
29662
29662
29662
29664
29664
29664
29666
29666
29667
29669
29670
29670
29672
29672
29672
29672
29673
29674
29675
29676
29676
29676
29678
29680
29681
29681
29682
29682
29682
29683
29683
29683
29684
29684
29684
29687
29687
29687
29688
29688
29688
29689
29689
29689
29690
29690
29692
29692
29692
29692
29693
29693
29694
29694
29695
29696
29696
29696
29698
29698
29698
29699
29700
29700
29700
29702
29702
29703
29704
29704
29704
29706
29706
29708
29708
29709
29710
29710
29710
29712
29712
29712
29713
29713
29713
29713
29714
29714
29714
29715
29715
29715
29716
29716
29717
29718
29718
29719
29720
29720
29721
29721
29722
29723
29723
29723
29723
29723
29725
29725
29725
29727
29727
29729
29730
29730
29730
29731
29731
29733
29733
29734
29734
29735
29735
29735
29735
29736
29736
29736
29736
29736
29736
29737
29738
29739
29739
29740
29741
29741
29741
29742
29742
29744
29745
29745
29745
29748
29748
29749
29749
29751
29751
29751
29753
29754
29754
29754
29755
29756
29756
29756
29756
29756
29756
29757
29757
29757
29757
29757
29757
29758
29758
29758
29761
29763
29763
29763
29764
29764
29764
29764
29764
29765
29765
29765
29765
29766
29767
29767
29767
29768
29768
29772
29772
29772
29773
29774
29774
29774
29775
29776
29777
29778
29780
29780
29780
29780
29781
29781
29782
29782
29783
29783
29784
29784
29784
29784
29785
29785
29785
29785
29786
29786
29787
29788
29788
29789
29790
29790
29792
29792
29793
29793
29794
29795
29796
29797
29800
29800
29801
29802
29802
29802
29803
29803
29803
29804
29806
29807
29807
29807
29807
29808
29808
29808
29809
29810
29811
29811
29813
29813
29814
29814
29815
29816
29816
29817
29819
29819
29820
29821
29821
29823
29823
29825
29827
29828
29828
29829
29830
29831
29832
29832
29833
29834
29834
29835
29835
29835
29836
29836
29836
29836
29837
29837
29838
29838
29838
29840
29840
29840
29841
29841
29841
29842
29842
29842
29843
29844
29844
29844
29844
29845
29845
29845
29845
29845
29845
29845
29846
29846
29846
29846
29846
29847
29848
29849
29849
29849
29851
29851
29851
29852
29852
29854
29854
29855
29855
29855
29856
29856
29856
29859
29860
29860
29860
29860
29860
29862
29862
29865
29865
29865
29865
29867
29867
29868
29868
29868
29869
29869
29869
29870
29870
29871
29873
29874
29874
29875
29875
29878
29878
29879
29880
29880
29880
29880
29882
29884
29884
29885
29885
29887
29887
29888
29888
29889
29889
29890
29890
29891
29892
29892
29892
29893
29894
29896
29897
29897
29900
29900
29900
29900
29900
29900
29901
29901
29902
29902
29902
29902
29903
29903
29904
29904
29904
29905
29905
29906
29907
29908
29908
29909
29909
29909
29909
29909
29912
29912
29913
29913
29914
29915
29916
29916
29917
29917
29918
29919
29920
29920
29920
29920
29920
29921
29921
29922
29922
29924
29925
29926
29926
29927
29928
29929
29929
29929
29930
29931
29932
29932
29933
29934
29935
29935
29935
29936
29937
29937
29937
29939
29939
29940
29942
29942
29943
29943
29943
29944
29944
29945
29945
29946
29948
29948
29949
29949
29951
29951
29953
29953
29953
29954
29954
29954
29954
29954
29956
29956
29956
29957
29957
29957
29958
29958
29959
29960
29961
29964
29965
29967
29967
29967
29967
29968
29968
29969
29995
29995
29996
29997
29999
29999
30001
30004
30004
30005
30005
30005
30006
30006
30008
30009
30009
30009
30010
30012
30012
30013
30013
30014
30014
30015
30015
30018
30019
30020
30020
30020
30020
30020
30022
30022
30023
30024
30024
30024
30024
30027
30027
30028
30031
30032
30033
30034
30034
30035
30036
30037
30039
30041
30041
30042
30042
30045
30045
30046
30049
30051
30051
30053
30055
30055
30055
30058
30058
30058
30058
30058
30059
30060
30061
30062
30062
30063
30063
30063
30064
30064
30065
30065
30066
30066
30066
30070
30072
30072
30073
30074
30074
30074
30074
30075
30078
30082
30082
30083
30084
30085
30086
30086
30087
30087
30087
30088
30088
30088
30089
30092
30092
30095
30096
30096
30096
30096
30098
30098
30098
30101
30105
30105
30106
30107
30108
30108
30108
30111
30111
30111
30112
30112
30114
30114
30115
30115
30115
30117
30117
30139
30139
30192
30209
30209
30209
30210
30211
30211
30212
30214
30214
30215
30220
30221
30221
30222
30224
30224
30225
30228
30229
30229
30229
30230
30231
30239
30240
30241
30241
30241
30242
30244
30245
30245
30247
30247
30247
30248
30249
30249
30256
30256
30257
30257
30257
30257
30258
30259
30260
30261
30262
30262
30269
30270
30270
30270
30273
30273
30273
30273
30273
30274
30274
30275
30275
30275
30276
30276
30278
30286
30287
30288
30288
30290
30291
30291
30292
30292
30294
30294
30294
30294
30302
30302
30303
30305
30306
30308
30308
30308
30308
30310
30311
30312
30312
30320
30322
30323
30323
30325
30325
30326
30326
30326
30327
30327
30329
30336
30338
30338
30338
30340
30341
30342
30342
30343
30344
30345
30345
30345
30346
30353
30354
30354
30354
30354
30358
30358
30358
30358
30358
30359
30360
30360
30361
30361
30362
30363
30363
30363
30370
30370
30370
30371
30373
30375
30375
30377
30378
30378
30378
30379
30386
30386
30388
30389
30389
32226
32248
32250
32250
32250
32251
32251
32252
32252
32252
32252
32253
32253
32253
32254
32255
32255
32255
32257
32257
32260
32261
32261
32262
32264
32265
32265
32265
32265
32267
32267
32268
32268
32269
32270
32270
32271
32271
32271
32272
32272
32273
32273
32274
32277
32277
32278
32281
32281
32282
32284
32284
32284
32284
32284
32286
32286
32287
32288
32288
32288
32289
32291
32291
32292
32292
32293
32294
32294
32294
32295
32296
32296
32296
32297
32297
32298
32298
32298
32299
32299
32299
32299
32300
32300
32301
32301
32302
32303
32304
32304
32305
32306
32307
32307
32307
32307
32308
32308
32308
32310
32310
32310
32310
32311
32312
32313
32315
32316
32316
32317
32317
32317
32317
32319
32321
32321
32321
32322
32322
32323
32324
32324
32324
32325
32326
32329
32329
32330
32330
32330
32333
32333
32333
32335
32336
32336
32337
32338
32338
32339
32340
32341
32342
32343
32343
32343
32343
32344
32344
32346
32347
32347
32347
32347
32347
32348
32348
32349
32352
32352
32353
32353
32354
32355
32356
32357
32357
32359
32359
32359
32360
32361
32361
32362
32362
32363
32364
32364
32365
32365
32365
32366
32366
32366
32368
32368
32369
32369
32371
32372
32373
32374
32375
32376
32376
32378
32378
32378
32379
32379
32379
32380
32381
32383
32383
32383
32385
32385
32385
32386
32386
32386
32387
32387
32388
32389
32390
32390
32390
32390
32390
32390
32391
32391
32392
32392
32392
32393
32393
32394
32394
32396
32396
32397
32397
32398
32399
32400
32400
32400
32402
32402
32402
32403
32403
32404
32405
32407
32407
32408
32409
32411
32412
32412
32412
32413
32413
32413
32415
32415
32416
32416
32417
32418
32418
32421
32421
32422
32422
32422
32422
32423
32423
32424
32424
32425
32425
32425
32425
32427
32427
32429
32430
32431
32431
32432
32432
32433
32433
32436
32438
32438
32438
32439
32440
32440
32440
32442
32445
32446
32446
32447
32447
32448
32448
32450
32450
32451
32454
32454
32455
32456
32456
32457
32457
32458
32458
32459
32460
32460
32460
32460
32460
32461
32461
32462
32462
32462
32463
32464
32464
32464
32464
32465
32465
32466
32466
32468
32468
32469
32469
32470
32470
32471
32471
32473
32474
32476
32480
32480
32480
32480
32481
32481
32482
32482
32483
32483
32484
32485
32486
32486
32487
32488
32488
32490
32490
32490
32490
32490
32491
32491
32491
32492
32492
32493
32493
32493
32493
32494
32495
32496
32497
32498
32500
32500
32500
32500
32500
32501
32502
32502
32502
32503
32504
32504
32505
32505
32505
32507
32507
32508
32508
32508
32508
32508
32509
32515
32515
32522
32524
32524
32524
32525
32526
32526
32527
32529
32529
32530
32530
32531
32531
32531
32534
32540
32543
32544
32547
32548
32551
32551
32553
32555
32555
32556
32556
32556
32557
32557
32560
32562
32564
32564
32565
32565
32565
32566
32567
32567
32568
32569
32570
32571
32571
32572
32572
32574
32576
32576
32577
32577
32577
32577
32577
32577
32578
32578
32580
32582
32583
32583
32583
32584
32585
32585
32586
32587
32588
32588
32590
32590
32591
32592
32593
32593
32593
32597
32600
32602
32602
32603
32604
32604
32605
32605
32607
32607
32609
32610
32610
32610
32611
32612
32614
32616
32616
32617
32618
32619
32619
32620
32621
32623
32623
32624
32626
32626
32628
32629
32629
32630
32631
32633
32633
32633
32635
32637
32637
32638
32638
32640
32640
32641
32641
32641
32643
32643
32643
32643
32643
32648
32650
32650
32653
32654
32654
32655
32655
32656
32656
32658
32659
32659
32662
32663
32664
32664
32664
32667
32667
32667
32668
32669
32669
32669
32670
32672
32673
32674
32674
32675
32675
32676
32678
32678
32679
32679
32681
32681
32682
32682
32682
32682
32683
32683
32683
32684
32684
32684
32685
32688
32688
32688
32688
32689
32689
32691
32691
32691
32692
32692
32693
32694
32695
32695
32697
32697
32697
32698
32699
32700
32700
32700
32700
32700
32701
32703
32703
32704
32705
32706
32706
32706
32706
32707
32707
32707
32708
32708
32708
32710
32711
32712
32713
32714
32714
32715
32716
32716
32717
32717
32717
32720
32721
32721
32724
32726
32726
32726
32727
32727
32728
32728
32728
32729
32729
32730
32731
32731
32733
32734
32734
32734
32735
32735
32736
32737
32737
32738
32740
32740
32740
32741
32742
32742
32743
32743
32744
32744
32746
32746
32746
32747
32747
32749
32749
32750
32750
32750
32750
32750
32751
32752
32752
32753
32754
32754
32754
32754
32755
32755
32756
32756
32757
32757
32757
32757
32758
32758
32758
32758
32758
32758
32759
32759
32761
32764
32764
32765
32766
32767
32767
32769
32769
32770
32770
32771
32771
32772
32772
32773
32774
32774
32774
32774
32774
32775
32777
32777
32778
32779
32779
32779
32779
32780
32780
32781
32781
32782
32783
32783
32783
32784
32784
32784
32785
32785
32786
32787
32787
32789
32789
32789
32789
32789
32791
32792
32792
32793
32793
32793
32795
32795
32796
32797
32798
32798
32798
32799
32799
32799
32799
32800
32800
32800
32801
32801
32801
32801
32801
32802
32802
32803
32804
32804
32804
32805
32805
32805
32805
32806
32808
32808
32809
32810
32810
32810
32811
32812
32814
32814
32814
32815
32816
32817
32817
32817
32817
32817
32817
32820
32821
32822
32822
32823
32824
32825
32825
32826
32826
32826
32826
32827
32828
32829
32829
32829
32831
32831
32833
32837
32837
32837
32840
32840
32840
32841
32841
32842
32842
32842
32845
32845
32845
32846
32847
32847
32847
32847
32847
32848
32849
32849
32849
32850
32851
32852
32852
32852
32853
32853
32853
32854
32854
32855
32856
32856
32857
32857
32857
32860
32860
32861
32862
32862
32863
32864
32865
32865
32869
32869
32869
32870
32870
32870
32870
32872
32872
32872
32873
32873
32874
32874
32874
32874
32875
32876
32876
32877
32877
32877
32878
32879
32879
32880
32880
32880
32880
32881
32881
32882
32883
32884
32884
32884
32885
32885
32886
32887
32887
32887
32887
32888
32888
32888
32890
32891
32892
32892
32893
32893
32894
32896
32897
32898
32898
32899
32900
32900
32900
32901
32902
32904
32905
32905
32905
32906
32906
32907
32907
32907
32907
32907
32907
32909
32909
32909
32909
32909
32911
32911
32911
32911
32912
32912
32912
32914
32915
32916
32917
32918
32918
32918
32918
32919
32919
32919
32920
32920
32921
32921
32921
32922
32924
32926
32927
32929
32931
32932
32933
32933
32933
32935
32935
32936
32936
32937
32938
32939
32939
32939
32939
32939
32940
32940
32941
32941
32942
32942
32942
32942
32943
32945
32946
32946
32946
32946
32946
32947
32949
32949
32950
32950
32950
32950
32951
32951
32952
32955
32955
32955
32957
32958
32959
32959
32960
32961
32962
32962
32962
32962
32965
32968
32970
32970
32971
32971
32972
32972
32975
32977
32977
32978
32978
32978
32979
32979
32979
32980
32981
32981
32982
32982
32984
32984
32985
32988
32988
32988
32989
32990
32990
32991
32992
32992
32994
32995
32998
32998
32998
32999
32999
33000
33000
33001
33001
33002
33002
33003
33004
33004
33006
33006
33006
33006
33009
33010
33010
33010
33011
33012
33013
33013
33014
33014
33014
33014
33015
33016
33016
33017
33018
33018
33020
33020
33021
33021
33024
33026
33026
33026
33027
33027
33028
33029
33029
33029
33030
33030
33031
33032
33032
33033
33034
33036
33036
33036
33037
33037
33037
33037
33038
33039
33039
33040
33041
33042
33042
33043
33044
33046
33047
33048
33049
33049
33050
33050
33051
33051
33053
33053
33053
33054
33054
33055
33056
33056
33057
33057
33058
33059
33060
33061
33061
33065
33065
33066
33066
33067
33067
33068
33069
33069
33069
33071
33072
33073
33073
33073
33073
33073
33073
33074
33074
33076
33077
33077
33078
33079
33079
33079
33079
33081
33082
33082
33082
33082
33083
33083
33084
33084
33085
33085
33085
33086
33086
33088
33088
33089
33090
33090
33090
33091
33095
33096
33097
33097
33098
33100
33100
33101
33101
33102
33102
33102
33102
33102
33103
33103
33104
33104
33105
33106
33106
33106
33106
33107
33108
33109
33109
33110
33110
33110
33110
33111
33111
33111
33111
33111
33112
33112
33112
33112
33113
33113
33115
33116
33116
33116
33117
33117
33118
33119
33119
33119
33120
33120
33123
33124
33124
33125
33125
33126
33128
33128
33131
33131
33132
33133
33134
33134
33134
33135
33135
33135
33136
33136
33136
33136
33138
33138
33139
33140
33142
33142
33143
33143
33145
33145
33147
33147
33148
33148
33149
33149
33149
33150
33150
33150
33151
33151
33153
33153
33153
33155
33155
33155
33156
33157
33159
33159
33160
33160
33161
33162
33162
33162
33162
33162
33162
33164
33165
33165
33166
33168
33168
33168
33168
33169
33170
33171
33171
33171
33172
33173
33174
33174
33175
33175
33177
33177
33177
33178
33179
33181
33181
33181
33181
33183
33183
33184
33185
33185
33185
33187
33188
33188
33190
33190
33191
33193
33193
33193
33194
33194
33195
33196
33197
33197
33198
33198
33198
33199
33199
33199
33201
33201
33201
33201
33202
33203
33203
33203
33204
33205
33205
33205
33206
33207
33207
33208
33208
33209
33209
33210
33212
33212
33212
33212
33212
33213
33213
33213
33214
33215
33215
33217
33217
33217
33218
33218
33219
33220
33220
33222
33223
33223
33225
33226
33226
33226
33226
33226
33227
33228
33228
33228
33229
33229
33229
33231
33232
33232
33232
33235
33236
33236
33239
33240
33240
33240
33241
33241
33241
33241
33242
33242
33242
33243
33243
33244
33244
33244
33244
33244
33245
33245
33246
33246
33247
33248
33248
33249
33249
33250
33252
33253
33253
33253
33253
33255
33256
33258
33258
33258
33259
33260
33261
33261
33262
33263
33264
33265
33266
33267
33267
33267
33268
33268
33268
33269
33269
33269
33271
33272
33273
33275
33276
33276
33278
33278
33278
33280
33281
33281
33281
33281
33281
33282
33282
33282
33285
33287
33287
33288
33288
33288
33288
33289
33290
33290
33293
33293
33293
33294
33294
33295
33296
33296
33296
33297
33298
33298
33298
33299
33301
33301
33301
33303
33305
33305
33306
33307
33307
33307
33307
33308
33308
33312
33313
33313
33314
33315
33317
33318
33318
33321
33321
33322
33322
33324
33325
33325
33325
33325
33325
33326
33326
33327
33327
33328
33328
33329
33329
33331
33332
33334
33334
33335
33335
33336
33337
33337
33337
33337
33338
33339
33339
33340
33340
33340
33341
33343
33343
33344
33344
33345
33345
33346
33347
33347
33347
33348
33350
33350
33351
33351
33352
33352
33352
33352
33353
33353
33353
33355
33355
33356
33357
33357
33358
33359
33360
33361
33361
33361
33362
33363
33363
33364
33365
33365
33366
33366
33366
33366
33366
33367
33367
33368
33368
33370
33370
33370
33373
33374
33374
33374
33375
33376
33376
33376
33376
33377
33377
33377
33378
33378
33379
33379
33380
33382
33383
33384
33385
33386
33386
33387
33387
33388
33391
33392
33393
33393
33395
33395
33395
33395
33395
33395
33396
33397
33397
33397
33397
33397
33398
33399
33399
33400
33401
33401
33401
33401
33401
33402
33403
33403
33404
33404
33404
33405
33407
33407
33407
33408
33408
33408
33408
33409
33410
33410
33411
33411
33411
33412
33412
33414
33414
33414
33416
33418
33419
33419
33419
33419
33420
33420
33420
33420
33421
33422
33423
33424
33425
33425
33425
33426
33426
33426
33427
33428
33429
33429
33430
33430
33430
33431
33431
33432
33432
33432
33434
33434
33434
33435
33435
33435
33435
33436
33437
33437
33437
33438
33438
33438
33438
33439
33440
33440
33440
33440
33440
33441
33442
33443
33445
33446
33446
33447
33447
33449
33449
33451
33451
33451
33452
33452
33452
33452
33454
33454
33455
33456
33456
33458
33458
33458
33459
33461
33461
33461
33461
33463
33464
33465
33465
33466
33466
33467
33468
33468
33469
33469
33471
33472
33473
33473
33473
33476
33476
33476
33476
33477
33478
33478
33479
33479
33479
33480
33482
33482
33485
33485
33485
33487
33487
33487
33488
33488
33489
33489
33491
33492
33492
33492
33493
33493
33493
33495
33495
33495
33496
33497
33498
33500
33500
33500
33501
33503
33503
33504
33505
33506
33506
33506
33508
33509
33509
33509
33510
33510
33510
33512
33512
33512
33513
33514
33515
33516
33517
33517
33517
33518
33519
33519
33519
33520
33522
33523
33523
33524
33524
33524
33525
33525
33525
33525
33525
33526
33526
33529
33529
33530
33531
33531
33532
33533
33533
33536
33537
33537
33538
33538
33539
33539
33542
33542
33542
33542
33542
33543
33544
33545
33549
33549
33550
33552
33552
33553
33553
33554
33554
33554
33555
33555
33555
33556
33557
33558
33559
33560
33561
33561
33562
33564
33565
33566
33566
33566
33567
33567
33567
33569
33570
33571
33571
33571
33573
33573
33573
33573
33573
33575
33575
33575
33576
33576
33576
33576
33577
33577
33578
33578
33579
33580
33580
33582
33582
33582
33583
33586
33586
33587
33587
33587
33588
33588
33589
33590
33590
33590
33591
33591
33591
33592
33592
33592
33594
33597
33597
33597
33597
33598
33599
33599
33600
33601
33602
33603
33604
33604
33604
33604
33605
33605
33607
33607
33608
33608
33608
33610
33611
33611
33612
33612
33614
33619
33620
33620
33621
33622
33622
33623
33623
33625
33626
33626
33627
33628
33629
33632
33632
33636
33637
33637
33638
33640
33640
33640
33642
33642
33642
33644
33645
33648
33648
33652
33653
33653
33655
33655
33657
33657
33658
33660
33660
33661
33661
33664
33665
33665
33665
33665
33665
33666
33666
33667
33668
33668
33669
33672
33673
33673
33674
33674
33674
33674
33676
33677
33678
33678
33679
33679
33679
33680
33680
33682
33683
33683
33684
33686
33686
33686
33687
33687
33687
33687
33688
33688
33689
33689
33689
33689
33690
33691
33692
33692
33692
33693
33695
33695
33699
33699
33700
33700
33702
33703
33703
33704
33705
33705
33706
33706
33707
33707
33707
33707
33708
33708
33708
33709
33711
33712
33712
33712
33712
33713
33713
33715
33716
33716
33718
33718
33718
33719
33719
33720
33720
33723
33723
33725
33725
33726
33726
33727
33727
33727
33727
33728
33730
33730
33731
33731
33732
33732
33732
33734
33734
33735
33736
33736
33737
33738
33738
33738
33739
33739
33740
33741
33741
33741
33742
33742
33743
33744
33744
33745
33745
33745
33746
33747
33749
33749
33749
33750
33753
33753
33753
33753
33754
33756
33756
33756
33756
33757
33757
33757
33758
33759
33759
33761
33762
33762
33762
33763
33764
33764
33765
33765
33767
33767
33769
33769
33769
33769
33770
33770
33771
33771
33772
33772
33772
33772
33774
33774
33775
33776
33777
33778
33779
33781
33782
33782
33783
33784
33785
33787
33787
33788
33788
33788
33788
33788
33789
33789
33790
33792
33792
33792
33792
33793
33793
33793
33794
33796
33797
33797
33798
33799
33799
33800
33800
33801
33801
33803
33804
33804
33804
33805
33805
33805
33806
33807
33810
33811
33812
33812
33813
33815
33815
33816
33817
33818
33818
33818
33819
33820
33820
33820
33820
33822
33822
33822
33824
33824
33824
33825
33825
33827
33828
33828
33829
33830
33830
33831
33831
33832
33832
33833
33833
33833
33833
33833
33835
33835
33835
33836
33836
33839
33839
33840
33840
33841
33841
33842
33842
33842
33843
33845
33846
33847
33847
33848
33848
33848
33848
33848
33850
33851
33853
33853
33854
33855
33856
33856
33857
33857
33857
33858
33858
33859
33859
33860
33860
33860
33861
33861
33861
33862
33862
33863
33864
33865
33865
33865
33866
33867
33868
33868
33869
33871
33871
33871
33872
33872
33873
33874
33875
33875
33876
33877
33878
33878
33879
33880
33880
33881
33882
33883
33883
33883
33884
33884
33885
33886
33886
33887
33887
33890
33892
33892
33893
33894
33894
33896
33899
33900
33900
33901
33901
33902
33902
33902
33903
33903
33905
33905
33906
33906
33907
33908
33908
33909
33910
33911
33912
33915
33916
33916
33919
33920
33920
33920
33923
33923
33923
33924
33924
33926
33926
33927
33927
33928
33929
33929
33930
33932
33932
33933
33933
33935
33936
33938
33939
33939
33940
33940
33940
33942
33942
33943
33943
33944
33944
33947
33947
33948
33948
33949
33950
33950
33952
33953
33953
33954
33954
33955
33955
33956
33956
33957
33957
33957
33957
33957
33958
33960
33960
33960
33961
33961
33963
33964
33966
33966
33967
33969
33971
33971
33971
33972
33974
33974
33974
33974
33975
33976
33976
33977
33978
33979
33980
33980
33981
33983
33983
33984
33985
33985
33986
33987
33987
33987
33988
33989
33989
33991
33993
33993
33993
33994
33995
33995
33996
33996
33996
33996
33997
33997
33997
33998
33998
33998
33998
33998
33999
33999
34001
34001
34001
34002
34002
34002
34003
34003
34003
34003
34003
34003
34005
34005
34005
34006
34006
34007
34008
34008
34008
34009
34010
34010
34010
34011
34012
34012
34012
34012
34013
34014
34014
34014
34015
34015
34017
34019
34019
34021
34021
34021
34021
34021
34022
34022
34022
34023
34024
34024
34026
34027
34028
34030
34032
34032
34034
34034
34034
34035
34035
34035
34035
34036
34036
34037
34039
34040
34040
34041
34042
34044
34045
34047
34047
34048
34048
34048
34048
34048
34048
34049
34049
34049
34049
34050
34050
34052
34052
34052
34052
34053
34054
34055
34056
34058
34058
34059
34059
34059
34060
34061
34061
34061
34062
34062
34062
34063
34064
34065
34067
34068
34069
34069
34070
34073
34074
34075
34075
34077
34077
34077
34077
34079
34080
34080
34081
34081
34081
34081
34081
34083
34088
34090
34090
34090
34090
34092
34093
34093
34094
34095
34096
34097
34097
34098
34099
34099
34099
34100
34100
34101
34101
34101
34102
34102
34103
34104
34105
34105
34106
34106
34106
34107
34107
34108
34108
34108
34109
34109
34110
34111
34111
34111
34112
34113
34113
34113
34114
34114
34115
34117
34118
34118
34119
34119
34119
34119
34121
34122
34122
34122
34123
34123
34123
34123
34123
34124
34124
34125
34127
34127
34128
34130
34131
34131
34132
34133
34134
34137
34137
34137
34137
34139
34139
34140
34140
34140
34141
34141
34143
34144
34144
34144
34144
34144
34147
34148
34148
34148
34151
34151
34152
34152
34152
34153
34153
34153
34155
34155
34155
34157
34157
34157
34158
34158
34158
34159
34159
34159
34159
34160
34161
34162
34162
34163
34164
34164
34165
34165
34166
34166
34167
34168
34169
34169
34169
34171
34171
34171
34171
34171
34172
34177
34177
34178
34178
34179
34181
34181
34181
34182
34183
34184
34184
34185
34185
34186
34186
34187
34187
34188
34189
34189
34189
34190
34190
34190
34191
34192
34192
34193
34193
34194
34194
34194
34195
34195
34196
34196
34197
34198
34198
34198
34199
34199
34199
34200
34200
34202
34202
34203
34204
34205
34208
34208
34208
34210
34211
34213
34213
34213
34214
34216
34216
34217
34218
34218
34219
34220
34220
34221
34222
34223
34224
34225
34225
34225
34226
34226
34226
34226
34226
34227
34227
34228
34229
34229
34230
34230
34230
34231
34231
34232
34233
34233
34236
34236
34236
34237
34239
34240
34240
34240
34242
34245
34245
34245
34246
34246
34246
34247
34247
34248
34248
34250
34250
34250
34250
34251
34251
34254
34254
34254
34254
34255
34255
34257
34257
34261
34261
34263
34263
34266
34267
34267
34269
34269
34270
34270
34271
34272
34273
34274
34275
34275
34275
34276
34276
34277
34277
34278
34279
34280
34280
34281
34281
34282
34282
34283
34283
34283
34283
34284
34284
34285
34285
34285
34286
34286
34286
34286
34288
34288
34288
34289
34291
34294
34294
34295
34295
34296
34296
34297
34297
34298
34298
34299
34300
34301
34302
34302
34303
34303
34303
34304
34304
34305
34306
34306
34307
34308
34309
34311
34311
34311
34311
34313
34313
34315
34316
34317
34318
34319
34319
34319
34319
34319
34320
34321
34322
34322
34325
34325
34325
34326
34326
34326
34327
34327
34328
34329
34330
34333
34333
34334
34334
34335
34336
34336
34338
34340
34340
34340
34341
34343
34344
34345
34345
34345
34346
34348
34349
34349
34349
34349
34350
34351
34351
34351
34352
34352
34353
34354
34354
34355
34355
34355
34355
34356
34357
34357
34358
34360
34360
34361
34361
34363
34363
34365
34365
34366
34366
34366
34366
34367
34368
34369
34370
34370
34371
34372
34372
34372
34372
34373
34374
34374
34374
34376
34377
34378
34380
34380
34382
34382
34382
34385
34386
34387
34388
34388
34388
34389
34389
34389
34390
34392
34392
34393
34393
34393
34394
34395
34396
34397
34397
34398
34399
34399
34399
34400
34401
34401
34402
34402
34408
34409
34410
34410
34412
34412
34413
34413
34414
34414
34414
34414
34414
34415
34417
34417
34419
34420
34421
34421
34421
34422
34422
34424
34425
34427
34428
34430
34430
34430
34430
34430
34432
34432
34433
34435
34436
34436
34447
34449
34449
34449
34449
34450
34452
34452
34452
34453
34454
34454
34455
34455
34455
34455
34455
34456
34456
34457
34457
34458
34459
34459
34460
34461
34461
34461
34462
34463
34465
34466
34467
34467
34468
34468
34469
34469
34471
34471
34471
34472
34473
34473
34474
34475
34476
34477
34479
34479
34480
34482
34483
34483
34483
34485
34485
34485
34485
34485
34485
34486
34486
34487
34487
34488
34489
34489
34491
34491
34492
34494
34494
34495
34496
34497
34498
34499
34501
34503
34504
34504
34505
34506
34506
34507
34509
34513
34513
34514
34515
34516
34516
34517
34519
34519
34519
34520
34520
34520
34521
34521
34522
34522
34523
34523
34523
34524
34524
34524
34526
34526
34526
34528
34528
34529
34529
34529
34530
34531
34532
34533
34533
34533
34534
34534
34535
34535
34535
34537
34537
34538
34538
34539
34539
34539
34542
34543
34544
34545
34546
34546
34546
34547
34548
34548
34548
34548
34548
34551
34552
34553
34553
34555
34555
34555
34556
34556
34556
34557
34561
34561
34562
34562
34563
34563
34564
34564
34564
34565
34565
34566
34567
34569
34570
34570
34571
34571
34572
34573
34574
34574
34575
34576
34577
34577
34577
34578
34579
34579
34579
34580
34581
34582
34582
34583
34584
34584
34584
34585
34586
34586
34586
34587
34587
34587
34588
34589
34589
34589
34589
34589
34591
34591
34591
34594
34594
34594
34595
34595
34597
34597
34597
34597
34599
34599
34599
34599
34599
34599
34599
34600
34600
34600
34600
34600
34602
34603
34604
34604
34607
34608
34608
34610
34610
34610
34611
34611
34611
34611
34612
34613
34614
34615
34616
34616
34616
34617
34617
34617
34617
34617
34617
34620
34621
34622
34622
34622
34622
34623
34623
34624
34624
34624
34626
34626
34627
34628
34628
34628
34628
34629
34629
34630
34631
34632
34635
34636
34637
34638
34639
34639
34639
34640
34640
34641
34641
34644
34645
34647
34647
34650
34650
34651
34651
34651
34652
34653
34653
34653
34654
34654
34654
34657
34657
34659
34659
34660
34662
34662
34662
34662
34662
34663
34663
34663
34663
34664
34665
34665
34666
34666
34668
34668
34669
34669
34670
34671
34672
34674
34674
34675
34675
34676
34677
34679
34679
34679
34680
34681
34682
34683
34684
34684
34686
34686
34687
34687
34687
34689
34689
34690
34691
34693
34694
34694
34697
34697
34697
34699
34700
34701
34701
34706
34708
34708
34708
34709
34709
34709
34709
34709
34710
34710
34710
34711
34711
34711
34711
34712
34713
34714
34715
34715
34715
34715
34716
34717
34717
34718
34719
34719
34720
34720
34721
34722
34723
34723
34724
34724
34724
34725
34725
34725
34726
34726
34727
34727
34728
34728
34731
34732
34732
34733
34733
34733
34733
34735
34736
34738
34738
34739
34739
34739
34740
34741
34741
34742
34743
34744
34746
34746
34746
34747
34747
34747
34747
34747
34748
34748
34748
34748
34748
34749
34749
34750
34751
34752
34753
34753
34754
34756
34756
34756
34758
34759
34759
34759
34760
34760
34760
34761
34762
34763
34763
34763
34765
34765
34765
34765
34766
34766
34767
34768
34770
34771
34771
34771
34772
34773
34774
34776
34776
34777
34777
34779
34779
34779
34779
34779
34780
34781
34781
34781
34781
34781
34782
34782
34783
34784
34784
34785
34785
34787
34787
34788
34788
34788
34789
34789
34790
34791
34791
34792
34792
34793
34795
34795
34796
34797
34797
34797
34800
34801
34802
34804
34804
34804
34804
34804
34805
34805
34806
34806
34807
34808
34808
34809
34810
34810
34811
34811
34812
34812
34815
34815
34816
34817
34817
34817
34818
34819
34819
34820
34820
34820
34820
34821
34821
34821
34822
34822
34822
34823
34824
34824
34826
34826
34827
34827
34829
34829
34829
34830
34832
34832
34832
34832
34832
34833
34833
34833
34835
34835
34836
34836
34836
34838
34838
34838
34839
34840
34841
34844
34845
34846
34848
34848
34848
34848
34848
34849
34849
34850
34850
34851
34852
34852
34853
34853
34853
34854
34854
34854
34855
34856
34856
34857
34858
34858
34860
34860
34860
34860
34861
34861
34861
34861
34862
34862
34863
34864
34864
34865
34865
34865
34865
34866
34867
34868
34868
34870
34870
34870
34871
34872
34872
34872
34873
34873
34874
34875
34875
34875
34875
34876
34876
34876
34877
34877
34879
34879
34880
34880
34881
34882
34884
34885
34886
34887
34887
34888
34889
34889
34889
34889
34890
34892
34892
34893
34894
34894
34894
34895
34896
34896
34897
34898
34899
34899
34899
34900
34900
34900
34902
34903
34906
34906
34906
34906
34908
34908
34909
34911
34911
34913
34913
34914
34914
34914
34915
34915
34915
34915
34916
34916
34917
34917
34918
34919
34919
34920
34922
34922
34925
34925
34926
34927
34927
34928
34929
34930
34930
34932
34932
34932
34932
34932
34932
34932
34933
34933
34934
34936
34936
34937
34937
34938
34938
34938
34938
34939
34940
34941
34941
34941
34942
34943
34943
34943
34943
34944
34944
34944
34944
34945
34945
34946
34947
34948
34948
34949
34950
34953
34955
34955
34955
34955
34956
34957
34957
34958
34959
34959
34961
34961
34961
34962
34965
34966
34967
34967
34967
34968
34970
34970
34972
34972
34972
34972
34973
34974
34975
34975
34976
34977
34977
34977
34977
34979
34980
34981
34981
34984
34985
34986
34986
34989
34989
34991
34993
34993
34994
34994
34995
34995
34996
34997
34998
34999
34999
34999
35001
35001
35002
35002
35003
35004
35005
35006
35008
35008
35008
35008
35008
35009
35009
35009
35009
35012
35012
35012
35012
35012
35013
35014
35016
35016
35016
35016
35017
35017
35018
35019
35019
35019
35019
35020
35020
35020
35021
35022
35022
35023
35024
35024
35025
35026
35026
35027
35027
35028
35028
35029
35030
35030
35030
35031
35031
35032
35032
35032
35033
35034
35034
35035
35036
35036
35037
35038
35038
35038
35039
35040
35040
35041
35043
35043
35044
35046
35046
35048
35049
35049
35052
35053
35053
35053
35054
35054
35054
35054
35055
35055
35056
35056
35056
35056
35057
35058
35058
35058
35059
35059
35060
35061
35063
35063
35064
35064
35065
35065
35066
35066
35067
35067
35068
35069
35069
35070
35071
35071
35073
35073
35073
35073
35074
35074
35074
35075
35075
35076
35076
35076
35077
35077
35077
35078
35078
35078
35078
35079
35079
35080
35080
35081
35081
35082
35083
35083
35084
35085
35085
35085
35085
35086
35086
35086
35087
35087
35087
35088
35088
35088
35088
35088
35089
35089
35091
35091
35092
35092
35093
35093
35094
35095
35095
35095
35096
35096
35096
35098
35099
35100
35100
35101
35104
35104
35106
35107
35107
35108
35108
35109
35110
35110
35110
35110
35111
35111
35112
35112
35112
35113
35113
35113
35113
35114
35114
35114
35114
35115
35116
35116
35117
35118
35118
35120
35121
35121
35122
35122
35124
35126
35126
35128
35129
35129
35130
35130
35131
35132
35132
35133
35133
35134
35134
35135
35136
35138
35138
35139
35139
35140
35140
35141
35141
35142
35142
35143
35144
35144
35145
35145
35145
35146
35146
35146
35147
35148
35148
35148
35148
35149
35149
35149
35151
35151
35152
35152
35152
35152
35152
35153
35154
35154
35154
35155
35155
35156
35157
35159
35159
35159
35159
35161
35161
35163
35164
35164
35164
35167
35167
35168
35168
35168
35168
35168
35169
35170
35174
35175
35175
35175
35176
35177
35178
35179
35179
35179
35180
35180
35180
35181
35181
35181
35181
35182
35184
35184
35185
35186
35186
35187
35188
35188
35188
35189
35190
35190
35190
35191
35191
35191
35193
35193
35194
35196
35196
35196
35197
35199
35199
35199
35200
35201
35202
35203
35203
35204
35204
35204
35205
35205
35205
35205
35206
35207
35207
35208
35208
35210
35211
35212
35212
35213
35213
35214
35215
35215
35215
35216
35217
35217
35218
35219
35219
35219
35220
35221
35221
35222
35222
35223
35224
35226
35226
35226
35228
35228
35228
35228
35229
35229
35230
35230
35231
35232
35232
35232
35232
35234
35234
35234
35235
35236
35237
35238
35239
35239
35241
35241
35241
35241
35241
35242
35243
35243
35244
35244
35245
35245
35245
35246
35247
35248
35248
35248
35248
35248
35249
35249
35250
35251
35251
35252
35252
35254
35256
35256
35257
35257
35257
35259
35259
35260
35262
35263
35263
35263
35264
35264
35265
35266
35266
35269
35269
35270
35270
35270
35272
35272
35272
35272
35273
35274
35274
35274
35275
35276
35276
35277
35277
35278
35278
35278
35279
35279
35280
35280
35281
35281
35282
35283
35283
35283
35283
35285
35285
35285
35286
35286
35286
35286
35288
35288
35288
35289
35289
35290
35291
35292
35293
35293
35295
35295
35295
35295
35295
35295
35296
35296
35297
35298
35298
35298
35298
35299
35301
35303
35304
35304
35304
35304
35304
35305
35305
35305
35306
35307
35307
35308
35308
35308
35309
35309
35309
35311
35311
35312
35312
35313
35313
35314
35314
35315
35315
35315
35316
35319
35319
35321
35321
35322
35322
35323
35323
35325
35325
35326
35326
35326
35327
35327
35328
35329
35330
35331
35331
35331
35332
35333
35333
35334
35334
35335
35337
35338
35338
35338
35339
35340
35341
35342
35342
35343
35343
35344
35345
35346
35346
35347
35347
35348
35348
35349
35350
35350
35352
35353
35355
35356
35356
35357
35357
35357
35357
35358
35358
35359
35359
35360
35360
35361
35361
35362
35362
35364
35364
35364
35364
35365
35366
35366
35367
35367
35368
35369
35370
35371
35372
35372
35372
35373
35373
35374
35374
35376
35376
35377
35377
35378
35378
35379
35381
35382
35382
35384
35385
35386
35387
35387
35387
35388
35389
35389
35389
35390
35390
35390
35391
35391
35391
35392
35392
35392
35392
35392
35392
35394
35394
35396
35396
35397
35397
35398
35398
35399
35399
35400
35400
35400
35401
35402
35402
35402
35402
35402
35402
35403
35404
35404
35404
35405
35405
35406
35406
35406
35407
35407
35408
35409
35409
35409
35409
35410
35411
35412
35412
35412
35412
35413
35413
35414
35414
35414
35414
35415
35415
35417
35417
35417
35418
35419
35420
35420
35420
35421
35421
35421
35421
35421
35424
35424
35424
35425
35425
35425
35425
35426
35427
35429
35429
35430
35430
35430
35430
35431
35431
35431
35432
35432
35432
35432
35433
35433
35434
35435
35435
35436
35437
35438
35439
35440
35440
35440
35440
35441
35442
35444
35444
35445
35445
35445
35445
35445
35446
35447
35447
35449
35449
35452
35452
35452
35453
35454
35454
35457
35457
35458
35459
35459
35459
35459
35459
35460
35461
35461
35461
35462
35463
35463
35463
35464
35464
35465
35465
35465
35465
35466
35467
35470
35470
35471
35471
35472
35474
35474
35474
35475
35475
35476
35478
35480
35480
35481
35481
35482
35482
35482
35482
35482
35484
35485
35485
35485
35486
35486
35488
35488
35488
35489
35489
35490
35490
35491
35491
35492
35492
35492
35492
35493
35493
35493
35494
35494
35495
35495
35496
35497
35497
35500
35501
35501
35501
35504
35505
35506
35506
35507
35507
35508
35509
35510
35510
35511
35511
35512
35513
35513
35513
35513
35514
35514
35515
35515
35516
35516
35516
35517
35517
35517
35519
35519
35520
35520
35521
35522
35522
35522
35522
35522
35523
35523
35523
35523
35523
35523
35524
35524
35526
35526
35527
35528
35528
35529
35529
35529
35530
35530
35531
35531
35532
35532
35532
35532
35532
35533
35533
35533
35536
35536
35537
35538
35539
35539
35539
35540
35542
35543
35544
35545
35545
35546
35547
35547
35547
35548
35549
35550
35551
35551
35551
35552
35552
35554
35554
35555
35555
35556
35556
35556
35557
35559
35560
35560
35560
35562
35563
35563
35565
35565
35565
35565
35566
35566
35567
35568
35569
35569
35570
35570
35572
35572
35572
35572
35572
35573
35573
35573
35574
35574
35574
35574
35575
35575
35576
35577
35578
35579
35579
35579
35580
35580
35580
35580
35581
35581
35582
35582
35583
35584
35586
35587
35588
35588
35588
35588
35589
35589
35589
35590
35590
35591
35591
35591
35592
35592
35592
35593
35593
35594
35595
35595
35597
35598
35598
35599
35601
35601
35602
35602
35603
35603
35603
35603
35604
35608
35609
35609
35610
35610
35610
35611
35611
35611
35612
35612
35612
35613
35613
35614
35615
35616
35617
35618
35618
35618
35618
35619
35620
35620
35621
35621
35622
35623
35624
35624
35625
35625
35625
35626
35626
35627
35627
35629
35629
35630
35630
35631
35631
35631
35632
35633
35633
35633
35633
35635
35637
35637
35638
35639
35640
35641
35642
35642
35642
35642
35644
35645
35646
35646
35646
35647
35647
35648
35648
35648
35650
35651
35653
35655
35656
35656
35657
35657
35657
35659
35661
35661
35661
35662
35662
35663
35663
35663
35663
35663
35665
35665
35666
35666
35667
35668
35669
35669
35670
35671
35673
35675
35675
35675
35675
35675
35676
35678
35679
35680
35680
35681
35681
35681
35682
35682
35685
35686
35686
35687
35687
35688
35688
35688
35688
35689
35689
35690
35690
35690
35690
35690
35691
35691
35692
35692
35692
35692
35693
35694
35695
35696
35696
35697
35698
35698
35698
35698
35699
35699
35699
35700
35701
35701
35703
35703
35703
35703
35704
35704
35704
35705
35705
35705
35706
35707
35707
35709
35709
35711
35712
35713
35713
35714
35714
35715
35715
35716
35720
35723
35724
35724
35727
35728
35728
35729
35729
35731
35732
35733
35733
35733
35733
35734
35734
35735
35735
35736
35737
35737
35738
35739
35739
35743
35744
35744
35746
35747
35747
35747
35748
35748
35748
35749
35749
35750
35751
35751
35751
35752
35752
35753
35753
35754
35754
35755
35757
35757
35757
35760
35760
35761
35761
35762
35762
35762
35763
35763
35763
35763
35763
35764
35764
35764
35765
35766
35766
35767
35770
35771
35771
35771
35772
35772
35772
35772
35772
35773
35774
35775
35775
35776
35776
35777
35778
35779
35779
35779
35780
35782
35783
35784
35784
35785
35785
35785
35785
35786
35787
35788
35790
35790
35794
35794
35794
35795
35796
35796
35796
35797
35798
35799
35799
35800
35800
35801
35802
35803
35803
35803
35803
35804
35804
35805
35805
35806
35806
35808
35808
35809
35809
35810
35811
35811
35811
35811
35813
35813
35813
35814
35814
35814
35814
35814
35814
35815
35815
35816
35816
35817
35817
35818
35819
35820
35820
35820
35821
35822
35822
35823
35823
35823
35824
35825
35826
35827
35828
35828
35828
35829
35830
35831
35831
35831
35832
35833
35833
35834
35835
35836
35836
35836
35837
35837
35837
35838
35839
35839
35841
35842
35842
35842
35843
35844
35844
35845
35847
35848
35850
35850
35850
35850
35850
35851
35851
35852
35852
35852
35852
35854
35854
35854
35855
35855
35856
35856
35856
35857
35858
35859
35860
35860
35861
35861
35862
35862
35863
35865
35866
35866
35867
35869
35869
35870
35870
35871
35873
35873
35875
35875
35875
35876
35876
35876
35876
35877
35878
35878
35879
35879
35880
35880
35880
35881
35882
35882
35884
35885
35885
35886
35886
35886
35887
35887
35887
35888
35890
35891
35893
35893
35894
35895
35895
35896
35896
35897
35897
35897
35899
35899
35900
35900
35900
35901
35901
35902
35902
35902
35902
35903
35903
35903
35904
35906
35908
35908
35908
35908
35909
35910
35910
35910
35910
35911
35911
35912
35913
35913
35913
35913
35913
35913
35914
35914
35915
35915
35915
35915
35916
35916
35917
35917
35918
35919
35919
35919
35920
35920
35920
35922
35923
35923
35924
35926
35928
35930
35930
35931
35931
35932
35933
35933
35934
35934
35934
35934
35934
35935
35935
35938
35939
35940
35941
35941
35942
35942
35942
35944
35944
35945
35946
35946
35947
35947
35947
35948
35948
35949
35949
35951
35951
35951
35952
35952
35953
35953
35953
35954
35954
35954
35955
35955
35956
35957
35960
35961
35962
35962
35962
35964
35964
35964
35966
35967
35968
35969
35970
35970
35970
35972
35972
35972
35973
35974
35974
35974
35975
35976
35976
35977
35978
35978
35978
35979
35979
35980
35980
35981
35981
35982
35982
35982
35982
35983
35983
35984
35985
35987
35987
35987
35988
35988
35989
35989
35989
35989
35990
35990
35990
35990
35992
35992
35992
35993
35993
35995
35995
35996
35996
35997
35997
35998
35998
35998
35999
35999
35999
35999
35999
36001
36001
36003
36003
36004
36004
36005
36006
36007
36007
36008
36009
36009
36010
36010
36010
36011
36012
36012
36012
36012
36013
36013
36013
36014
36015
36016
36016
36018
36018
36018
36019
36019
36019
36020
36021
36021
36021
36022
36023
36024
36024
36024
36024
36024
36026
36026
36027
36028
36029
36030
36030
36031
36033
36033
36033
36036
36036
36037
36038
36038
36039
36039
36040
36040
36041
36041
36041
36042
36042
36043
36043
36044
36044
36045
36047
36047
36048
36049
36049
36050
36051
36051
36051
36053
36053
36053
36053
36054
36055
36056
36058
36059
36059
36060
36060
36060
36061
36062
36064
36065
36065
36066
36066
36066
36067
36067
36068
36068
36069
36069
36070
36072
36072
36073
36074
36075
36075
36075
36076
36077
36077
36078
36078
36079
36079
36080
36080
36080
36081
36082
36083
36083
36083
36083
36083
36084
36084
36085
36085
36086
36086
36086
36086
36087
36089
36092
36092
36093
36094
36094
36095
36095
36096
36096
36096
36097
36097
36097
36097
36097
36098
36098
36099
36099
36100
36101
36101
36101
36101
36101
36101
36102
36103
36104
36105
36106
36106
36107
36107
36108
36109
36110
36110
36112
36112
36112
36113
36113
36114
36114
36114
36116
36116
36118
36118
36119
36119
36120
36121
36121
36122
36122
36122
36123
36124
36124
36124
36124
36125
36125
36126
36126
36128
36128
36130
36131
36131
36132
36134
36134
36135
36136
36137
36137
36138
36138
36138
36139
36139
36141
36142
36142
36142
36143
36143
36145
36145
36146
36147
36147
36147
36147
36148
36149
36149
36150
36150
36150
36150
36151
36152
36152
36153
36153
36153
36153
36153
36154
36154
36155
36155
36156
36156
36156
36158
36158
36160
36160
36160
36160
36161
36161
36161
36162
36163
36163
36164
36164
36165
36165
36165
36165
36166
36167
36169
36170
36170
36171
36172
36174
36174
36175
36175
36176
36176
36177
36177
36178
36178
36178
36178
36179
36179
36182
36183
36183
36183
36183
36185
36186
36187
36187
36187
36188
36191
36191
36191
36191
36192
36192
36192
36193
36194
36194
36195
36196
36198
36198
36198
36199
36201
36201
36203
36203
36203
36203
36203
36203
36206
36206
36207
36207
36207
36207
36208
36210
36215
36215
36216
36216
36216
36216
36217
36217
36217
36218
36218
36219
36220
36220
36221
36221
36221
36221
36222
36222
36222
36223
36225
36227
36228
36228
36229
36229
36229
36230
36230
36232
36233
36233
36234
36234
36235
36236
36238
36238
36238
36239
36240
36240
36240
36240
36240
36241
36241
36242
36242
36242
36243
36244
36245
36246
36246
36247
36247
36247
36247
36247
36248
36248
36248
36249
36249
36251
36253
36253
36254
36254
36254
36255
36255
36255
36255
36257
36257
36258
36258
36258
36260
36260
36260
36261
36262
36262
36263
36263
36263
36264
36265
36265
36265
36266
36266
36268
36269
36271
36271
36271
36272
36273
36273
36274
36274
36274
36274
36275
36275
36276
36276
36278
36279
36279
36279
36280
36281
36281
36283
36284
36285
36286
36286
36287
36287
36288
36288
36288
36288
36290
36290
36291
36291
36292
36293
36293
36295
36295
36296
36298
36299
36299
36301
36301
36301
36302
36302
36302
36303
36304
36304
36305
36305
36306
36306
36307
36308
36308
36310
36311
36311
36311
36311
36311
36312
36312
36313
36313
36314
36314
36314
36314
36315
36316
36316
36317
36318
36318
36318
36320
36321
36321
36323
36323
36324
36324
36325
36327
36327
36327
36327
36327
36328
36328
36328
36329
36329
36329
36331
36331
36331
36331
36332
36333
36333
36334
36336
36337
36338
36339
36341
36341
36342
36342
36344
36345
36345
36346
36346
36346
36346
36347
36347
36347
36348
36349
36349
36349
36350
36352
36352
36353
36353
36355
36356
36356
36357
36358
36358
36358
36358
36359
36359
36359
36360
36362
36364
36365
36365
36366
36367
36368
36369
36370
36372
36372
36372
36373
36375
36376
36378
36379
36379
36380
36380
36380
36381
36381
36382
36382
36382
36384
36386
36386
36388
36388
36388
36388
36389
36389
36390
36390
36390
36391
36391
36412
36438
36438
36440
36441
36442
36443
36443
36444
36444
36444
36445
36445
36445
36445
36445
36445
36448
36448
36449
36449
36449
36450
36451
36452
36452
36452
36453
36453
36453
36453
36456
36457
36457
36457
36457
36457
36457
36457
36457
36458
36459
36460
36460
36461
36462
36463
36464
36464
36465
36466
36467
36467
36468
36468
36468
36468
36468
36469
36469
36469
36469
36470
36470
36472
36472
36473
36473
36473
36474
36474
36475
36475
36476
36476
36476
36476
36476
36477
36477
36477
36478
36478
36478
36478
36479
36479
36481
36484
36484
36484
36485
36485
36485
36485
36486
36488
36488
36489
36490
36491
36491
36492
36493
36494
36494
36494
36494
36495
36495
36495
36495
36495
36496
36496
36497
36497
36498
36499
36499
36499
36500
36500
36500
36501
36502
36503
36503
36503
36505
36505
36505
36506
36506
36506
36507
36507
36507
36508
36509
36509
36511
36512
36513
36514
36514
36515
36515
36516
36517
36517
36518
36518
36519
36519
36521
36521
36522
36523
36523
36524
36524
36524
36524
36525
36525
36526
36526
36526
36528
36529
36529
36529
36529
36530
36531
36531
36531
36531
36532
36533
36533
36533
36534
36535
36535
36536
36537
36538
36540
36540
36540
36540
36542
36546
36547
36548
36549
36549
36550
36550
36550
36550
36550
36551
36551
36552
36552
36552
36552
36553
36554
36554
36555
36556
36556
36556
36556
36557
36557
36558
36558
36560
36560
36561
36561
36561
36561
36562
36562
36563
36563
36564
36564
36565
36565
36566
36566
36566
36567
36567
36569
36570
36571
36572
36572
36573
36573
36573
36574
36574
36575
36576
36577
36577
36577
36578
36580
36580
36583
36583
36586
36588
36590
36590
36590
36592
36592
36592
36592
36592
36594
36595
36596
36596
36596
36596
36597
36599
36599
36600
36601
36601
36601
36602
36604
36604
36604
36604
36605
36606
36607
36607
36607
36609
36610
36610
36611
36611
36612
36612
36613
36613
36613
36613
36613
36614
36614
36615
36616
36616
36616
36616
36617
36618
36618
36619
36619
36619
36620
36620
36620
36620
36621
36621
36621
36621
36622
36622
36622
36623
36623
36623
36624
36624
36625
36625
36625
36625
36626
36626
36626
36627
36628
36628
36628
36630
36630
36630
36630
36631
36631
36631
36632
36632
36634
36634
36635
36636
36636
36636
36636
36637
36638
36638
36638
36639
36639
36640
36640
36641
36641
36641
36641
36641
36642
36642
36642
36643
36643
36644
36644
36645
36647
36647
36648
36648
36648
36648
36649
36649
36649
36650
36650
36651
36651
36651
36651
36652
36652
36652
36653
36653
36654
36654
36655
36656
36657
36657
36657
36657
36658
36658
36658
36659
36659
36660
36660
36661
36661
36663
36663
36663
36664
36664
36664
36666
36666
36667
36668
36668
36669
36669
36669
36669
36670
36670
36672
36672
36672
36673
36673
36674
36676
36676
36677
36678
36678
36678
36679
36681
36682
36682
36682
36682
36683
36683
36684
36685
36685
36685
36686
36686
36687
36687
36688
36692
36693
36694
36695
36696
36696
36696
36697
36697
36697
36699
36699
36699
36700
36701
36701
36701
36702
36704
36705
36706
36706
36706
36707
36707
36708
36708
36708
36711
36713
36713
36713
36713
36714
36714
36715
36716
36716
36716
36716
36716
36717
36717
36717
36717
36718
36718
36719
36720
36720
36721
36721
36722
36722
36722
36723
36724
36724
36724
36724
36724
36726
36728
36729
36729
36730
36732
36735
36735
36736
36736
36737
36737
36737
36737
36739
36739
36740
36741
36742
36742
36744
36744
36744
36745
36746
36746
36747
36748
36749
36749
36750
36752
36753
36754
36754
36756
36758
36758
36758
36758
36758
36759
36759
36759
36760
36761
36761
36761
36761
36761
36762
36762
36764
36765
36766
36767
36767
36767
36768
36769
36770
36770
36772
36773
36773
36774
36774
36777
36777
36778
36779
36779
36779
36781
36783
36783
36785
36786
36788
36789
36789
36790
36790
36790
36791
36791
36792
36792
36795
36796
36798
36798
36799
36799
36799
36800
36802
36802
36802
36803
36803
36804
36805
36807
36808
36809
36810
36810
36811
36811
36812
36812
36812
36814
36814
36814
36814
36815
36816
36816
36816
36816
36817
36817
36818
36818
36820
36821
36821
36822
36823
36823
36823
36824
36824
36825
36825
36825
36826
36827
36828
36829
36829
36829
36830
36830
36830
36830
36831
36832
36832
36834
36835
36837
36838
36838
36838
36838
36839
36840
36840
36840
36841
36841
36842
36842
36844
36844
36845
36847
36847
36848
36848
36848
36849
36849
36851
36852
36852
36853
36853
36853
36853
36854
36854
36854
36855
36856
36857
36857
36858
36859
36860
36861
36861
36862
36862
36862
36863
36865
36865
36866
36868
36868
36870
36872
36873
36874
36875
36875
36875
36877
36877
36878
36878
36878
36879
36880
36880
36880
36881
36882
36883
36884
36885
36885
36885
36886
36886
36886
36886
36886
36887
36887
36887
36888
36888
36888
36888
36889
36889
36890
36891
36891
36891
36892
36892
36892
36893
36894
36895
36895
36895
36896
36896
36896
36896
36897
36897
36897
36897
36897
36898
36898
36899
36899
36900
36900
36901
36901
36901
36901
36902
36903
36903
36905
36906
36906
36906
36907
36907
36908
36909
36910
36910
36910
36911
36911
36912
36912
36915
36916
36917
36918
36918
36919
36919
36920
36921
36922
36922
36924
36924
36924
36924
36924
36925
36925
36926
36926
36927
36928
36928
36928
36928
36929
36930
36931
36931
36931
36931
36931
36932
36932
36932
36934
36935
36936
36937
36938
36938
36939
36940
36941
36941
36941
36942
36943
36943
36945
36946
36946
36946
36947
36947
36950
36951
36951
36953
36954
36955
36955
36956
36957
36957
36958
36958
36958
36958
36958
36960
36961
36962
36963
36963
36963
36964
36965
36965
36966
36966
36966
36967
36969
36969
36970
36970
36970
36971
36971
36971
36973
36973
36974
36974
36976
36979
36979
36979
36980
36980
36982
36982
36983
36983
36984
36986
36986
36987
36988
36989
36990
36990
36990
36990
36992
36992
36992
36993
36994
36994
36995
36995
36995
36995
36996
36996
36997
36997
36997
36998
36998
36999
37000
37001
37001
37003
37004
37004
37004
37006
37008
37010
37012
37012
37012
37013
37014
37014
37015
37015
37015
37015
37016
37017
37017
37018
37018
37019
37020
37020
37021
37021
37022
37023
37023
37023
37024
37024
37024
37025
37026
37028
37029
37029
37030
37030
37031
37033
37033
37034
37034
37034
37035
37035
37035
37036
37036
37036
37036
37037
37037
37037
37037
37037
37038
37038
37038
37039
37039
37040
37040
37040
37040
37041
37042
37042
37043
37044
37046
37046
37046
37049
37049
37049
37050
37051
37051
37053
37054
37054
37055
37055
37055
37055
37056
37056
37057
37058
37058
37058
37059
37059
37060
37060
37060
37061
37061
37061
37063
37063
37063
37063
37063
37064
37064
37064
37065
37065
37066
37068
37068
37069
37070
37071
37072
37074
37075
37075
37075
37075
37076
37078
37079
37080
37081
37081
37082
37083
37084
37085
37086
37087
37087
37087
37087
37088
37089
37089
37090
37090
37090
37090
37090
37091
37091
37091
37092
37092
37093
37093
37094
37094
37095
37095
37095
37096
37096
37097
37097
37097
37098
37098
37098
37099
37099
37100
37100
37101
37102
37102
37102
37103
37105
37105
37107
37108
37108
37108
37110
37110
37110
37110
37111
37111
37111
37112
37112
37113
37113
37114
37114
37115
37115
37115
37116
37118
37118
37118
37118
37119
37120
37121
37121
37122
37123
37123
37123
37123
37124
37125
37127
37128
37128
37129
37130
37130
37130
37131
37131
37132
37133
37134
37136
37137
37137
37137
37139
37140
37141
37141
37141
37141
37142
37143
37144
37144
37145
37146
37146
37148
37148
37149
37149
37151
37151
37153
37153
37153
37154
37154
37155
37156
37156
37157
37157
37157
37157
37158
37158
37159
37159
37159
37160
37160
37161
37161
37162
37163
37163
37165
37165
37166
37166
37166
37166
37166
37166
37166
37167
37167
37168
37168
37168
37168
37169
37169
37170
37171
37171
37172
37172
37172
37172
37173
37173
37175
37176
37176
37177
37178
37178
37178
37179
37179
37179
37181
37183
37183
37184
37186
37186
37186
37186
37187
37187
37188
37188
37188
37188
37188
37188
37189
37189
37190
37190
37193
37193
37194
37194
37194
37194
37194
37195
37195
37195
37196
37197
37197
37197
37200
37200
37201
37202
37202
37203
37203
37204
37206
37206
37207
37207
37207
37208
37210
37210
37211
37211
37211
37213
37213
37214
37215
37215
37215
37217
37217
37217
37219
37220
37221
37221
37221
37223
37225
37225
37226
37226
37227
37227
37228
37228
37228
37229
37229
37230
37234
37234
37234
37234
37235
37235
37236
37236
37237
37237
37238
37239
37239
37239
37239
37239
37240
37240
37241
37242
37242
37242
37242
37243
37244
37244
37245
37245
37246
37246
37246
37247
37247
37247
37247
37249
37249
37249
37249
37250
37250
37250
37251
37251
37252
37253
37254
37254
37254
37256
37257
37258
37259
37259
37259
37260
37262
37263
37263
37263
37263
37263
37264
37265
37265
37267
37267
37268
37268
37268
37269
37272
37275
37275
37276
37276
37276
37276
37277
37278
37278
37280
37280
37283
37283
37283
37284
37284
37286
37287
37287
37288
37288
37288
37288
37288
37288
37288
37289
37289
37291
37292
37292
37294
37295
37296
37297
37298
37298
37299
37300
37300
37301
37301
37302
37302
37302
37303
37304
37304
37304
37304
37305
37305
37306
37308
37310
37312
37314
37315
37315
37316
37316
37316
37317
37317
37318
37320
37320
37321
37321
37321
37321
37322
37322
37322
37322
37325
37325
37325
37325
37325
37327
37328
37329
37329
37330
37330
37330
37330
37331
37331
37332
37332
37333
37333
37333
37334
37334
37334
37334
37335
37336
37337
37338
37338
37340
37340
37341
37341
37341
37343
37344
37344
37344
37344
37346
37346
37347
37347
37347
37348
37348
37348
37348
37349
37349
37349
37349
37351
37351
37351
37352
37352
37352
37352
37353
37353
37354
37354
37354
37354
37355
37355
37355
37355
37356
37356
37357
37358
37359
37361
37361
37362
37362
37362
37362
37364
37364
37364
37365
37365
37365
37366
37366
37367
37367
37369
37369
37369
37370
37370
37370
37371
37371
37374
37375
37376
37376
37377
37377
37378
37378
37378
37379
37380
37380
37381
37381
37383
37383
37383
37384
37384
37384
37385
37386
37387
37388
37389
37389
37389
37391
37391
37391
37391
37392
37393
37394
37394
37394
37395
37395
37396
37396
37397
37398
37399
37399
37400
37400
37402
37402
37402
37404
37406
37408
37410
37411
37411
37412
37413
37415
37416
37417
37419
37420
37421
37422
37422
37422
37423
37424
37425
37425
37425
37427
37429
37431
37431
37432
37433
37434
37437
37437
37437
37437
37438
37439
37439
37440
37441
37442
37442
37442
37442
37443
37443
37444
37445
37445
37445
37446
37447
37447
37448
37448
37449
37450
37450
37451
37451
37452
37452
37452
37452
37453
37454
37457
37457
37458
37460
37460
37461
37461
37462
37463
37463
37466
37466
37466
37467
37468
37469
37469
37469
37470
37470
37471
37471
37472
37473
37474
37475
37476
37476
37477
37477
37480
37480
37480
37482
37483
37485
37485
37486
37487
37487
37488
37489
37489
37489
37489
37490
37492
37492
37493
37494
37495
37495
37497
37497
37497
37497
37498
37498
37498
37499
37500
37501
37503
37503
37503
37504
37505
37505
37506
37506
37506
37507
37508
37510
37511
37511
37511
37511
37512
37513
37514
37514
37516
37516
37516
37516
37517
37517
37519
37520
37521
37522
37522
37524
37526
37527
37528
37528
37529
37529
37529
37529
37531
37531
37532
37534
37534
37535
37535
37535
37535
37536
37536
37536
37538
37538
37539
37539
37541
37542
37543
37544
37544
37544
37546
37546
37547
37547
37548
37552
37552
37552
37552
37553
37553
37553
37553
37556
37556
37556
37556
37557
37557
37558
37561
37562
37563
37563
37563
37565
37565
37565
37565
37565
37567
37567
37567
37568
37568
37568
37569
37571
37571
37571
37571
37572
37572
37572
37573
37573
37573
37574
37575
37575
37577
37577
37578
37578
37578
37578
37578
37578
37579
37580
37580
37580
37581
37581
37582
37582
37583
37584
37584
37584
37584
37585
37586
37586
37587
37587
37587
37588
37589
37589
37589
37590
37590
37591
37592
37594
37594
37595
37595
37595
37596
37597
37597
37598
37599
37601
37602
37602
37603
37603
37604
37604
37605
37605
37606
37608
37609
37610
37611
37611
37611
37611
37611
37613
37613
37613
37613
37613
37613
37615
37616
37616
37616
37616
37617
37618
37618
37618
37618
37618
37619
37619
37620
37620
37621
37622
37622
37623
37624
37624
37624
37624
37624
37626
37627
37628
37628
37628
37628
37629
37629
37630
37630
37630
37635
37635
37636
37637
37638
37639
37639
37640
37640
37641
37641
37643
37643
37644
37644
37645
37645
37645
37645
37646
37647
37647
37648
37648
37648
37648
37649
37649
37649
37649
37650
37651
37652
37652
37653
37653
37653
37654
37654
37654
37655
37656
37656
37657
37657
37658
37659
37659
37659
37659
37660
37660
37660
37662
37663
37665
37666
37667
37667
37668
37669
37669
37671
37671
37671
37672
37672
37672
37673
37674
37674
37677
37678
37679
37679
37680
37681
37681
37682
37683
37684
37684
37684
37687
37687
37687
37688
37689
37689
37690
37690
37691
37691
37692
37692
37692
37692
37692
37693
37693
37694
37694
37694
37695
37695
37695
37695
37696
37696
37696
37697
37697
37697
37699
37699
37700
37701
37702
37702
37702
37703
37703
37704
37705
37706
37707
37709
37710
37711
37711
37712
37712
37714
37715
37715
37715
37716
37716
37717
37717
37718
37718
37719
37719
37719
37720
37720
37720
37720
37722
37723
37723
37724
37724
37727
37728
37728
37728
37728
37728
37729
37732
37733
37733
37733
37733
37733
37733
37734
37734
37734
37735
37735
37735
37736
37736
37736
37737
37737
37738
37740
37742
37744
37744
37744
37746
37747
37747
37747
37748
37748
37748
37749
37750
37752
37753
37753
37754
37754
37755
37755
37757
37757
37758
37759
37761
37761
37762
37762
37763
37764
37765
37765
37767
37767
37767
37767
37768
37768
37768
37769
37769
37769
37770
37770
37770
37771
37773
37773
37773
37774
37778
37778
37780
37780
37782
37782
37784
37784
37785
37785
37786
37787
37788
37789
37789
37789
37789
37790
37790
37791
37791
37791
37792
37792
37794
37795
37795
37795
37797
37799
37800
37800
37801
37804
37807
37808
37808
37808
37808
37809
37813
37813
37813
37813
37814
37814
37814
37814
37815
37815
37816
37817
37817
37817
37818
37819
37820
37820
37820
37820
37820
37822
37824
37825
37825
37825
37826
37828
37829
37830
37830
37830
37831
37831
37832
37833
37834
37834
37837
37838
37838
37839
37840
37840
37841
37841
37842
37843
37843
37844
37844
37846
37847
37847
37847
37849
37849
37851
37855
37855
37855
37855
37856
37856
37856
37856
37857
37857
37857
37857
37858
37859
37860
37860
37862
37863
37864
37864
37865
37866
37867
37871
37871
37872
37872
37872
37874
37875
37875
37876
37876
37876
37877
37877
37879
37879
37880
37882
37883
37883
37884
37886
37886
37887
37887
37888
37889
37890
37890
37891
37891
37892
37893
37894
37894
37895
37896
37896
37896
37896
37896
37896
37896
37897
37898
37898
37899
37900
37900
37900
37901
37901
37903
37903
37903
37903
37904
37904
37904
37904
37905
37905
37905
37907
37908
37909
37909
37910
37910
37910
37911
37911
37911
37912
37913
37914
37914
37915
37915
37916
37916
37917
37918
37919
37919
37919
37919
37920
37920
37920
37920
37921
37922
37922
37922
37923
37923
37924
37924
37924
37924
37925
37926
37927
37927
37927
37927
37929
37929
37930
37930
37931
37931
37931
37932
37933
37933
37934
37935
37935
37937
37937
37938
37938
37939
37939
37940
37940
37940
37940
37941
37941
37942
37943
37943
37946
37946
37947
37947
37948
37948
37948
37949
37949
37949
37950
37950
37952
37953
37953
37954
37954
37958
37958
37959
37961
37961
37961
37961
37962
37963
37966
37967
37968
37968
37969
37970
37971
37972
37972
37972
37973
37973
37973
37973
37975
37975
37976
37976
37977
37977
37977
37977
37977
37978
37978
37978
37980
37981
37982
37982
37983
37984
37987
37987
37988
37988
37989
37991
37991
37992
37992
37993
37993
37993
37993
37994
37994
37994
37994
37995
37996
37998
37998
37999
38000
38000
38001
38001
38002
38002
38002
38004
38004
38005
38005
38005
38005
38005
38006
38008
38009
38009
38009
38010
38011
38011
38012
38012
38013
38014
38017
38017
38017
38018
38018
38019
38020
38021
38021
38021
38022
38023
38023
38023
38025
38025
38025
38026
38026
38026
38027
38029
38029
38030
38030
38030
38030
38030
38030
38031
38031
38032
38032
38033
38033
38034
38034
38034
38035
38035
38036
38036
38037
38038
38038
38038
38039
38039
38040
38041
38042
38043
38043
38043
38043
38044
38044
38045
38048
38049
38050
38050
38050
38050
38051
38051
38053
38053
38055
38056
38056
38056
38057
38057
38058
38058
38058
38059
38059
38060
38061
38063
38064
38064
38064
38064
38064
38065
38066
38066
38067
38067
38068
38068
38068
38069
38070
38070
38070
38070
38071
38072
38073
38073
38073
38074
38074
38075
38076
38077
38077
38079
38080
38081
38081
38083
38083
38085
38085
38085
38085
38085
38087
38088
38088
38088
38088
38089
38090
38091
38091
38091
38093
38093
38094
38094
38094
38094
38095
38095
38096
38096
38096
38096
38097
38097
38098
38098
38098
38098
38101
38101
38101
38102
38104
38104
38104
38105
38105
38106
38107
38107
38108
38108
38111
38111
38111
38112
38112
38113
38113
38114
38114
38115
38115
38116
38117
38117
38117
38117
38118
38119
38119
38119
38119
38119
38123
38123
38123
38123
38123
38124
38125
38125
38126
38127
38129
38129
38130
38130
38130
38131
38132
38133
38133
38134
38134
38135
38135
38135
38136
38136
38136
38136
38137
38138
38138
38138
38139
38139
38139
38139
38141
38142
38142
38143
38143
38143
38145
38146
38147
38147
38147
38147
38149
38149
38149
38150
38150
38150
38151
38151
38152
38152
38152
38152
38153
38153
38155
38155
38156
38158
38160
38161
38162
38162
38162
38163
38163
38164
38165
38166
38167
38170
38171
38171
38171
38171
38172
38172
38173
38176
38177
38178
38178
38179
38179
38179
38179
38180
38180
38181
38182
38182
38183
38183
38183
38184
38184
38185
38185
38186
38187
38188
38188
38188
38189
38189
38190
38192
38193
38193
38193
38194
38194
38194
38194
38196
38196
38197
38197
38197
38197
38198
38199
38199
38199
38200
38200
38200
38200
38201
38202
38203
38205
38205
38206
38206
38206
38206
38207
38208
38209
38209
38210
38210
38210
38211
38212
38213
38213
38214
38215
38216
38217
38217
38217
38218
38218
38219
38220
38221
38221
38222
38222
38222
38222
38223
38224
38225
38225
38225
38226
38226
38226
38227
38228
38228
38228
38230
38231
38232
38232
38233
38234
38234
38235
38236
38236
38236
38236
38237
38237
38237
38237
38239
38241
38241
38241
38241
38242
38242
38243
38244
38244
38244
38244
38244
38245
38245
38246
38247
38247
38249
38251
38251
38252
38252
38252
38253
38253
38254
38256
38257
38258
38259
38259
38260
38260
38260
38261
38261
38262
38263
38263
38263
38263
38264
38266
38267
38272
38272
38273
38273
38273
38274
38275
38276
38277
38278
38278
38279
38279
38279
38279
38280
38280
38280
38281
38283
38283
38284
38284
38285
38285
38286
38286
38287
38287
38288
38288
38288
38289
38290
38290
38294
38294
38295
38297
38297
38300
38300
38301
38302
38302
38302
38303
38305
38308
38308
38309
38310
38310
38311
38311
38312
38312
38313
38315
38315
38316
38317
38317
38319
38319
38319
38320
38320
38321
38322
38324
38325
38325
38325
38326
38326
38326
38326
38327
38327
38327
38328
38328
38329
38329
38331
38332
38332
38332
38333
38333
38333
38334
38335
38336
38336
38336
38338
38338
38338
38340
38342
38346
38346
38347
38347
38348
38349
38349
38349
38349
38350
38351
38351
38352
38354
38355
38355
38356
38357
38359
38359
38359
38361
38361
38361
38362
38362
38362
38362
38363
38366
38367
38368
38368
38369
38370
38371
38372
38374
38374
38374
38375
38375
38378
38378
38378
38378
38379
38379
38379
38379
38380
38380
38380
38380
38380
38381
38381
38381
38381
38381
38381
38382
38382
38383
38384
38385
38386
38386
38387
38388
38388
38388
38388
38389
38389
38390
38391
38392
38392
38393
38393
38393
38394
38394
38394
38395
38395
38396
38397
38398
38399
38400
38400
38400
38400
38401
38401
38401
38402
38402
38405
38405
38405
38406
38406
38410
38411
38411
38413
38413
38413
38414
38416
38419
38419
38420
38420
38420
38421
38421
38422
38422
38422
38423
38424
38424
38425
38426
38426
38426
38426
38426
38426
38427
38428
38428
38429
38429
38430
38430
38430
38432
38432
38433
38433
38435
38436
38436
38438
38439
38439
38440
38440
38440
38441
38441
38441
38441
38443
38444
38444
38445
38446
38447
38447
38447
38447
38448
38449
38449
38450
38450
38450
38452
38453
38453
38453
38456
38457
38457
38457
38458
38459
38459
38461
38463
38464
38466
38467
38467
38467
38467
38468
38468
38468
38468
38469
38469
38470
38471
38472
38472
38472
38473
38473
38474
38474
38474
38475
38477
38477
38477
38478
38479
38479
38480
38480
38481
38481
38481
38481
38482
38482
38483
38483
38484
38484
38484
38486
38486
38487
38487
38487
38488
38489
38490
38490
38490
38491
38491
38493
38494
38496
38497
38497
38498
38498
38499
38499
38499
38500
38501
38501
38502
38502
38502
38503
38503
38504
38505
38505
38505
38506
38506
38506
38506
38506
38507
38507
38507
38508
38508
38510
38510
38512
38512
38512
38513
38513
38514
38514
38514
38515
38515
38515
38518
38518
38518
38518
38518
38518
38519
38519
38519
38520
38521
38523
38523
38523
38524
38525
38525
38525
38526
38527
38528
38530
38530
38531
38531
38533
38533
38534
38534
38534
38535
38536
38536
38537
38537
38537
38538
38538
38540
38541
38541
38542
38542
38543
38544
38544
38544
38544
38544
38545
38545
38545
38545
38545
38547
38547
38547
38547
38549
38549
38549
38550
38550
38551
38551
38551
38552
38552
38552
38553
38553
38554
38554
38556
38556
38557
38557
38559
38559
38559
38559
38560
38560
38561
38561
38562
38563
38563
38564
38565
38565
38567
38568
38568
38569
38569
38570
38570
38571
38572
38573
38574
38574
38575
38576
38576
38576
38576
38577
38578
38579
38579
38579
38579
38579
38581
38582
38582
38582
38582
38582
38584
38584
38584
38585
38585
38585
38586
38587
38587
38588
38588
38590
38591
38592
38593
38594
38594
38595
38597
38597
38598
38598
38598
38599
38600
38600
38600
38600
38600
38600
38600
38601
38602
38605
38605
38606
38607
38608
38609
38610
38610
38611
38611
38612
38612
38613
38613
38613
38614
38614
38614
38615
38616
38616
38617
38617
38617
38617
38618
38618
38619
38619
38620
38623
38624
38625
38625
38626
38626
38626
38627
38627
38628
38629
38630
38630
38630
38630
38631
38631
38636
38636
38636
38636
38637
38637
38637
38637
38638
38638
38638
38639
38639
38640
38640
38642
38642
38643
38643
38644
38644
38644
38644
38645
38646
38646
38647
38647
38648
38648
38649
38649
38649
38650
38651
38651
38652
38654
38654
38654
38655
38655
38656
38657
38658
38658
38658
38659
38659
38660
38661
38661
38661
38663
38663
38663
38663
38665
38665
38666
38666
38668
38669
38669
38669
38669
38670
38671
38671
38672
38673
38674
38675
38675
38675
38676
38676
38676
38677
38677
38677
38677
38677
38678
38679
38680
38680
38680
38680
38680
38681
38681
38681
38681
38684
38686
38688
38689
38689
38690
38690
38690
38691
38692
38692
38692
38693
38693
38693
38694
38695
38695
38695
38695
38696
38696
38696
38696
38697
38698
38700
38700
38700
38701
38701
38703
38704
38705
38705
38706
38706
38708
38708
38709
38709
38710
38711
38711
38711
38711
38713
38713
38714
38714
38714
38715
38715
38715
38715
38715
38716
38716
38716
38717
38717
38717
38717
38718
38718
38718
38718
38718
38719
38719
38719
38720
38720
38723
38724
38724
38724
38726
38726
38726
38727
38728
38728
38728
38729
38734
38734
38734
38737
38738
38738
38741
38741
38743
38744
38745
38748
38749
38750
38750
38751
38751
38751
38752
38752
38753
38753
38754
38754
38756
38757
38758
38759
38760
38760
38761
38761
38761
38762
38762
38762
38764
38764
38764
38765
38765
38767
38767
38767
38768
38768
38769
38770
38770
38771
38771
38772
38773
38773
38773
38774
38775
38777
38777
38777
38779
38779
38779
38781
38782
38782
38782
38782
38783
38784
38785
38785
38787
38787
38791
38791
38792
38792
38792
38794
38795
38795
38795
38797
38797
38798
38798
38801
38801
38802
38803
38803
38805
38805
38805
38807
38809
38809
38810
38810
38811
38811
38811
38811
38811
38812
38813
38813
38814
38815
38815
38818
38819
38820
38822
38822
38822
38822
38823
38823
38823
38823
38825
38826
38827
38827
38828
38830
38830
38832
38832
38833
38834
38835
38837
38837
38837
38838
38838
38838
38839
38839
38840
38842
38842
38843
38843
38845
38845
38845
38847
38847
38847
38849
38849
38850
38850
38852
38853
38853
38853
38853
38854
38855
38856
38856
38857
38858
38860
38860
38861
38861
38861
38862
38863
38864
38865
38865
38865
38866
38867
38869
38870
38870
38874
38875
38877
38877
38877
38878
38878
38878
38879
38879
38879
38881
38881
38882
38883
38884
38884
38884
38884
38886
38888
38890
38891
38891
38892
38893
38895
38895
38896
38896
38897
38898
38899
38900
38900
38901
38902
38902
38904
38904
38904
38905
38906
38908
38909
38910
38910
38910
38910
38911
38911
38912
38913
38913
38913
38916
38917
38917
38918
38918
38918
38919
38919
38919
38920
38922
38923
38924
38924
38924
38925
38926
38926
38926
38926
38927
38927
38928
38928
38928
38928
38928
38929
38929
38930
38930
38930
38931
38931
38932
38932
38933
38933
38933
38933
38934
38935
38935
38938
38938
38939
38940
38940
38940
38941
38942
38942
38942
38943
38946
38946
38947
38947
38947
38947
38947
38948
38948
38948
38949
38952
38952
38953
38953
38957
38958
38958
38959
38960
38960
38960
38960
38961
38961
38962
38965
38966
38966
38968
38969
38970
38970
38970
38970
38970
38971
38973
38974
38976
38976
38977
38977
38978
38978
38978
38979
38979
38980
38980
38981
38982
38982
38982
38982
38983
38983
38984
38985
38986
38988
38988
38989
38989
38990
38991
38991
38992
38993
38994
38995
38996
38998
38998
38998
38999
39001
39001
39002
39002
39003
39003
39004
39004
39005
39006
39006
39006
39006
39007
39007
39008
39009
39010
39010
39011
39014
39015
39015
39016
39018
39019
39020
39021
39021
39022
39022
39023
39023
39024
39025
39026
39026
39026
39026
39029
39029
39029
39029
39031
39032
39033
39034
39034
39037
39037
39038
39038
39038
39039
39040
39040
39041
39042
39042
39042
39043
39047
39048
39048
39048
39049
39050
39051
39051
39051
39051
39052
39052
39052
39052
39053
39053
39054
39054
39054
39055
39056
39057
39058
39059
39059
39059
39059
39059
39060
39060
39062
39062
39063
39063
39063
39064
39064
39064
39064
39064
39066
39067
39070
39070
39071
39071
39071
39072
39072
39073
39074
39076
39077
39077
39077
39078
39079
39080
39081
39081
39082
39082
39082
39082
39082
39083
39084
39084
39085
39085
39085
39085
39086
39086
39086
39087
39088
39090
39092
39092
39092
39093
39096
39097
39099
39100
39100
39101
39102
39102
39102
39102
39103
39103
39103
39104
39106
39106
39106
39108
39108
39109
39109
39111
39112
39112
39114
39116
39117
39118
39118
39118
39119
39119
39122
39122
39122
39122
39123
39124
39125
39125
39126
39128
39128
39129
39130
39132
39132
39134
39134
39134
39135
39135
39136
39137
39137
39138
39138
39140
39140
39140
39140
39140
39140
39140
39141
39142
39142
39146
39147
39148
39149
39149
39149
39149
39151
39152
39152
39152
39153
39153
39153
39153
39155
39157
39158
39158
39158
39158
39158
39159
39159
39160
39161
39161
39163
39163
39163
39163
39165
39166
39166
39167
39167
39169
39170
39170
39170
39171
39171
39172
39173
39174
39174
39174
39175
39175
39176
39177
39178
39178
39179
39182
39184
39186
39187
39187
39188
39188
39189
39190
39190
39190
39191
39191
39192
39192
39193
39194
39194
39196
39197
39198
39198
39199
39199
39199
39199
39201
39201
39202
39203
39204
39204
39205
39205
39206
39206
39207
39207
39208
39208
39209
39209
39210
39210
39210
39210
39210
39213
39213
39213
39213
39216
39217
39218
39218
39219
39220
39222
39222
39223
39223
39223
39224
39224
39224
39224
39225
39226
39226
39227
39228
39228
39229
39229
39230
39230
39231
39232
39233
39234
39234
39235
39236
39237
39239
39240
39240
39240
39241
39241
39241
39241
39242
39242
39243
39244
39244
39244
39245
39245
39246
39246
39246
39247
39247
39247
39248
39248
39248
39248
39249
39249
39251
39252
39252
39253
39253
39253
39253
39253
39253
39254
39254
39255
39256
39256
39256
39256
39258
39258
39260
39260
39260
39261
39261
39262
39262
39264
39264
39265
39265
39266
39266
39266
39266
39269
39270
39270
39271
39271
39273
39273
39273
39274
39275
39278
39278
39278
39279
39279
39279
39279
39280
39281
39282
39285
39285
39285
39286
39288
39288
39288
39289
39289
39290
39291
39291
39291
39292
39292
39292
39293
39293
39294
39294
39294
39295
39295
39296
39296
39296
39297
39297
39298
39298
39301
39302
39302
39303
39304
39305
39305
39306
39306
39306
39307
39307
39307
39308
39308
39308
39310
39311
39312
39312
39312
39313
39314
39314
39314
39315
39316
39317
39317
39317
39319
39319
39319
39320
39321
39321
39322
39322
39323
39324
39324
39325
39325
39325
39325
39325
39329
39329
39329
39329
39330
39330
39331
39332
39332
39334
39335
39335
39335
39336
39336
39337
39337
39339
39339
39341
39341
39342
39342
39342
39343
39343
39343
39343
39344
39347
39348
39349
39350
39350
39351
39351
39352
39353
39354
39355
39355
39356
39356
39358
39359
39360
39361
39361
39362
39362
39363
39363
39364
39364
39365
39365
39366
39366
39367
39367
39368
39368
39370
39370
39370
39371
39373
39373
39374
39375
39375
39375
39376
39376
39376
39378
39381
39381
39381
39381
39382
39384
39384
39385
39385
39386
39387
39387
39388
39388
39388
39390
39391
39391
39392
39392
39394
39395
39395
39397
39397
39398
39398
39398
39398
39398
39399
39399
39400
39402
39402
39403
39403
39403
39405
39406
39407
39407
39408
39408
39409
39409
39409
39410
39410
39410
39414
39416
39417
39417
39417
39417
39417
39418
39418
39419
39419
39419
39421
39421
39423
39425
39426
39427
39428
39428
39429
39429
39430
39430
39431
39431
39431
39431
39432
39432
39432
39433
39433
39435
39435
39437
39439
39442
39442
39442
39443
39443
39444
39445
39445
39445
39446
39446
39447
39447
39449
39450
39450
39450
39451
39452
39452
39453
39454
39455
39455
39456
39456
39456
39456
39456
39458
39460
39460
39461
39463
39463
39464
39464
39464
39465
39466
39466
39466
39466
39467
39467
39468
39469
39470
39470
39470
39471
39471
39471
39471
39472
39472
39474
39477
39477
39477
39478
39480
39481
39483
39483
39484
39484
39485
39486
39486
39487
39487
39490
39490
39492
39492
39492
39493
39494
39494
39496
39496
39496
39496
39496
39497
39497
39497
39497
39498
39498
39498
39499
39501
39501
39502
39502
39503
39504
39504
39504
39504
39505
39505
39506
39506
39507
39507
39508
39508
39509
39509
39509
39510
39512
39512
39513
39513
39515
39515
39517
39517
39517
39518
39518
39518
39519
39519
39519
39520
39520
39521
39521
39522
39522
39523
39523
39524
39524
39524
39525
39526
39527
39527
39528
39530
39530
39530
39532
39534
39534
39534
39535
39535
39535
39535
39535
39536
39536
39537
39537
39537
39538
39538
39539
39539
39539
39540
39540
39540
39540
39542
39542
39542
39543
39543
39543
39544
39544
39545
39545
39546
39546
39546
39548
39548
39548
39548
39551
39552
39552
39553
39554
39555
39556
39556
39557
39557
39558
39558
39559
39560
39562
39562
39562
39562
39562
39563
39563
39563
39563
39564
39566
39566
39566
39566
39566
39566
39566
39568
39568
39568
39568
39568
39569
39570
39571
39572
39574
39574
39578
39578
39579
39580
39581
39582
39583
39583
39584
39585
39586
39587
39587
39588
39589
39589
39589
39590
39590
39591
39591
39592
39592
39592
39592
39594
39594
39595
39595
39595
39597
39597
39598
39598
39599
39600
39600
39600
39601
39601
39601
39601
39602
39602
39603
39603
39603
39603
39605
39605
39605
39608
39609
39611
39611
39613
39613
39613
39614
39614
39615
39618
39618
39619
39619
39620
39620
39620
39620
39621
39623
39624
39624
39624
39625
39627
39628
39628
39629
39629
39630
39630
39631
39631
39632
39633
39636
39637
39639
39640
39640
39641
39641
39641
39641
39641
39642
39642
39643
39643
39643
39643
39644
39645
39646
39646
39646
39646
39646
39647
39647
39648
39650
39650
39651
39651
39651
39653
39654
39655
39656
39657
39657
39657
39657
39658
39658
39660
39660
39661
39662
39662
39663
39663
39663
39664
39664
39665
39665
39666
39666
39666
39667
39667
39667
39668
39668
39668
39668
39669
39670
39671
39672
39672
39673
39673
39673
39674
39674
39675
39677
39677
39677
39677
39678
39680
39680
39681
39681
39683
39683
39685
39685
39686
39687
39687
39690
39691
39691
39692
39692
39692
39693
39693
39693
39694
39694
39695
39695
39695
39696
39696
39697
39698
39699
39699
39699
39701
39703
39703
39704
39705
39706
39706
39706
39707
39709
39710
39710
39711
39712
39712
39713
39714
39715
39715
39715
39715
39716
39716
39716
39716
39717
39717
39718
39719
39719
39721
39723
39724
39724
39724
39725
39725
39727
39728
39729
39729
39731
39731
39731
39733
39733
39734
39734
39735
39736
39736
39736
39736
39737
39738
39738
39738
39738
39739
39740
39740
39741
39742
39743
39744
39744
39744
39744
39745
39745
39746
39746
39748
39748
39748
39749
39749
39750
39750
39750
39751
39752
39752
39753
39753
39753
39754
39755
39755
39755
39755
39756
39757
39758
39758
39760
39761
39761
39761
39761
39762
39763
39764
39766
39767
39767
39769
39769
39769
39771
39772
39772
39774
39776
39776
39776
39777
39777
39778
39778
39779
39779
39780
39781
39783
39784
39784
39785
39790
39790
39790
39791
39791
39792
39792
39792
39793
39793
39793
39796
39796
39796
39797
39797
39798
39798
39798
39799
39802
39802
39803
39803
39805
39805
39806
39806
39806
39807
39807
39808
39809
39809
39809
39809
39810
39811
39811
39813
39814
39815
39817
39817
39817
39818
39818
39819
39819
39819
39820
39821
39822
39822
39822
39823
39823
39824
39824
39824
39825
39829
39830
39830
39831
39833
39833
39834
39834
39834
39834
39837
39837
39838
39838
39839
39839
39839
39839
39840
39840
39841
39841
39841
39841
39842
39843
39844
39844
39845
39845
39846
39846
39847
39847
39848
39848
39849
39850
39851
39851
39852
39853
39853
39853
39855
39856
39856
39856
39857
39858
39858
39860
39861
39861
39862
39862
39862
39862
39863
39864
39864
39864
39864
39865
39865
39865
39865
39866
39867
39867
39867
39869
39870
39870
39871
39872
39874
39875
39875
39875
39875
39877
39881
39882
39883
39884
39884
39884
39885
39887
39887
39888
39889
39889
39889
39889
39889
39889
39891
39892
39893
39893
39893
39894
39894
39894
39894
39895
39895
39895
39898
39899
39899
39900
39900
39901
39903
39904
39904
39904
39905
39905
39907
39907
39908
39909
39909
39910
39911
39911
39911
39913
39913
39914
39914
39914
39914
39916
39920
39920
39921
39923
39923
39924
39925
39927
39927
39927
39927
39927
39928
39929
39930
39930
39932
39932
39932
39933
39933
39933
39934
39936
39937
39937
39938
39938
39939
39939
39939
39939
39939
39940
39940
39941
39942
39942
39943
39943
39944
39944
39944
39946
39946
39948
39948
39949
39949
39950
39950
39950
39950
39951
39951
39952
39952
39952
39952
39953
39953
39953
39954
39954
39955
39955
39957
39958
39958
39958
39959
39959
39960
39960
39961
39961
39962
39962
39963
39963
39963
39964
39964
39964
39964
39968
39968
39969
39969
39969
39970
39970
39972
39972
39972
39973
39973
39973
39973
39974
39975
39975
39977
39978
39978
39979
39979
39979
39980
39980
39981
39981
39981
39982
39982
39984
39984
39985
39985
39985
39988
39989
39989
39991
39991
39992
39992
39992
39995
39995
39997
39998
39998
39999
40002
40002
40002
40003
40003
40004
40006
40007
40007
40008
40008
40009
40010
40010
40011
40011
40011
40012
40012
40013
40013
40013
40013
40014
40015
40016
40017
40017
40019
40022
40022
40022
40023
40023
40024
40024
40025
40025
40026
40026
40026
40026
40028
40028
40028
40028
40029
40029
40030
40030
40031
40031
40032
40033
40033
40033
40034
40035
40035
40035
40035
40036
40036
40036
40038
40039
40041
40041
40042
40044
40044
40045
40047
40047
40048
40049
40049
40049
40049
40049
40049
40050
40050
40050
40051
40051
40051
40052
40053
40054
40054
40054
40055
40055
40055
40056
40056
40058
40059
40059
40059
40061
40061
40062
40062
40064
40065
40066
40066
40067
40069
40071
40071
40072
40073
40073
40074
40074
40074
40074
40074
40074
40075
40076
40077
40077
40077
40078
40078
40078
40079
40079
40079
40079
40079
40080
40080
40081
40081
40083
40083
40083
40083
40083
40084
40084
40085
40085
40086
40086
40086
40087
40089
40089
40090
40092
40093
40093
40094
40094
40094
40095
40095
40095
40096
40097
40097
40099
40099
40100
40100
40101
40103
40104
40104
40105
40105
40105
40106
40106
40107
40107
40109
40110
40111
40111
40113
40113
40114
40114
40114
40115
40116
40116
40117
40117
40118
40119
40119
40119
40120
40120
40122
40122
40122
40124
40124
40125
40125
40126
40126
40127
40127
40127
40134
40134
40134
40136
40137
40139
40140
40142
40142
40143
40144
40145
40146
40146
40146
40147
40148
40149
40149
40150
40150
40153
40155
40155
40156
40156
40156
40156
40156
40156
40156
40157
40158
40159
40160
40162
40163
40164
40165
40165
40166
40166
40166
40166
40168
40168
40168
40169
40169
40170
40171
40172
40172
40175
40176
40178
40179
40180
40180
40180
40181
40181
40181
40181
40181
40181
40182
40183
40183
40183
40184
40184
40184
40185
40185
40185
40186
40186
40186
40187
40188
40188
40189
40190
40190
40190
40190
40190
40191
40193
40193
40194
40194
40195
40195
40196
40199
40200
40200
40201
40201
40202
40202
40204
40204
40206
40206
40207
40207
40207
40208
40208
40209
40209
40210
40210
40212
40212
40212
40213
40213
40213
40214
40214
40217
40217
40218
40218
40219
40222
40223
40223
40225
40229
40229
40230
40230
40230
40231
40234
40234
40234
40235
40235
40235
40236
40236
40236
40236
40236
40237
40237
40237
40238
40239
40240
40240
40240
40240
40240
40241
40241
40242
40242
40242
40242
40243
40243
40243
40244
40245
40246
40247
40247
40247
40247
40247
40248
40249
40251
40253
40254
40255
40255
40256
40256
40257
40257
40259
40260
40261
40261
40263
40263
40264
40264
40264
40264
40265
40265
40267
40267
40267
40269
40270
40270
40270
40271
40271
40271
40272
40272
40273
40273
40273
40273
40274
40274
40274
40274
40275
40275
40276
40276
40276
40276
40279
40279
40280
40280
40282
40283
40284
40285
40285
40287
40288
40289
40290
40291
40293
40295
40295
40296
40297
40297
40298
40299
40300
40301
40302
40302
40303
40303
40304
40304
40307
40307
40307
40308
40308
40309
40309
40309
40310
40310
40310
40313
40313
40314
40314
40314
40316
40316
40316
40320
40320
40320
40321
40322
40322
40323
40325
40325
40327
40327
40328
40328
40328
40328
40329
40329
40331
40331
40332
40332
40333
40334
40334
40335
40337
40337
40337
40337
40338
40339
40341
40341
40341
40342
40342
40343
40343
40343
40345
40346
40346
40347
40347
40347
40350
40351
40351
40351
40352
40352
40353
40354
40355
40356
40359
40359
40359
40360
40360
40361
40361
40361
40361
40362
40362
40364
40364
40365
40365
40366
40366
40368
40368
40369
40369
40369
40370
40370
40371
40371
40372
40373
40373
40373
40374
40374
40374
40374
40374
40376
40378
40378
40378
40378
40379
40380
40381
40384
40384
40384
40385
40385
40385
40385
40385
40386
40386
40386
40386
40386
40388
40388
40389
40389
40391
40391
40392
40394
40395
40396
40396
40396
40397
40398
40398
40398
40398
40398
40399
40399
40399
40399
40399
40400
40401
40402
40402
40403
40403
40404
40404
40404
40405
40405
40405
40405
40406
40406
40406
40407
40408
40408
40408
40408
40409
40412
40412
40414
40414
40415
40415
40416
40416
40416
40416
40416
40417
40417
40418
40418
40418
40419
40419
40421
40422
40423
40423
40423
40423
40424
40424
40424
40424
40424
40424
40425
40426
40428
40429
40429
40431
40432
40433
40434
40436
40436
40437
40437
40437
40437
40438
40440
40440
40441
40441
40442
40442
40443
40444
40445
40445
40446
40446
40447
40448
40448
40449
40449
40450
40450
40450
40450
40450
40450
40452
40452
40453
40453
40454
40455
40455
40456
40456
40456
40457
40457
40459
40459
40459
40459
40460
40462
40462
40463
40463
40464
40465
40465
40465
40466
40466
40467
40467
40467
40468
40469
40470
40470
40470
40471
40472
40473
40474
40474
40474
40477
40478
40479
40482
40483
40483
40484
40484
40486
40489
40489
40491
40491
40491
40492
40492
40493
40495
40497
40497
40497
40499
40499
40499
40500
40501
40501
40502
40503
40503
40503
40503
40504
40504
40504
40504
40505
40506
40506
40507
40507
40508
40508
40508
40508
40510
40510
40511
40511
40511
40513
40516
40517
40517
40518
40518
40519
40520
40520
40520
40522
40522
40522
40522
40523
40525
40525
40527
40528
40529
40529
40531
40533
40535
40537
40538
40538
40539
40540
40540
40541
40541
40542
40544
40544
40546
40547
40547
40547
40548
40548
40550
40550
40550
40551
40551
40551
40552
40552
40552
40552
40552
40552
40552
40553
40554
40554
40555
40556
40556
40557
40557
40560
40561
40562
40564
40565
40565
40566
40567
40569
40569
40570
40570
40570
40572
40573
40573
40573
40574
40574
40577
40577
40577
40578
40579
40579
40579
40581
40583
40583
40584
40584
40585
40585
40585
40585
40585
40586
40586
40587
40588
40589
40589
40590
40590
40590
40591
40591
40592
40593
40595
40595
40596
40596
40597
40597
40598
40598
40598
40598
40599
40602
40602
40602
40603
40604
40605
40605
40605
40605
40605
40606
40606
40606
40607
40609
40609
40609
40610
40611
40612
40616
40616
40617
40618
40618
40618
40619
40620
40621
40622
40622
40622
40623
40623
40624
40626
40626
40627
40627
40628
40628
40629
40629
40631
40632
40633
40635
40635
40635
40635
40636
40636
40639
40639
40640
40641
40642
40645
40646
40646
40646
40646
40646
40647
40647
40648
40650
40650
40650
40650
40651
40653
40653
40654
40654
40655
40655
40655
40656
40657
40657
40657
40658
40658
40658
40659
40659
40660
40660
40661
40661
40661
40662
40662
40662
40662
40663
40663
40664
40665
40665
40666
40666
40667
40667
40667
40668
40669
40669
40669
40671
40672
40673
40673
40674
40674
40674
40675
40675
40676
40676
40676
40676
40676
40677
40677
40678
40681
40681
40681
40682
40683
40684
40684
40684
40684
40685
40685
40685
40686
40686
40686
40688
40689
40691
40691
40692
40692
40692
40693
40693
40693
40693
40693
40694
40694
40695
40695
40696
40697
40697
40699
40700
40702
40703
40703
40706
40706
40707
40708
40709
40709
40710
40710
40710
40711
40711
40711
40712
40712
40713
40713
40713
40714
40714
40715
40715
40716
40716
40716
40717
40717
40717
40717
40717
40718
40719
40721
40723
40724
40725
40725
40725
40725
40726
40727
40727
40729
40729
40730
40730
40730
40730
40730
40731
40734
40734
40734
40734
40735
40735
40738
40739
40739
40739
40739
40739
40739
40739
40739
40740
40744
40745
40746
40748
40749
40750
40752
40752
40753
40753
40753
40753
40754
40754
40756
40756
40757
40759
40760
40761
40764
40764
40766
40767
40768
40769
40769
40769
40770
40771
40771
40772
40773
40778
40778
40779
40780
40780
40782
40783
40783
40784
40784
40784
40785
40786
40787
40788
40789
40789
40789
40790
40790
40790
40792
40792
40792
40794
40795
40795
40796
40798
40798
40800
40801
40801
40802
40802
40803
40804
40805
40805
40806
40806
40807
40808
40809
40809
40809
40810
40811
40811
40812
40813
40814
40815
40816
40818
40818
40819
40819
40819
40820
40820
40820
40821
40822
40823
40824
40824
40824
40825
40825
40826
40826
40826
40826
40826
40827
40827
40828
40829
40829
40829
40831
40831
40831
40832
40832
40834
40836
40836
40836
40839
40839
40840
40841
40841
40841
40842
40843
40844
40845
40845
40847
40847
40847
40848
40848
40848
40848
40848
40848
40849
40849
40850
40851
40852
40853
40855
40855
40855
40855
40856
40857
40857
40857
40857
40858
40859
40859
40859
40859
40860
40861
40861
40862
40862
40862
40863
40863
40863
40864
40864
40864
40865
40865
40869
40869
40869
40870
40870
40872
40872
40874
40875
40878
40878
40879
40879
40879
40880
40880
40881
40882
40883
40883
40883
40883
40884
40885
40885
40885
40886
40886
40887
40888
40889
40890
40890
40891
40892
40893
40893
40893
40894
40895
40896
40898
40899
40900
40900
40901
40902
40904
40907
40908
40908
40908
40909
40910
40910
40911
40911
40913
40913
40913
40914
40914
40916
40916
40916
40916
40917
40917
40919
40919
40919
40920
40920
40920
40920
40921
40921
40921
40923
40924
40924
40924
40924
40925
40925
40925
40925
40926
40926
40926
40928
40930
40930
40930
40930
40930
40932
40932
40932
40933
40933
40933
40935
40937
40937
40938
40939
40941
40941
40942
40942
40943
40944
40945
40945
40945
40945
40945
40945
40945
40946
40946
40947
40948
40949
40949
40949
40950
40951
40956
40956
40956
40957
40958
40959
40959
40959
40959
40959
40960
40960
40961
40961
40964
40965
40966
40966
40966
40967
40969
40970
40970
40970
40970
40972
40975
40975
40975
40977
40977
40977
40977
40977
40979
40980
40981
40982
40983
40984
40984
40985
40985
40986
40986
40986
40986
40986
40986
40987
40987
40987
40988
40988
40988
40988
40989
40990
40990
40992
40992
40992
40993
40993
40993
40995
40996
40997
40997
40997
40997
40998
41000
41000
41001
41002
41002
41002
41003
41004
41004
41006
41007
41008
41008
41009
41009
41010
41010
41010
41011
41011
41011
41013
41014
41015
41015
41015
41017
41018
41019
41019
41020
41023
41023
41024
41024
41024
41025
41025
41026
41026
41026
41027
41027
41030
41031
41032
41034
41035
41035
41035
41036
41036
41037
41039
41041
41042
41042
41043
41043
41043
41044
41044
41045
41045
41046
41046
41047
41047
41048
41049
41050
41050
41051
41052
41052
41053
41054
41054
41054
41055
41056
41057
41058
41059
41059
41060
41060
41060
41061
41061
41062
41063
41063
41063
41064
41065
41066
41066
41066
41067
41067
41068
41068
41069
41070
41070
41071
41071
41071
41071
41071
41073
41076
41076
41076
41077
41077
41078
41078
41079
41079
41080
41080
41080
41080
41081
41082
41083
41084
41084
41084
41085
41086
41086
41086
41086
41087
41087
41088
41088
41089
41092
41093
41093
41094
41095
41095
41098
41098
41100
41100
41102
41103
41103
41104
41104
41106
41106
41107
41109
41110
41110
41111
41111
41111
41111
41113
41114
41114
41115
41115
41117
41117
41118
41118
41119
41120
41122
41122
41122
41123
41123
41125
41125
41125
41126
41127
41128
41129
41129
41130
41130
41130
41131
41131
41132
41133
41134
41134
41134
41134
41135
41136
41137
41137
41138
41138
41139
41139
41140
41140
41140
41140
41141
41141
41141
41142
41142
41142
41144
41144
41144
41144
41145
41145
41145
41145
41147
41147
41148
41148
41149
41149
41150
41151
41151
41152
41152
41152
41152
41153
41153
41153
41154
41155
41156
41157
41157
41157
41158
41158
41158
41158
41158
41159
41159
41160
41160
41161
41161
41162
41164
41165
41165
41166
41166
41166
41169
41169
41170
41170
41171
41173
41173
41174
41176
41176
41176
41180
41182
41182
41182
41183
41183
41184
41186
41186
41187
41188
41190
41190
41190
41191
41192
41192
41193
41194
41195
41195
41195
41195
41197
41197
41197
41197
41197
41200
41200
41200
41201
41201
41202
41203
41203
41204
41205
41205
41206
41206
41207
41208
41209
41211
41211
41211
41211
41212
41213
41216
41216
41218
41218
41218
41219
41219
41223
41223
41224
41224
41225
41226
41226
41227
41227
41230
41230
41231
41231
41231
41232
41233
41233
41234
41234
41234
41234
41235
41236
41236
41236
41238
41238
41238
41238
41238
41239
41240
41240
41241
41241
41241
41242
41243
41243
41243
41243
41244
41244
41245
41246
41246
41247
41247
41247
41249
41250
41252
41252
41252
41252
41253
41254
41254
41254
41255
41255
41256
41256
41256
41257
41257
41258
41258
41258
41260
41261
41262
41262
41263
41263
41264
41264
41265
41265
41265
41265
41266
41266
41267
41268
41269
41269
41269
41270
41270
41270
41271
41271
41273
41273
41273
41274
41276
41277
41277
41277
41278
41278
41278
41278
41279
41280
41280
41280
41281
41282
41282
41282
41283
41283
41283
41284
41284
41285
41285
41288
41289
41291
41291
41293
41295
41295
41296
41296
41297
41297
41300
41300
41302
41304
41305
41305
41305
41308
41309
41309
41310
41310
41310
41311
41311
41312
41313
41313
41313
41314
41314
41314
41315
41315
41315
41318
41319
41320
41320
41320
41321
41324
41325
41325
41325
41325
41326
41327
41327
41328
41328
41328
41328
41330
41331
41331
41332
41332
41332
41332
41332
41333
41334
41334
41334
41334
41335
41335
41335
41336
41336
41337
41338
41339
41339
41340
41340
41341
41342
41343
41344
41345
41345
41346
41346
41347
41347
41347
41348
41349
41349
41351
41351
41352
41352
41353
41353
41353
41356
41357
41357
41357
41358
41358
41358
41359
41359
41360
41362
41362
41363
41364
41365
41365
41366
41366
41369
41369
41370
41370
41370
41371
41371
41372
41372
41374
41376
41377
41377
41377
41377
41378
41378
41379
41379
41379
41380
41380
41381
41383
41384
41386
41387
41387
41388
41388
41389
41389
41390
41391
41392
41393
41394
41394
41394
41395
41395
41395
41396
41398
41398
41399
41399
41399
41400
41400
41400
41402
41404
41406
41407
41407
41408
41408
41409
41409
41409
41410
41410
41411
41411
41413
41413
41413
41413
41414
41416
41416
41417
41417
41417
41417
41417
41418
41418
41419
41422
41422
41423
41423
41424
41424
41426
41426
41428
41428
41428
41428
41429
41429
41429
41430
41431
41431
41432
41433
41433
41433
41434
41434
41436
41436
41437
41437
41438
41438
41439
41442
41443
41443
41444
41444
41444
41445
41445
41448
41449
41449
41450
41450
41451
41451
41452
41452
41453
41454
41454
41454
41455
41455
41456
41456
41456
41456
41457
41457
41458
41460
41460
41460
41460
41461
41461
41461
41463
41464
41465
41465
41465
41466
41466
41467
41467
41468
41468
41470
41470
41470
41470
41470
41470
41471
41472
41473
41474
41474
41474
41475
41475
41475
41476
41477
41478
41478
41479
41479
41480
41480
41480
41480
41482
41482
41484
41485
41486
41487
41487
41487
41488
41488
41488
41489
41491
41492
41494
41494
41494
41494
41494
41494
41495
41495
41496
41496
41497
41498
41499
41499
41502
41503
41503
41503
41504
41504
41504
41505
41505
41506
41507
41507
41508
41508
41508
41508
41509
41510
41510
41510
41511
41512
41515
41515
41515
41516
41520
41520
41520
41520
41521
41522
41522
41522
41522
41523
41524
41525
41526
41527
41527
41528
41529
41534
41535
41535
41535
41536
41536
41537
41537
41538
41538
41540
41541
41541
41541
41542
41543
41543
41543
41543
41543
41543
41545
41546
41546
41546
41547
41548
41549
41550
41551
41551
41552
41553
41553
41554
41554
41559
41559
41559
41560
41562
41563
41563
41564
41564
41564
41565
41566
41567
41567
41567
41567
41568
41568
41568
41568
41569
41569
41570
41570
41571
41572
41573
41574
41574
41576
41576
41577
41578
41579
41580
41580
41581
41581
41581
41582
41583
41585
41585
41586
41586
41586
41588
41588
41588
41588
41589
41590
41590
41590
41590
41592
41592
41593
41593
41593
41594
41594
41595
41595
41596
41596
41598
41598
41601
41602
41602
41603
41603
41604
41605
41607
41607
41607
41608
41608
41608
41608
41608
41609
41610
41612
41613
41613
41614
41615
41615
41616
41617
41618
41620
41620
41621
41621
41621
41621
41622
41623
41623
41624
41624
41624
41625
41626
41627
41627
41628
41628
41629
41630
41630
41631
41632
41634
41634
41634
41635
41635
41636
41636
41638
41638
41639
41642
41643
41643
41644
41644
41644
41644
41645
41646
41649
41650
41651
41651
41651
41652
41653
41653
41654
41655
41657
41658
41660
41661
41662
41664
41665
41665
41666
41667
41667
41668
41669
41671
41673
41675
41675
41675
41678
41678
41679
41680
41683
41683
41686
41688
41688
41689
41689
41691
41692
41693
41694
41694
41694
41696
41697
41698
41700
41701
41703
41704
41704
41705
41706
41706
41706
41707
41707
41707
41708
41708
41710
41711
41711
41711
41713
41713
41713
41713
41713
41715
41715
41716
41716
41716
41716
41716
41718
41718
41718
41719
41720
41721
41721
41721
41722
41722
41722
41723
41726
41726
41727
41727
41728
41728
41728
41729
41729
41730
41730
41731
41732
41732
41734
41735
41735
41736
41736
41736
41738
41739
41739
41740
41741
41741
41742
41743
41745
41745
41746
41747
41750
41750
41750
41751
41753
41754
41755
41755
41755
41755
41756
41757
41758
41758
41759
41759
41759
41760
41761
41761
41762
41762
41764
41765
41766
41766
41766
41768
41773
41773
41774
41774
41775
41776
41777
41777
41778
41778
41779
41779
41780
41780
41781
41781
41781
41782
41782
41783
41786
41786
41786
41787
41788
41789
41789
41790
41791
41791
41791
41792
41793
41797
41797
41798
41798
41800
41801
41801
41802
41802
41802
41803
41803
41804
41805
41805
41805
41805
41808
41809
41809
41810
41811
41811
41813
41813
41813
41813
41814
41814
41814
41815
41815
41816
41816
41816
41819
41820
41820
41821
41822
41823
41823
41824
41824
41825
41826
41826
41827
41828
41828
41829
41830
41830
41830
41830
41833
41835
41836
41836
41836
41837
41839
41840
41841
41841
41842
41842
41842
41842
41842
41842
41843
41843
41843
41843
41844
41844
41844
41844
41845
41846
41847
41848
41848
41848
41849
41850
41850
41851
41855
41856
41856
41857
41858
41858
41858
41859
41859
41861
41861
41861
41864
41866
41868
41868
41868
41870
41870
41870
41871
41874
41874
41875
41878
41879
41879
41882
41884
41884
41885
41885
41889
41891
41891
41891
41891
41892
41892
41893
41893
41893
41894
41895
41895
41895
41896
41896
41896
41898
41898
41899
41900
41900
41900
41901
41901
41901
41901
41902
41902
41902
41905
41907
41908
41908
41908
41909
41909
41910
41911
41911
41911
41912
41912
41913
41913
41913
41914
41914
41914
41916
41916
41916
41917
41917
41917
41917
41918
41918
41919
41919
41919
41920
41920
41921
41922
41923
41923
41925
41925
41925
41926
41929
41929
41929
41929
41930
41931
41931
41931
41932
41934
41934
41934
41935
41935
41935
41935
41936
41937
41937
41938
41938
41939
41939
41939
41940
41940
41941
41941
41941
41942
41943
41944
41945
41946
41947
41947
41948
41950
41953
41955
41955
41956
41957
41957
41958
41959
41960
41960
41962
41962
41963
41963
41964
41965
41966
41966
41967
41967
41968
41968
41969
41970
41971
41971
41971
41972
41972
41973
41975
41976
41977
41977
41979
41980
41981
41982
41983
41984
41984
41984
41986
41989
41989
41990
41990
41990
41990
41990
41991
41991
41993
41993
41995
41995
41996
41996
41996
41997
41997
41998
41998
42000
42000
42001
42002
42002
42003
42003
42004
42006
42006
42008
42008
42008
42008
42010
42010
42011
42012
42013
42013
42013
42013
42013
42014
42014
42014
42014
42016
42017
42019
42019
42019
42020
42021
42022
42022
42022
42023
42023
42024
42024
42025
42025
42025
42026
42027
42027
42028
42029
42029
42030
42030
42031
42032
42033
42033
42033
42033
42033
42034
42035
42036
42036
42036
42036
42037
42038
42038
42039
42039
42040
42042
42043
42043
42044
42044
42045
42045
42046
42046
42046
42046
42047
42048
42048
42048
42049
42050
42051
42051
42052
42053
42054
42054
42054
42054
42055
42058
42058
42058
42060
42061
42062
42062
42063
42065
42065
42066
42068
42069
42069
42070
42072
42072
42073
42073
42074
42075
42078
42080
42080
42081
42083
42085
42087
42087
42087
42088
42089
42089
42090
42092
42093
42093
42094
42095
42095
42096
42096
42098
42099
42099
42100
42101
42101
42101
42102
42103
42104
42105
42108
42108
42109
42109
42109
42111
42111
42112
42113
42113
42113
42115
42116
42116
42118
42119
42119
42120
42120
42121
42121
42123
42123
42123
42124
42124
42125
42125
42125
42126
42126
42127
42127
42127
42128
42128
42128
42129
42129
42130
42130
42131
42131
42131
42131
42132
42133
42133
42133
42133
42134
42136
42137
42137
42138
42140
42140
42140
42141
42142
42142
42142
42144
42144
42145
42145
42148
42148
42148
42148
42149
42150
42151
42151
42152
42153
42153
42154
42154
42157
42157
42158
42158
42161
42162
42164
42164
42164
42165
42165
42165
42165
42165
42165
42166
42166
42166
42167
42167
42169
42170
42173
42175
42175
42175
42176
42176
42177
42178
42178
42178
42178
42179
42179
42180
42180
42181
42181
42181
42182
42183
42184
42184
42184
42185
42187
42187
42187
42187
42188
42188
42189
42189
42189
42190
42190
42191
42192
42192
42192
42192
42193
42194
42197
42197
42198
42199
42200
42200
42201
42201
42201
42202
42202
42202
42203
42203
42204
42205
42205
42206
42206
42206
42206
42206
42207
42210
42211
42212
42213
42214
42215
42215
42215
42216
42217
42218
42218
42219
42222
42223
42224
42224
42224
42224
42224
42225
42225
42226
42226
42226
42227
42228
42228
42229
42229
42230
42230
42230
42231
42231
42231
42231
42233
42234
42234
42235
42237
42237
42237
42238
42238
42238
42239
42239
42239
42239
42240
42241
42241
42242
42242
42243
42244
42245
42245
42246
42246
42247
42248
42249
42250
42253
42253
42254
42254
42254
42255
42255
42255
42257
42257
42257
42257
42258
42258
42258
42259
42259
42260
42261
42261
42265
42265
42266
42267
42267
42269
42269
42270
42270
42270
42270
42270
42271
42271
42272
42272
42273
42273
42273
42273
42275
42275
42276
42277
42280
42280
42281
42282
42282
42282
42282
42282
42283
42284
42286
42287
42287
42289
42289
42289
42290
42290
42291
42292
42293
42294
42296
42296
42297
42297
42297
42297
42298
42298
42299
42300
42300
42302
42302
42303
42303
42304
42305
42305
42305
42306
42306
42306
42306
42307
42308
42309
42310
42310
42310
42311
42311
42311
42312
42313
42313
42314
42314
42318
42318
42318
42318
42318
42319
42319
42320
42320
42322
42322
42322
42323
42324
42324
42324
42324
42326
42326
42327
42327
42328
42328
42329
42330
42331
42332
42332
42332
42332
42333
42334
42336
42336
42336
42336
42336
42336
42337
42338
42339
42339
42340
42340
42340
42341
42341
42342
42342
42343
42343
42344
42344
42345
42346
42347
42347
42349
42350
42350
42350
42350
42352
42352
42352
42352
42353
42354
42354
42354
42356
42356
42356
42356
42357
42359
42360
42360
42361
42362
42362
42363
42363
42363
42363
42364
42364
42365
42365
42366
42367
42368
42368
42368
42368
42369
42370
42371
42371
42372
42372
42372
42374
42374
42375
42375
42375
42376
42376
42377
42377
42377
42378
42378
42378
42379
42381
42381
42381
42382
42382
42383
42383
42383
42384
42384
42386
42387
42387
42387
42388
42388
42388
42388
42388
42389
42390
42391
42392
42393
42393
42394
42397
42397
42398
42399
42399
42400
42402
42403
42404
42405
42406
42406
42406
42408
42410
42411
42411
42411
42412
42412
42413
42413
42414
42414
42414
42415
42420
42421
42422
42422
42423
42423
42425
42426
42426
42427
42427
42427
42427
42428
42428
42429
42429
42430
42431
42431
42431
42433
42433
42435
42435
42436
42437
42438
42439
42439
42440
42442
42442
42442
42442
42442
42444
42445
42446
42447
42448
42448
42450
42450
42450
42451
42451
42451
42452
42453
42454
42454
42454
42454
42455
42455
42456
42456
42457
42457
42458
42458
42459
42459
42460
42461
42461
42462
42462
42462
42462
42463
42463
42464
42465
42466
42467
42467
42469
42469
42469
42469
42470
42472
42472
42472
42473
42473
42473
42474
42475
42477
42477
42477
42477
42478
42479
42481
42481
42482
42482
42484
42485
42486
42486
42486
42488
42488
42488
42488
42489
42489
42489
42490
42491
42493
42496
42496
42497
42498
42500
42500
42501
42501
42502
42503
42503
42503
42504
42506
42506
42506
42507
42507
42508
42508
42509
42509
42511
42512
42515
42518
42518
42518
42519
42519
42520
42520
42520
42521
42522
42524
42525
42525
42526
42526
42526
42529
42529
42530
42531
42532
42533
42533
42534
42534
42535
42536
42536
42536
42538
42540
42540
42541
42541
42542
42544
42544
42544
42545
42545
42546
42546
42546
42547
42548
42549
42549
42549
42550
42550
42551
42551
42552
42552
42552
42554
42555
42555
42555
42555
42555
42556
42556
42557
42557
42559
42559
42560
42560
42561
42561
42562
42562
42564
42564
42565
42566
42567
42568
42569
42569
42570
42570
42570
42570
42571
42571
42571
42571
42573
42573
42574
42574
42574
42574
42575
42575
42576
42576
42577
42578
42578
42578
42578
42579
42580
42580
42581
42581
42584
42585
42586
42587
42588
42590
42590
42590
42591
42592
42592
42594
42596
42596
42596
42598
42598
42599
42599
42600
42602
42602
42603
42603
42603
42603
42605
42605
42606
42608
42608
42608
42608
42610
42611
42611
42612
42612
42616
42616
42617
42617
42617
42617
42618
42619
42619
42619
42619
42621
42622
42623
42623
42623
42624
42625
42627
42628
42629
42629
42629
42631
42631
42631
42632
42632
42632
42633
42633
42633
42636
42636
42637
42639
42639
42640
42640
42640
42640
42640
42641
42642
42643
42643
42643
42643
42644
42644
42645
42645
42645
42646
42647
42648
42648
42648
42649
42649
42649
42650
42650
42651
42655
42656
42657
42657
42659
42659
42660
42661
42662
42663
42663
42664
42665
42667
42667
42667
42667
42667
42668
42668
42668
42671
42673
42674
42675
42675
42675
42678
42678
42679
42682
42683
42684
42685
42685
42685
42686
42687
42687
42687
42687
42687
42687
42688
42688
42689
42690
42693
42693
42694
42694
42694
42695
42695
42696
42699
42701
42702
42702
42704
42704
42704
42704
42704
42705
42706
42707
42708
42709
42710
42711
42711
42712
42713
42715
42715
42715
42716
42716
42717
42718
42718
42720
42721
42722
42722
42723
42724
42724
42725
42725
42728
42729
42729
42730
42730
42731
42731
42731
42733
42735
42735
42736
42736
42736
42738
42739
42739
42739
42740
42741
42741
42742
42744
42745
42746
42747
42747
42748
42748
42750
42751
42751
42751
42751
42752
42752
42753
42753
42753
42753
42753
42753
42754
42754
42754
42756
42756
42758
42758
42758
42759
42760
42760
42761
42762
42762
42763
42763
42763
42763
42765
42765
42765
42766
42768
42769
42770
42772
42773
42773
42773
42774
42774
42775
42776
42776
42776
42777
42777
42777
42778
42778
42779
42779
42783
42784
42784
42785
42787
42789
42789
42791
42791
42791
42791
42791
42791
42792
42793
42793
42793
42793
42794
42796
42797
42797
42797
42799
42799
42800
42801
42801
42801
42803
42803
42804
42804
42804
42805
42805
42806
42806
42807
42808
42808
42809
42810
42811
42812
42814
42815
42816
42816
42816
42816
42817
42818
42818
42820
42821
42822
42822
42823
42823
42824
42824
42825
42825
42825
42826
42828
42828
42828
42829
42829
42830
42831
42831
42833
42836
42837
42839
42839
42841
42842
42842
42842
42844
42846
42846
42847
42847
42847
42848
42848
42848
42849
42851
42852
42853
42853
42855
42855
42855
42855
42856
42856
42857
42858
42859
42860
42860
42861
42861
42862
42863
42863
42864
42865
42865
42865
42867
42868
42868
42869
42870
42871
42874
42874
42874
42874
42875
42875
42875
42875
42876
42876
42876
42876
42877
42878
42878
42879
42879
42879
42880
42881
42882
42883
42883
42884
42884
42884
42885
42885
42886
42888
42888
42889
42890
42890
42890
42891
42891
42892
42892
42892
42893
42894
42894
42895
42895
42895
42896
42896
42896
42896
42897
42897
42900
42900
42900
42900
42901
42903
42904
42905
42905
42906
42907
42908
42908
42909
42910
42910
42910
42911
42911
42913
42913
42913
42914
42916
42918
42922
42922
42923
42924
42925
42926
42926
42926
42927
42929
42930
42931
42931
42932
42932
42932
42934
42935
42935
42937
42938
42938
42940
42940
42941
42941
42941
42942
42942
42942
42943
42943
42944
42946
42947
42948
42948
42949
42949
42951
42951
42952
42953
42953
42953
42953
42954
42954
42954
42954
42955
42955
42956
42956
42958
42958
42958
42959
42959
42960
42961
42961
42961
42963
42964
42965
42965
42966
42966
42966
42967
42967
42967
42968
42968
42969
42969
42971
42971
42971
42971
42973
42973
42973
42974
42974
42975
42975
42975
42976
42977
42977
42977
42977
42977
42980
42980
42980
42981
42982
42982
42983
42983
42983
42984
42984
42985
42986
42986
42986
42987
42988
42989
42989
42991
42991
42991
42993
42993
42993
42993
42993
42994
42994
42995
42997
42997
42997
42999
42999
43000
43000
43001
43001
43003
43004
43005
43005
43006
43007
43007
43008
43008
43008
43008
43009
43009
43009
43009
43009
43010
43010
43010
43010
43010
43011
43014
43015
43015
43016
43016
43016
43017
43018
43020
43020
43020
43020
43023
43025
43026
43027
43028
43029
43029
43030
43031
43032
43033
43033
43033
43034
43034
43035
43036
43036
43037
43037
43037
43038
43038
43040
43041
43041
43042
43042
43043
43044
43045
43046
43048
43048
43049
43052
43054
43054
43055
43055
43056
43056
43056
43057
43057
43058
43062
43062
43062
43063
43064
43064
43064
43065
43065
43066
43066
43067
43068
43068
43069
43069
43069
43070
43070
43071
43071
43071
43072
43073
43075
43076
43078
43079
43079
43080
43081
43081
43081
43081
43083
43084
43084
43084
43085
43085
43086
43087
43090
43092
43092
43092
43093
43093
43093
43094
43095
43097
43097
43097
43098
43099
43100
43100
43101
43101
43101
43102
43102
43104
43104
43104
43105
43106
43106
43110
43110
43110
43111
43112
43113
43113
43114
43114
43114
43114
43115
43115
43115
43116
43117
43117
43118
43119
43119
43119
43119
43121
43121
43122
43122
43127
43127
43128
43128
43129
43130
43131
43131
43131
43131
43132
43133
43133
43134
43135
43135
43135
43135
43136
43137
43137
43140
43140
43141
43141
43142
43142
43142
43143
43143
43143
43143
43143
43144
43146
43147
43147
43147
43148
43149
43150
43151
43151
43151
43151
43152
43152
43152
43153
43155
43155
43156
43157
43157
43159
43159
43159
43160
43160
43163
43163
43163
43164
43164
43164
43164
43164
43165
43165
43166
43168
43169
43169
43170
43170
43171
43171
43171
43173
43174
43175
43177
43177
43178
43179
43180
43180
43180
43180
43181
43181
43181
43183
43185
43185
43186
43187
43187
43188
43189
43189
43189
43189
43191
43193
43193
43194
43196
43197
43199
43199
43200
43200
43201
43201
43202
43202
43202
43203
43206
43208
43208
43208
43208
43209
43211
43213
43213
43213
43214
43215
43215
43216
43216
43217
43217
43218
43218
43218
43219
43220
43220
43221
43221
43221
43221
43223
43223
43226
43227
43227
43228
43229
43229
43231
43231
43231
43232
43232
43233
43233
43233
43234
43234
43234
43235
43237
43238
43238
43239
43239
43239
43239
43239
43240
43240
43240
43241
43244
43244
43245
43245
43245
43247
43248
43249
43250
43250
43251
43251
43252
43253
43253
43253
43256
43257
43258
43259
43260
43262
43262
43262
43262
43263
43263
43265
43266
43266
43266
43269
43269
43271
43272
43272
43273
43273
43274
43274
43275
43277
43278
43279
43280
43280
43281
43282
43282
43282
43283
43283
43285
43285
43285
43286
43287
43287
43287
43287
43288
43289
43290
43290
43290
43292
43294
43295
43297
43297
43298
43298
43299
43299
43299
43300
43301
43301
43303
43303
43303
43304
43306
43307
43307
43307
43308
43309
43310
43310
43310
43311
43312
43312
43313
43313
43313
43314
43314
43314
43315
43315
43316
43317
43317
43319
43319
43319
43321
43321
43322
43322
43323
43325
43326
43326
43327
43327
43327
43328
43329
43329
43329
43332
43332
43332
43332
43332
43333
43334
43337
43338
43338
43338
43338
43339
43340
43340
43341
43341
43342
43343
43343
43344
43344
43344
43345
43345
43346
43346
43346
43348
43350
43350
43350
43351
43351
43352
43352
43353
43353
43353
43354
43354
43355
43355
43357
43357
43359
43360
43361
43361
43362
43362
43363
43363
43365
43365
43365
43365
43365
43366
43366
43368
43368
43369
43369
43369
43369
43369
43370
43370
43370
43370
43370
43371
43372
43373
43373
43373
43374
43374
43375
43375
43375
43377
43378
43379
43379
43382
43383
43383
43384
43384
43385
43385
43385
43387
43387
43387
43390
43390
43391
43391
43391
43392
43393
43393
43394
43396
43396
43396
43397
43397
43397
43398
43400
43402
43402
43404
43405
43408
43409
43409
43409
43410
43410
43411
43411
43411
43412
43412
43413
43413
43415
43415
43416
43416
43416
43416
43417
43418
43418
43418
43419
43419
43419
43421
43423
43423
43424
43424
43424
43424
43426
43426
43426
43426
43426
43427
43427
43428
43428
43429
43430
43431
43431
43431
43433
43434
43436
43436
43436
43437
43437
43438
43439
43440
43440
43441
43441
43442
43442
43442
43443
43445
43446
43447
43447
43447
43448
43449
43450
43450
43450
43450
43451
43451
43452
43452
43452
43452
43453
43453
43454
43455
43456
43456
43456
43456
43457
43457
43458
43460
43460
43460
43461
43461
43461
43463
43464
43464
43465
43465
43466
43466
43466
43466
43467
43468
43468
43468
43469
43470
43471
43471
43472
43473
43474
43474
43475
43475
43475
43477
43477
43478
43479
43480
43480
43481
43482
43483
43484
43484
43484
43485
43485
43485
43485
43486
43486
43487
43487
43488
43489
43489
43489
43490
43491
43491
43491
43492
43494
43494
43494
43495
43496
43497
43498
43498
43499
43499
43499
43500
43501
43502
43503
43503
43503
43503
43503
43504
43505
43506
43506
43506
43506
43507
43509
43509
43511
43511
43512
43513
43515
43516
43516
43516
43517
43518
43519
43520
43522
43522
43522
43523
43524
43524
43525
43527
43527
43529
43529
43529
43530
43530
43533
43533
43535
43536
43536
43538
43539
43539
43540
43540
43540
43540
43541
43542
43542
43542
43542
43543
43543
43544
43544
43544
43545
43546
43546
43547
43550
43552
43553
43554
43555
43556
43558
43560
43561
43561
43562
43563
43563
43563
43564
43564
43565
43566
43566
43567
43569
43570
43570
43571
43571
43574
43574
43574
43575
43575
43575
43576
43576
43577
43577
43578
43578
43580
43581
43581
43582
43582
43582
43583
43584
43584
43585
43585
43585
43586
43586
43587
43588
43588
43588
43590
43591
43593
43594
43595
43595
43596
43597
43599
43599
43599
43600
43601
43601
43601
43604
43604
43605
43605
43606
43606
43608
43608
43609
43609
43610
43610
43612
43612
43613
43615
43615
43615
43615
43615
43616
43616
43616
43617
43617
43617
43617
43618
43619
43619
43620
43620
43621
43621
43621
43622
43622
43624
43624
43624
43625
43627
43627
43627
43628
43628
43629
43629
43629
43629
43630
43630
43632
43633
43633
43633
43635
43636
43636
43637
43638
43639
43639
43641
43641
43642
43643
43644
43644
43644
43645
43646
43647
43647
43648
43648
43649
43649
43650
43650
43650
43651
43651
43653
43653
43654
43654
43655
43656
43657
43658
43658
43659
43659
43660
43660
43661
43662
43662
43663
43663
43663
43664
43664
43664
43664
43665
43665
43665
43665
43666
43668
43668
43669
43670
43671
43671
43671
43671
43671
43672
43672
43673
43674
43675
43677
43677
43677
43678
43678
43678
43678
43679
43679
43679
43680
43680
43681
43681
43681
43681
43683
43683
43684
43684
43687
43687
43688
43688
43689
43689
43690
43691
43692
43692
43693
43693
43694
43695
43698
43699
43700
43700
43701
43701
43701
43701
43702
43702
43702
43703
43704
43704
43705
43705
43706
43706
43707
43707
43709
43709
43709
43710
43710
43711
43711
43712
43713
43713
43713
43714
43715
43716
43717
43717
43718
43719
43721
43721
43724
43724
43725
43726
43726
43726
43727
43728
43730
43731
43731
43731
43732
43732
43734
43737
43737
43738
43739
43739
43739
43740
43741
43741
43742
43742
43744
43744
43745
43745
43745
43746
43746
43747
43747
43748
43748
43749
43749
43749
43749
43750
43752
43753
43753
43754
43754
43758
43758
43758
43759
43760
43760
43760
43762
43763
43763
43763
43764
43765
43765
43765
43767
43768
43769
43769
43770
43771
43773
43774
43774
43775
43775
43775
43775
43776
43776
43776
43776
43777
43777
43777
43778
43782
43783
43785
43787
43787
43788
43788
43789
43789
43789
43790
43791
43792
43793
43793
43794
43794
43796
43796
43796
43797
43798
43798
43799
43799
43799
43799
43799
43802
43802
43803
43804
43804
43806
43807
43807
43808
43808
43809
43811
43812
43812
43812
43814
43816
43816
43817
43817
43817
43817
43817
43818
43819
43820
43820
43820
43820
43821
43824
43826
43826
43827
43827
43827
43828
43828
43829
43829
43830
43831
43831
43832
43832
43833
43834
43835
43835
43835
43836
43838
43838
43841
43841
43841
43843
43843
43843
43846
43849
43851
43852
43852
43853
43854
43858
43858
43859
43859
43859
43860
43860
43862
43863
43863
43865
43865
43866
43868
43868
43868
43868
43868
43869
43871
43872
43872
43874
43874
43874
43875
43877
43879
43880
43880
43881
43881
43881
43881
43881
43882
43882
43883
43883
43884
43884
43885
43885
43886
43886
43887
43888
43888
43889
43889
43889
43889
43891
43892
43893
43894
43894
43895
43895
43896
43896
43896
43896
43899
43902
43903
43904
43904
43905
43905
43908
43909
43910
43910
43912
43912
43912
43913
43913
43913
43913
43914
43916
43917
43919
43920
43921
43922
43922
43923
43923
43923
43924
43925
43926
43926
43929
43929
43929
43930
43930
43930
43931
43931
43931
43932
43933
43934
43935
43935
43936
43938
43939
43939
43939
43940
43940
43940
43942
43943
43944
43944
43944
43945
43945
43946
43946
43947
43950
43950
43951
43951
43953
43954
43955
43956
43957
43958
43958
43959
43959
43960
43960
43960
43961
43962
43962
43963
43963
43966
43966
43968
43969
43969
43970
43974
43975
43976
43976
43976
43978
43979
43980
43985
43986
43993
43993
43993
43994
43996
43998
43999
43999
44000
44002
44002
44003
44003
44004
44004
44004
44005
44005
44006
44006
44007
44007
44007
44007
44010
44010
44011
44011
44012
44013
44013
44013
44015
44015
44016
44016
44016
44017
44017
44017
44018
44019
44021
44022
44023
44023
44023
44024
44024
44025
44026
44026
44027
44028
44028
44029
44030
44031
44032
44032
44034
44035
44035
44036
44037
44038
44038
44038
44038
44039
44039
44041
44041
44041
44041
44041
44042
44044
44045
44046
44048
44048
44048
44049
44049
44049
44049
44050
44051
44051
44051
44052
44053
44053
44054
44054
44054
44055
44055
44055
44056
44057
44058
44059
44061
44062
44062
44062
44064
44064
44064
44066
44066
44066
44069
44070
44070
44070
44071
44072
44073
44074
44074
44075
44076
44076
44077
44077
44077
44077
44078
44078
44080
44081
44084
44085
44085
44086
44086
44087
44087
44087
44087
44087
44087
44087
44088
44089
44092
44095
44096
44098
44098
44098
44098
44099
44100
44101
44101
44101
44102
44102
44102
44102
44103
44103
44103
44104
44105
44106
44106
44108
44108
44109
44109
44109
44110
44110
44112
44112
44113
44114
44116
44116
44116
44116
44119
44120
44120
44121
44121
44121
44121
44122
44123
44124
44124
44124
44125
44126
44126
44128
44128
44130
44130
44130
44130
44131
44132
44132
44133
44133
44133
44134
44134
44135
44136
44136
44137
44137
44138
44138
44140
44141
44142
44142
44142
44143
44143
44143
44144
44144
44144
44146
44147
44147
44147
44147
44149
44149
44149
44150
44152
44152
44153
44154
44156
44157
44157
44158
44159
44160
44160
44160
44160
44161
44161
44161
44162
44163
44163
44163
44164
44164
44164
44165
44167
44167
44172
44173
44175
44176
44176
44177
44178
44179
44179
44179
44179
44180
44180
44181
44182
44182
44183
44183
44188
44189
44190
44190
44191
44191
44192
44192
44194
44194
44195
44196
44197
44197
44198
44199
44201
44201
44204
44204
44205
44206
44206
44208
44208
44208
44208
44208
44208
44209
44209
44209
44210
44210
44210
44211
44212
44212
44212
44212
44213
44213
44213
44214
44215
44216
44217
44217
44218
44218
44218
44219
44219
44219
44219
44220
44222
44223
44224
44225
44225
44225
44226
44227
44227
44228
44229
44230
44230
44230
44231
44231
44235
44236
44236
44238
44239
44239
44240
44240
44241
44241
44241
44242
44242
44243
44244
44244
44244
44245
44245
44245
44247
44248
44249
44249
44249
44249
44250
44250
44250
44253
44255
44255
44256
44257
44258
44258
44259
44260
44260
44261
44262
44263
44263
44264
44265
44266
44268
44269
44269
44269
44270
44271
44272
44272
44273
44275
44277
44277
44278
44278
44280
44281
44283
44284
44284
44284
44286
44286
44286
44287
44287
44288
44289
44289
44289
44289
44289
44290
44290
44290
44291
44292
44294
44295
44295
44297
44298
44299
44300
44302
44302
44302
44303
44304
44306
44306
44306
44307
44307
44307
44307
44307
44308
44311
44311
44313
44313
44314
44315
44315
44315
44316
44316
44317
44318
44319
44320
44320
44320
44320
44320
44321
44321
44322
44325
44325
44326
44326
44326
44327
44327
44327
44327
44328
44329
44329
44329
44329
44331
44331
44332
44335
44336
44336
44337
44339
44339
44339
44340
44341
44341
44342
44342
44344
44345
44345
44345
44345
44345
44347
44347
44348
44349
44349
44350
44350
44351
44352
44354
44354
44355
44356
44356
44358
44358
44358
44358
44358
44359
44360
44360
44360
44360
44362
44362
44364
44364
44364
44368
44368
44369
44369
44371
44372
44372
44373
44373
44374
44376
44376
44377
44377
44377
44378
44378
44378
44380
44381
44381
44383
44383
44383
44385
44386
44387
44388
44389
44390
44390
44391
44392
44393
44393
44393
44393
44395
44396
44396
44397
44398
44399
44399
44400
44401
44402
44403
44403
44403
44403
44404
44405
44405
44405
44409
44409
44409
44410
44411
44412
44413
44413
44414
44415
44415
44415
44416
44417
44417
44417
44418
44419
44419
44419
44420
44420
44420
44420
44421
44421
44422
44423
44424
44424
44424
44425
44425
44425
44425
44427
44428
44428
44428
44428
44429
44429
44429
44431
44431
44432
44433
44434
44434
44435
44437
44439
44439
44439
44439
44441
44441
44441
44442
44443
44443
44443
44443
44444
44445
44449
44449
44451
44453
44454
44454
44455
44457
44457
44458
44459
44459
44460
44464
44465
44465
44465
44467
44468
44469
44469
44469
44470
44470
44470
44470
44470
44471
44471
44471
44474
44474
44476
44476
44477
44477
44477
44477
44478
44478
44479
44479
44479
44480
44480
44481
44482
44483
44484
44485
44485
44486
44486
44487
44488
44490
44491
44491
44491
44492
44496
44497
44497
44499
44500
44500
44501
44501
44501
44501
44506
44506
44507
44508
44508
44509
44509
44509
44510
44511
44513
44515
44515
44515
44515
44516
44516
44517
44517
44518
44518
44520
44520
44521
44522
44523
44523
44524
44525
44525
44526
44526
44527
44528
44530
44533
44534
44534
44534
44534
44535
44536
44537
44538
44538
44540
44541
44541
44542
44542
44542
44543
44543
44544
44545
44545
44546
44546
44546
44546
44546
44547
44548
44548
44548
44548
44549
44549
44549
44550
44551
44552
44553
44554
44555
44556
44556
44557
44557
44559
44559
44560
44560
44560
44560
44561
44561
44561
44561
44562
44563
44564
44565
44565
44565
44565
44565
44566
44566
44566
44567
44568
44568
44569
44569
44570
44572
44573
44573
44574
44574
44574
44575
44576
44576
44577
44578
44578
44579
44581
44581
44583
44585
44586
44586
44588
44588
44591
44592
44595
44595
44595
44595
44596
44597
44598
44601
44601
44601
44603
44603
44605
44605
44605
44606
44607
44607
44608
44608
44608
44608
44609
44609
44609
44611
44611
44611
44611
44612
44613
44614
44614
44616
44617
44617
44619
44619
44620
44620
44620
44620
44621
44622
44624
44625
44628
44629
44629
44631
44631
44632
44632
44633
44633
44634
44634
44635
44636
44638
44638
44640
44643
44644
44645
44646
44647
44647
44648
44648
44649
44649
44650
44650
44651
44651
44652
44653
44653
44654
44654
44655
44655
44656
44657
44657
44658
44659
44660
44660
44661
44661
44662
44663
44663
44664
44664
44665
44665
44666
44666
44667
44668
44669
44669
44669
44670
44671
44671
44671
44673
44674
44674
44677
44680
44680
44680
44681
44683
44684
44684
44685
44687
44687
44688
44688
44688
44690
44690
44690
44691
44691
44695
44695
44696
44697
44697
44697
44698
44700
44700
44701
44701
44703
44703
44704
44706
44706
44706
44707
44708
44709
44709
44709
44709
44710
44711
44713
44714
44714
44715
44717
44717
44717
44717
44717
44718
44718
44719
44719
44720
44720
44722
44723
44723
44724
44724
44724
44724
44724
44725
44726
44728
44728
44728
44730
44730
44733
44734
44734
44734
44735
44737
44737
44737
44737
44738
44742
44742
44743
44743
44743
44743
44743
44744
44745
44745
44745
44746
44746
44746
44747
44747
44748
44749
44750
44750
44750
44751
44751
44752
44753
44754
44754
44755
44755
44755
44755
44756
44756
44757
44758
44758
44758
44758
44761
44761
44761
44762
44762
44763
44765
44765
44768
44768
44769
44769
44769
44770
44772
44772
44773
44774
44776
44776
44776
44776
44777
44777
44778
44778
44779
44779
44779
44779
44781
44782
44782
44783
44785
44786
44789
44791
44791
44792
44792
44795
44795
44795
44796
44796
44797
44798
44801
44801
44801
44801
44802
44803
44804
44805
44805
44806
44807
44808
44809
44809
44810
44810
44810
44810
44811
44811
44811
44812
44812
44813
44813
44813
44814
44814
44814
44814
44814
44815
44815
44816
44816
44817
44817
44817
44817
44817
44820
44820
44822
44823
44824
44824
44824
44824
44824
44825
44825
44825
44826
44826
44826
44827
44827
44827
44828
44829
44829
44829
44830
44831
44831
44833
44836
44837
44838
44838
44839
44839
44840
44840
44840
44841
44841
44841
44841
44842
44842
44842
44843
44843
44844
44846
44846
44849
44849
44849
44851
44852
44854
44855
44856
44857
44857
44857
44857
44858
44858
44859
44860
44860
44860
44861
44862
44862
44864
44865
44868
44869
44869
44869
44869
44869
44870
44872
44872
44873
44874
44874
44874
44874
44876
44878
44879
44879
44881
44881
44882
44882
44882
44882
44883
44883
44883
44885
44887
44887
44888
44888
44888
44888
44889
44890
44893
44894
44895
44895
44896
44896
44897
44897
44898
44899
44899
44899
44901
44901
44901
44901
44902
44903
44904
44904
44905
44905
44905
44906
44907
44908
44909
44911
44913
44913
44914
44914
44914
44915
44915
44915
44916
44918
44918
44919
44920
44921
44921
44922
44922
44922
44922
44923
44925
44926
44926
44926
44928
44929
44930
44930
44931
44931
44931
44932
44933
44933
44933
44934
44935
44936
44937
44937
44937
44938
44938
44940
44940
44942
44944
44945
44945
44945
44946
44946
44947
44947
44947
44947
44949
44950
44950
44951
44951
44951
44951
44951
44952
44952
44954
44956
44956
44957
44957
44959
44960
44961
44961
44961
44962
44965
44965
44965
44965
44966
44966
44967
44967
44968
44968
44969
44969
44972
44972
44972
44974
44976
44977
44978
44979
44979
44979
44981
44982
44982
44982
44983
44983
44985
44986
44987
44987
44987
44987
44988
44988
44988
44989
44990
44990
44990
44991
44993
44994
44996
44996
44998
44999
44999
45000
45000
45001
45001
45002
45002
45003
45003
45004
45005
45005
45005
45005
45006
45006
45008
45009
45009
45009
45010
45010
45010
45011
45012
45014
45015
45016
45016
45017
45018
45019
45019
45019
45019
45019
45020
45022
45023
45023
45023
45025
45025
45028
45029
45029
45029
45029
45029
45030
45030
45031
45031
45031
45031
45033
45035
45036
45038
45038
45038
45038
45040
45042
45042
45042
45044
45044
45047
45047
45048
45048
45049
45050
45051
45051
45052
45052
45053
45054
45055
45055
45057
45058
45059
45060
45062
45062
45062
45063
45063
45064
45066
45066
45068
45069
45069
45069
45069
45069
45070
45070
45070
45070
45072
45072
45072
45073
45073
45073
45074
45075
45076
45077
45078
45079
45080
45081
45081
45082
45082
45084
45084
45085
45086
45087
45087
45087
45088
45089
45089
45090
45090
45090
45090
45091
45091
45091
45091
45093
45094
45096
45096
45096
45096
45097
45097
45097
45098
45098
45099
45099
45099
45100
45100
45101
45101
45102
45102
45106
45106
45108
45108
45108
45108
45110
45110
45110
45112
45112
45115
45116
45117
45117
45117
45117
45118
45118
45118
45119
45120
45121
45122
45123
45125
45126
45126
45127
45128
45128
45129
45131
45131
45132
45132
45133
45134
45134
45135
45135
45135
45136
45137
45138
45140
45140
45142
45142
45142
45143
45146
45147
45147
45149
45150
45151
45152
45152
45153
45153
45153
45154
45155
45155
45157
45157
45158
45158
45159
45159
45160
45160
45160
45160
45161
45161
45162
45163
45164
45166
45167
45169
45169
45169
45170
45170
45170
45170
45170
45171
45171
45171
45172
45172
45173
45173
45174
45174
45174
45175
45175
45176
45176
45176
45177
45178
45179
45180
45180
45180
45181
45182
45183
45184
45184
45185
45185
45185
45186
45186
45187
45187
45188
45189
45189
45191
45192
45193
45193
45196
45198
45198
45199
45199
45199
45199
45199
45199
45201
45201
45202
45202
45202
45202
45204
45205
45206
45206
45206
45207
45207
45207
45207
45208
45208
45208
45209
45210
45210
45210
45211
45211
45212
45212
45214
45214
45215
45216
45217
45217
45217
45218
45218
45218
45219
45221
45221
45221
45222
45224
45224
45225
45225
45227
45228
45229
45231
45231
45231
45231
45231
45232
45232
45232
45233
45233
45234
45234
45236
45236
45238
45238
45238
45239
45239
45239
45239
45239
45240
45241
45242
45242
45243
45243
45243
45245
45247
45248
45248
45248
45249
45250
45250
45250
45251
45251
45252
45252
45253
45254
45255
45255
45255
45255
45258
45261
45261
45262
45262
45262
45263
45263
45263
45264
45264
45264
45264
45265
45266
45267
45267
45267
45268
45268
45268
45268
45269
45270
45270
45271
45272
45272
45273
45274
45274
45276
45276
45277
45278
45278
45278
45278
45279
45279
45281
45281
45281
45282
45282
45283
45283
45284
45285
45285
45286
45286
45287
45287
45287
45289
45290
45290
45291
45291
45291
45292
45292
45292
45294
45295
45296
45297
45297
45297
45301
45301
45303
45303
45303
45303
45303
45304
45304
45304
45305
45306
45307
45307
45307
45308
45308
45309
45309
45313
45315
45316
45317
45320
45322
45323
45323
45324
45324
45326
45327
45327
45327
45329
45329
45329
45330
45330
45330
45332
45333
45333
45333
45334
45334
45334
45334
45334
45336
45336
45337
45338
45338
45338
45339
45339
45339
45342
45343
45344
45344
45344
45347
45347
45348
45348
45349
45349
45350
45350
45350
45350
45352
45352
45353
45353
45354
45354
45354
45355
45356
45356
45356
45358
45359
45359
45359
45359
45359
45360
45361
45362
45362
45363
45363
45365
45370
45371
45372
45372
45373
45373
45374
45374
45375
45376
45376
45376
45377
45379
45379
45380
45381
45382
45382
45383
45385
45386
45387
45387
45387
45387
45389
45389
45389
45389
45389
45390
45391
45391
45391
45392
45394
45395
45396
45396
45399
45399
45399
45400
45400
45400
45400
45401
45402
45402
45403
45405
45405
45405
45405
45406
45407
45407
45409
45409
45409
45410
45411
45412
45414
45414
45415
45416
45416
45418
45420
45420
45421
45422
45422
45422
45424
45425
45426
45426
45427
45427
45427
45427
45428
45428
45428
45428
45429
45429
45430
45430
45431
45431
45433
45433
45434
45435
45436
45437
45439
45439
45439
45441
45442
45442
45443
45445
45445
45445
45445
45447
45448
45448
45448
45448
45449
45450
45450
45451
45451
45451
45452
45452
45454
45454
45457
45458
45458
45458
45458
45460
45460
45461
45461
45462
45462
45464
45464
45466
45467
45467
45468
45468
45469
45469
45471
45471
45472
45472
45473
45473
45473
45474
45475
45475
45475
45476
45476
45477
45479
45480
45481
45481
45481
45482
45482
45482
45482
45483
45484
45484
45484
45485
45485
45485
45486
45486
45487
45487
45487
45490
45490
45492
45492
45492
45492
45493
45494
45494
45495
45495
45495
45495
45496
45496
45496
45497
45497
45497
45497
45497
45497
45498
45498
45499
45501
45502
45502
45503
45503
45504
45506
45506
45506
45508
45509
45511
45511
45512
45512
45512
45513
45513
45513
45514
45514
45514
45515
45515
45516
45516
45516
45516
45518
45520
45520
45520
45520
45521
45523
45523
45524
45524
45525
45525
45525
45525
45528
45529
45532
45532
45532
45533
45533
45533
45533
45533
45534
45534
45535
45535
45535
45535
45538
45539
45540
45541
45541
45542
45544
45544
45545
45545
45546
45547
45547
45548
45548
45553
45553
45554
45554
45555
45555
45556
45556
45558
45559
45559
45560
45561
45561
45562
45563
45564
45565
45565
45566
45568
45568
45570
45570
45571
45573
45573
45573
45574
45574
45574
45575
45576
45577
45577
45578
45579
45579
45579
45579
45579
45581
45582
45582
45583
45584
45584
45585
45585
45586
45586
45587
45587
45587
45590
45590
45592
45592
45594
45594
45594
45596
45596
45596
45597
45598
45599
45601
45601
45603
45604
45604
45605
45606
45606
45606
45606
45609
45610
45610
45610
45610
45610
45611
45612
45613
45613
45614
45614
45615
45616
45618
45620
45621
45621
45622
45622
45624
45626
45626
45628
45628
45628
45629
45629
45631
45632
45632
45632
45635
45635
45635
45636
45636
45636
45636
45636
45637
45637
45640
45641
45642
45643
45644
45645
45646
45646
45646
45646
45646
45647
45648
45648
45649
45650
45650
45651
45651
45652
45652
45652
45653
45654
45654
45655
45656
45657
45658
45659
45659
45660
45660
45662
45662
45662
45662
45662
45663
45663
45664
45664
45665
45666
45666
45667
45669
45669
45670
45670
45670
45670
45672
45673
45675
45675
45677
45678
45678
45680
45681
45681
45682
45683
45683
45684
45684
45686
45686
45686
45686
45687
45687
45688
45689
45689
45689
45690
45690
45690
45691
45691
45691
45691
45692
45693
45693
45695
45696
45696
45697
45698
45699
45699
45700
45701
45701
45701
45702
45702
45704
45704
45706
45707
45708
45708
45709
45710
45711
45714
45714
45714
45715
45715
45718
45718
45718
45719
45719
45719
45719
45722
45722
45723
45724
45724
45725
45726
45726
45727
45727
45727
45728
45728
45728
45728
45728
45728
45729
45729
45730
45731
45732
45733
45733
45734
45734
45734
45736
45736
45736
45736
45737
45738
45739
45739
45739
45740
45740
45740
45740
45742
45742
45743
45743
45743
45744
45744
45744
45745
45746
45747
45747
45748
45748
45748
45750
45751
45751
45752
45752
45752
45753
45753
45754
45754
45755
45755
45756
45756
45757
45757
45758
45758
45758
45759
45760
45761
45761
45762
45762
45763
45765
45765
45766
45766
45766
45767
45769
45769
45770
45770
45770
45771
45772
45773
45774
45774
45774
45775
45775
45775
45776
45777
45777
45777
45777
45778
45778
45779
45780
45781
45781
45783
45783
45784
45785
45785
45786
45786
45786
45787
45789
45790
45791
45792
45792
45795
45795
45796
45796
45796
45799
45799
45800
45800
45800
45800
45801
45801
45801
45802
45802
45802
45803
45804
45805
45805
45805
45805
45806
45806
45806
45806
45806
45806
45807
45807
45808
45808
45809
45809
45809
45810
45811
45811
45811
45812
45813
45813
45815
45815
45815
45816
45816
45817
45818
45818
45818
45819
45820
45820
45821
45821
45821
45822
45822
45824
45824
45825
45825
45826
45826
45826
45827
45828
45829
45829
45829
45829
45830
45830
45832
45832
45832
45833
45833
45834
45836
45837
45837
45837
45837
45837
45839
45839
45840
45843
45844
45844
45844
45845
45846
45847
45847
45849
45849
45850
45851
45851
45851
45851
45852
45852
45852
45854
45854
45855
45857
45857
45857
45857
45858
45859
45859
45860
45860
45860
45861
45861
45862
45862
45863
45863
45863
45864
45865
45865
45871
45872
45874
45876
45877
45878
45878
45878
45879
45882
45882
45883
45883
45883
45884
45885
45885
45885
45886
45887
45887
45887
45888
45891
45891
45892
45893
45893
45894
45894
45895
45895
45895
45895
45897
45897
45897
45899
45899
45899
45899
45900
45901
45901
45903
45903
45903
45905
45906
45906
45906
45907
45908
45912
45912
45913
45914
45914
45914
45914
45915
45916
45916
45917
45920
45920
45921
45922
45924
45924
45926
45926
45926
45927
45927
45929
45931
45931
45931
45932
45933
45933
45933
45933
45934
45934
45934
45935
45935
45935
45936
45936
45936
45937
45937
45938
45940
45941
45943
45943
45943
45944
45945
45946
45948
45948
45948
45948
45949
45952
45952
45955
45956
45956
45956
45957
45957
45958
45958
45958
45958
45959
45960
45960
45963
45964
45964
45964
45964
45966
45966
45967
45969
45973
45974
45975
45975
45976
45976
45976
45981
45981
45981
45982
45984
45987
45988
45988
45989
45991
45993
45993
45994
45994
45996
45996
45997
45999
46001
46001
46001
46002
46003
46008
46010
46011
46011
46012
46013
46014
46014
46014
46015
46015
46015
46016
46016
46016
46016
46016
46018
46019
46021
46022
46023
46025
46025
46026
46026
46026
46026
46027
46027
46028
46030
46032
46034
46034
46034
46035
46035
46035
46036
46036
46037
46038
46039
46040
46040
46041
46041
46042
46042
46042
46045
46046
46046
46046
46046
46047
46048
46049
46051
46051
46051
46052
46052
46053
46054
46056
46056
46056
46057
46058
46058
46058
46059
46060
46060
46061
46061
46061
46061
46061
46062
46062
46062
46064
46066
46066
46067
46068
46068
46070
46070
46071
46072
46072
46072
46073
46075
46076
46076
46076
46077
46078
46079
46079
46080
46080
46080
46080
46080
46081
46082
46082
46083
46085
46085
46085
46087
46087
46087
46088
46089
46090
46091
46092
46092
46093
46095
46095
46099
46100
46102
46104
46104
46104
46104
46104
46104
46106
46107
46107
46107
46108
46108
46108
46108
46109
46109
46110
46110
46111
46111
46111
46112
46113
46113
46113
46114
46116
46118
46118
46119
46120
46120
46122
46123
46123
46124
46125
46125
46125
46125
46126
46127
46127
46127
46127
46127
46129
46130
46130
46131
46132
46132
46132
46133
46134
46136
46137
46138
46138
46138
46139
46140
46140
46140
46141
46142
46142
46142
46142
46142
46143
46143
46143
46144
46144
46145
46145
46146
46146
46146
46146
46148
46148
46148
46148
46149
46149
46149
46149
46150
46150
46150
46150
46151
46151
46152
46153
46154
46154
46155
46156
46158
46159
46160
46160
46160
46161
46161
46161
46163
46163
46164
46164
46165
46167
46168
46170
46170
46171
46171
46172
46173
46173
46176
46177
46178
46178
46179
46179
46181
46181
46183
46183
46183
46183
46183
46184
46184
46185
46185
46186
46186
46186
46189
46190
46192
46192
46193
46193
46193
46193
46194
46194
46194
46195
46195
46197
46197
46197
46197
46198
46198
46199
46199
46199
46200
46200
46200
46202
46204
46205
46206
46207
46208
46208
46208
46209
46210
46210
46211
46211
46211
46211
46211
46211
46212
46213
46213
46213
46214
46214
46214
46214
46214
46216
46217
46218
46218
46219
46219
46220
46220
46220
46221
46222
46222
46225
46225
46226
46226
46226
46227
46227
46228
46228
46228
46228
46228
46228
46229
46231
46231
46231
46232
46233
46234
46237
46237
46237
46238
46238
46238
46239
46241
46241
46242
46242
46242
46243
46244
46244
46245
46245
46246
46247
46247
46249
46249
46249
46250
46254
46254
46255
46256
46256
46256
46257
46258
46259
46260
46260
46263
46264
46264
46265
46265
46265
46266
46267
46267
46268
46268
46269
46269
46270
46271
46271
46272
46273
46273
46273
46274
46275
46277
46277
46279
46280
46280
46280
46281
46281
46282
46282
46283
46283
46284
46284
46284
46285
46286
46287
46287
46287
46288
46288
46289
46289
46290
46292
46293
46295
46296
46296
46297
46298
46299
46300
46300
46300
46302
46302
46302
46302
46303
46303
46304
46304
46305
46306
46307
46307
46308
46309
46311
46311
46311
46311
46311
46313
46313
46314
46317
46317
46317
46317
46318
46318
46318
46319
46320
46321
46321
46321
46322
46325
46325
46325
46325
46326
46326
46327
46327
46328
46328
46330
46331
46332
46332
46333
46334
46334
46336
46339
46339
46341
46342
46342
46343
46343
46343
46343
46344
46344
46345
46346
46347
46347
46349
46350
46350
46351
46353
46354
46354
46356
46357
46359
46359
46359
46359
46360
46361
46361
46361
46362
46363
46363
46364
46364
46367
46367
46368
46370
46371
46372
46372
46373
46374
46375
46378
46380
46382
46382
46383
46383
46385
46386
46386
46386
46387
46387
46387
46388
46389
46389
46389
46390
46390
46390
46390
46391
46392
46393
46394
46395
46395
46395
46396
46397
46397
46398
46399
46399
46400
46400
46400
46401
46403
46404
46404
46405
46405
46405
46406
46406
46406
46408
46411
46412
46412
46412
46412
46412
46413
46413
46413
46413
46415
46415
46416
46417
46417
46419
46419
46420
46420
46420
46422
46422
46423
46423
46425
46426
46428
46429
46429
46429
46429
46430
46431
46432
46432
46432
46433
46434
46434
46435
46435
46435
46439
46440
46440
46441
46441
46443
46443
46443
46444
46444
46446
46446
46447
46448
46448
46450
46450
46451
46452
46452
46453
46453
46454
46454
46454
46454
46455
46455
46456
46457
46460
46460
46460
46461
46461
46463
46463
46464
46464
46466
46468
46469
46470
46470
46470
46470
46471
46472
46473
46473
46474
46477
46478
46480
46481
46481
46481
46482
46483
46483
46483
46483
46483
46484
46484
46485
46488
46488
46489
46490
46490
46490
46490
46491
46491
46492
46493
46494
46494
46495
46495
46497
46498
46499
46499
46499
46500
46500
46500
46500
46500
46501
46502
46502
46504
46504
46504
46505
46506
46508
46508
46508
46509
46509
46510
46510
46511
46511
46512
46513
46513
46515
46515
46517
46517
46517
46519
46519
46520
46520
46520
46522
46522
46523
46523
46524
46526
46526
46527
46527
46527
46527
46527
46528
46529
46530
46532
46532
46533
46533
46534
46534
46535
46536
46536
46536
46536
46537
46537
46538
46538
46539
46540
46541
46542
46542
46544
46544
46544
46545
46546
46546
46547
46547
46548
46548
46549
46550
46550
46551
46551
46551
46553
46553
46554
46556
46556
46556
46557
46557
46557
46558
46558
46558
46558
46559
46559
46559
46559
46560
46560
46560
46560
46560
46561
46563
46564
46566
46566
46567
46569
46571
46571
46572
46573
46573
46573
46575
46576
46578
46580
46580
46580
46580
46580
46581
46581
46581
46583
46584
46585
46586
46587
46587
46587
46588
46589
46589
46590
46590
46590
46591
46592
46592
46593
46595
46595
46595
46596
46596
46596
46597
46598
46599
46599
46599
46599
46600
46601
46601
46602
46603
46603
46603
46603
46604
46604
46606
46606
46607
46608
46608
46610
46610
46611
46612
46612
46612
46613
46613
46613
46613
46613
46614
46614
46614
46616
46616
46616
46616
46617
46618
46620
46620
46620
46621
46621
46623
46624
46624
46624
46624
46626
46627
46628
46629
46630
46632
46632
46632
46632
46633
46633
46635
46636
46636
46636
46637
46639
46639
46640
46642
46645
46646
46648
46650
46650
46650
46651
46653
46654
46655
46655
46658
46660
46660
46660
46661
46661
46661
46662
46663
46665
46665
46665
46666
46667
46667
46668
46668
46668
46668
46668
46668
46669
46669
46670
46672
46672
46672
46673
46673
46673
46673
46673
46675
46675
46675
46676
46676
46676
46676
46677
46677
46678
46678
46678
46679
46679
46679
46680
46680
46681
46681
46681
46682
46683
46684
46685
46685
46685
46685
46685
46685
46686
46688
46688
46689
46691
46693
46693
46694
46696
46697
46697
46698
46698
46698
46699
46699
46702
46703
46703
46703
46703
46703
46703
46704
46706
46706
46707
46707
46708
46709
46710
46711
46711
46713
46713
46714
46714
46715
46715
46715
46717
46717
46717
46717
46718
46718
46719
46720
46721
46721
46723
46723
46723
46725
46725
46726
46726
46726
46727
46727
46728
46728
46728
46729
46732
46732
46734
46737
46738
46738
46739
46739
46739
46739
46744
46744
46745
46746
46746
46747
46747
46747
46748
46748
46748
46749
46749
46750
46752
46752
46752
46753
46753
46753
46754
46754
46755
46755
46756
46757
46757
46758
46758
46759
46759
46760
46760
46760
46761
46761
46761
46763
46763
46763
46764
46766
46766
46766
46769
46769
46770
46770
46772
46773
46774
46775
46775
46775
46775
46776
46777
46777
46777
46777
46778
46778
46778
46779
46779
46779
46780
46781
46782
46783
46783
46783
46784
46784
46785
46785
46786
46786
46787
46787
46787
46788
46788
46788
46789
46789
46789
46789
46789
46790
46790
46791
46792
46792
46792
46793
46793
46794
46794
46796
46796
46796
46797
46797
46798
46798
46798
46801
46801
46802
46802
46805
46805
46806
46807
46809
46810
46810
46810
46811
46811
46815
46817
46817
46818
46818
46818
46821
46821
46821
46822
46822
46824
46825
46825
46825
46826
46826
46826
46827
46829
46829
46830
46830
46831
46831
46832
46833
46834
46835
46835
46838
46838
46839
46839
46840
46841
46841
46842
46845
46845
46846
46847
46847
46848
46848
46848
46849
46849
46849
46850
46851
46851
46852
46853
46855
46855
46855
46855
46855
46856
46856
46856
46857
46857
46859
46859
46859
46860
46860
46860
46860
46861
46861
46862
46862
46862
46863
46863
46864
46866
46867
46867
46868
46871
46871
46872
46872
46875
46875
46875
46876
46876
46877
46877
46878
46878
46880
46881
46881
46882
46883
46883
46883
46885
46885
46885
46886
46887
46888
46888
46888
46888
46889
46890
46890
46891
46891
46891
46893
46893
46893
46894
46896
46896
46897
46897
46898
46900
46900
46901
46901
46901
46902
46902
46903
46903
46903
46903
46904
46904
46906
46907
46907
46908
46908
46909
46909
46909
46909
46910
46910
46910
46911
46911
46912
46913
46913
46914
46914
46914
46916
46916
46918
46918
46919
46920
46920
46920
46921
46921
46923
46923
46924
46925
46925
46928
46928
46929
46931
46931
46931
46931
46932
46933
46933
46934
46935
46935
46935
46937
46937
46937
46938
46939
46940
46941
46941
46942
46942
46942
46943
46943
46947
46949
46949
46950
46950
46951
46952
46952
46953
46953
46954
46955
46956
46957
46958
46958
46958
46959
46960
46960
46961
46961
46962
46963
46963
46964
46965
46966
46967
46967
46967
46968
46969
46969
46970
46970
46970
46971
46972
46973
46973
46974
46974
46974
46974
46975
46977
46977
46977
46978
46978
46979
46979
46979
46980
46981
46982
46982
46983
46984
46984
46984
46986
46987
46987
46990
46990
46991
46991
46992
46993
46993
46994
46995
46996
46997
46998
46998
46998
46999
46999
47002
47003
47004
47004
47005
47005
47006
47007
47009
47009
47010
47012
47014
47014
47014
47016
47017
47018
47018
47019
47020
47020
47021
47022
47022
47023
47023
47025
47025
47025
47026
47027
47027
47027
47027
47028
47028
47029
47029
47029
47031
47031
47032
47032
47034
47034
47034
47036
47036
47037
47038
47039
47040
47040
47042
47043
47043
47044
47045
47046
47047
47047
47047
47048
47049
47050
47051
47052
47052
47052
47052
47052
47052
47052
47054
47055
47055
47057
47057
47058
47058
47058
47058
47059
47060
47061
47061
47063
47064
47065
47066
47066
47067
47068
47068
47068
47070
47070
47071
47071
47072
47073
47074
47074
47074
47075
47075
47076
47077
47077
47078
47078
47079
47080
47081
47081
47081
47082
47082
47084
47084
47084
47085
47085
47086
47086
47087
47090
47091
47092
47093
47094
47095
47095
47096
47096
47097
47097
47097
47098
47098
47099
47100
47101
47102
47102
47103
47104
47105
47106
47107
47107
47108
47108
47110
47111
47111
47111
47112
47112
47112
47113
47114
47118
47118
47119
47119
47120
47121
47122
47122
47123
47123
47123
47123
47126
47127
47132
47132
47134
47134
47136
47137
47137
47137
47138
47141
47141
47141
47142
47143
47143
47145
47145
47145
47146
47146
47147
47148
47149
47149
47150
47151
47152
47152
47154
47156
47157
47157
47158
47159
47159
47160
47161
47161
47161
47161
47161
47162
47162
47163
47163
47164
47165
47165
47165
47166
47166
47166
47166
47167
47167
47167
47168
47168
47169
47169
47170
47171
47171
47171
47172
47173
47174
47174
47175
47176
47176
47178
47178
47180
47181
47182
47182
47182
47182
47183
47183
47184
47184
47186
47187
47187
47188
47189
47189
47189
47190
47190
47190
47191
47191
47192
47193
47194
47195
47196
47197
47197
47198
47198
47199
47199
47199
47200
47200
47202
47203
47204
47206
47206
47207
47207
47208
47209
47209
47210
47211
47211
47211
47211
47211
47212
47212
47213
47213
47215
47215
47215
47216
47218
47218
47219
47220
47220
47221
47222
47222
47222
47222
47223
47223
47223
47225
47226
47227
47227
47228
47229
47229
47229
47230
47230
47230
47231
47231
47231
47232
47232
47233
47233
47233
47234
47238
47238
47238
47238
47239
47240
47240
47241
47241
47242
47242
47242
47243
47243
47244
47245
47245
47246
47246
47246
47247
47248
47248
47248
47249
47251
47251
47252
47254
47255
47255
47256
47257
47258
47260
47261
47262
47262
47263
47263
47264
47264
47264
47265
47267
47268
47268
47269
47271
47273
47273
47273
47274
47274
47276
47276
47278
47278
47278
47279
47280
47280
47281
47281
47281
47283
47284
47285
47285
47286
47286
47287
47288
47288
47289
47289
47289
47289
47290
47292
47292
47292
47293
47293
47293
47294
47296
47297
47298
47298
47300
47301
47302
47303
47303
47303
47303
47303
47304
47304
47305
47305
47305
47305
47305
47306
47308
47309
47309
47309
47309
47310
47312
47313
47314
47315
47316
47316
47317
47318
47319
47322
47323
47323
47325
47325
47327
47328
47328
47329
47329
47329
47333
47334
47334
47336
47336
47337
47337
47338
47339
47342
47347
47348
47348
47348
47348
47349
47349
47350
47351
47351
47351
47351
47351
47354
47356
47357
47357
47358
47358
47359
47359
47360
47361
47361
47363
47363
47365
47366
47367
47367
47369
47370
47371
47371
47372
47373
47374
47374
47374
47374
47375
47376
47377
47377
47377
47377
47378
47380
47381
47382
47383
47383
47384
47385
47385
47385
47386
47386
47386
47387
47387
47388
47388
47389
47390
47391
47391
47391
47392
47392
47393
47394
47394
47394
47394
47397
47397
47397
47398
47398
47399
47399
47400
47401
47401
47401
47402
47402
47403
47405
47406
47408
47408
47408
47409
47409
47409
47410
47411
47411
47412
47412
47413
47413
47414
47419
47420
47422
47422
47423
47423
47424
47425
47426
47427
47428
47429
47429
47430
47432
47433
47433
47433
47433
47434
47434
47434
47434
47434
47434
47435
47435
47436
47436
47437
47437
47438
47439
47439
47441
47442
47443
47443
47445
47446
47446
47447
47448
47450
47450
47452
47452
47453
47454
47456
47457
47457
47460
47460
47460
47461
47462
47464
47464
47465
47468
47469
47470
47470
47470
47472
47473
47474
47475
47476
47478
47478
47478
47480
47480
47480
47481
47482
47482
47482
47482
47483
47484
47487
47488
47489
47489
47489
47490
47490
47490
47491
47491
47491
47492
47493
47493
47494
47494
47495
47495
47496
47496
47498
47499
47499
47500
47500
47502
47502
47502
47503
47503
47503
47503
47503
47505
47506
47506
47507
47508
47509
47511
47512
47514
47515
47516
47516
47517
47517
47518
47518
47519
47519
47521
47521
47521
47522
47523
47523
47524
47524
47525
47525
47526
47527
47528
47529
47529
47529
47530
47530
47530
47531
47532
47533
47533
47533
47533
47534
47534
47536
47536
47538
47540
47541
47543
47544
47545
47546
47547
47548
47548
47548
47549
47550
47551
47552
47552
47553
47553
47554
47555
47555
47556
47558
47559
47559
47560
47562
47562
47563
47563
47564
47565
47566
47567
47567
47569
47570
47573
47573
47574
47574
47576
47577
47578
47578
47579
47579
47580
47580
47581
47581
47581
47582
47582
47582
47583
47585
47586
47587
47587
47588
47588
47588
47588
47589
47589
47590
47591
47591
47592
47592
47593
47594
47597
47597
47598
47598
47598
47599
47599
47600
47601
47601
47602
47602
47602
47603
47603
47607
47607
47607
47607
47607
47608
47608
47608
47608
47609
47610
47613
47616
47617
47621
47621
47623
47624
47624
47624
47625
47625
47625
47626
47627
47629
47630
47631
47631
47632
47632
47633
47634
47635
47635
47639
47639
47639
47639
47640
47640
47640
47643
47643
47644
47644
47644
47644
47645
47647
47648
47649
47650
47650
47651
47651
47653
47654
47654
47654
47655
47656
47656
47656
47656
47656
47657
47657
47658
47660
47660
47660
47661
47662
47662
47663
47663
47664
47664
47666
47666
47668
47670
47670
47670
47670
47672
47672
47672
47672
47672
47673
47674
47675
47675
47676
47676
47676
47676
47676
47677
47678
47679
47681
47682
47682
47684
47686
47686
47686
47686
47687
47687
47687
47688
47689
47690
47691
47691
47696
47696
47696
47696
47696
47697
47697
47698
47698
47698
47698
47701
47702
47704
47705
47706
47706
47708
47708
47709
47709
47711
47712
47713
47713
47713
47714
47714
47715
47716
47717
47719
47719
47721
47722
47723
47724
47724
47724
47724
47726
47727
47727
47728
47729
47731
47732
47733
47734
47735
47735
47735
47736
47736
47737
47737
47737
47738
47738
47738
47738
47739
47739
47740
47741
47742
47743
47743
47744
47745
47746
47748
47749
47751
47752
47753
47753
47753
47754
47755
47756
47756
47757
47757
47757
47760
47760
47761
47763
47764
47765
47765
47766
47767
47768
47768
47768
47769
47769
47769
47770
47770
47772
47772
47773
47774
47774
47774
47776
47777
47779
47779
47779
47780
47781
47783
47784
47786
47787
47788
47788
47788
47788
47789
47790
47791
47791
47792
47793
47793
47794
47795
47795
47796
47796
47797
47798
47799
47799
47800
47800
47800
47801
47802
47803
47803
47805
47805
47806
47807
47807
47810
47810
47811
47811
47811
47812
47812
47813
47816
47817
47817
47818
47818
47819
47819
47819
47820
47820
47820
47821
47822
47822
47823
47823
47824
47826
47826
47826
47827
47828
47829
47830
47830
47833
47834
47834
47835
47836
47836
47836
47838
47839
47839
47839
47842
47843
47843
47844
47845
47845
47846
47846
47846
47847
47847
47847
47848
47848
47849
47851
47851
47851
47852
47853
47855
47855
47856
47856
47857
47857
47858
47858
47859
47859
47859
47860
47861
47862
47862
47862
47863
47863
47864
47868
47868
47869
47869
47871
47872
47872
47873
47874
47875
47875
47875
47877
47878
47878
47879
47879
47879
47879
47880
47881
47883
47883
47884
47885
47885
47885
47886
47887
47887
47890
47891
47894
47895
47898
47898
47900
47900
47901
47901
47904
47904
47905
47905
47906
47907
47908
47909
47910
47910
47910
47910
47911
47911
47911
47913
47915
47915
47915
47915
47916
47917
47917
47917
47917
47917
47919
47919
47919
47919
47919
47919
47921
47921
47921
47921
47924
47924
47925
47925
47925
47925
47927
47928
47928
47928
47931
47932
47932
47932
47933
47933
47933
47933
47933
47935
47935
47936
47936
47936
47936
47936
47937
47937
47937
47938
47938
47940
47941
47941
47941
47942
47943
47943
47945
47946
47946
47947
47948
47948
47948
47950
47951
47951
47951
47952
47953
47954
47954
47954
47955
47956
47956
47956
47956
47957
47957
47958
47959
47960
47960
47962
47962
47963
47964
47965
47965
47966
47966
47966
47967
47968
47968
47972
47973
47973
47973
47974
47975
47975
47976
47976
47976
47976
47977
47979
47980
47982
47983
47983
47983
47984
47984
47985
47985
47985
47985
47986
47988
47988
47989
47991
47991
47992
47992
47993
47993
47993
47994
47995
47997
47997
47998
47999
48000
48000
48000
48001
48002
48002
48002
48003
48003
48005
48005
48006
48007
48007
48007
48008
48008
48009
48009
48009
48010
48010
48011
48011
48011
48012
48012
48013
48014
48015
48015
48015
48016
48017
48018
48018
48019
48019
48020
48020
48020
48021
48022
48022
48022
48023
48023
48024
48024
48024
48025
48025
48026
48027
48030
48031
48031
48031
48032
48033
48035
48037
48037
48039
48040
48040
48040
48041
48042
48043
48043
48044
48045
48045
48046
48046
48048
48048
48049
48049
48050
48050
48050
48050
48051
48052
48055
48056
48056
48057
48058
48058
48058
48059
48060
48062
48062
48062
48063
48064
48064
48065
48065
48066
48066
48066
48067
48068
48069
48069
48070
48070
48072
48072
48072
48075
48075
48079
48079
48080
48080
48081
48081
48082
48082
48083
48083
48083
48083
48084
48084
48085
48086
48087
48087
48088
48088
48091
48091
48092
48092
48093
48094
48095
48095
48095
48096
48097
48097
48098
48098
48098
48099
48099
48099
48099
48102
48103
48104
48104
48104
48105
48105
48105
48105
48105
48105
48106
48106
48108
48109
48109
48110
48111
48111
48112
48113
48113
48114
48114
48114
48114
48116
48116
48117
48118
48118
48119
48119
48119
48121
48121
48121
48121
48123
48124
48124
48124
48125
48126
48126
48126
48126
48127
48128
48128
48128
48129
48129
48130
48132
48132
48133
48133
48133
48134
48134
48134
48134
48134
48135
48135
48141
48142
48143
48143
48143
48146
48146
48147
48148
48148
48149
48150
48151
48151
48152
48152
48152
48152
48153
48154
48154
48154
48154
48155
48155
48155
48156
48156
48156
48156
48157
48158
48158
48158
48159
48160
48160
48163
48163
48164
48164
48164
48165
48165
48165
48165
48165
48166
48168
48168
48169
48171
48171
48171
48171
48172
48173
48174
48175
48175
48176
48176
48176
48177
48177
48178
48178
48178
48180
48180
48181
48181
48181
48182
48182
48183
48184
48184
48184
48184
48184
48187
48187
48189
48189
48189
48189
48190
48191
48192
48193
48194
48197
48198
48198
48198
48199
48200
48200
48201
48202
48203
48205
48206
48206
48206
48206
48206
48207
48207
48207
48208
48209
48209
48210
48211
48211
48211
48211
48211
48212
48214
48214
48214
48217
48217
48218
48219
48219
48219
48219
48223
48224
48224
48225
48225
48226
48228
48228
48229
48230
48230
48232
48232
48234
48234
48235
48235
48235
48236
48239
48240
48240
48241
48241
48242
48244
48244
48244
48245
48245
48251
48251
48251
48251
48252
48252
48252
48253
48254
48254
48255
48257
48257
48258
48258
48259
48259
48259
48260
48260
48260
48262
48263
48264
48266
48266
48267
48268
48268
48268
48269
48269
48270
48270
48270
48271
48271
48271
48272
48273
48276
48276
48277
48278
48278
48279
48279
48279
48279
48279
48281
48281
48282
48283
48284
48284
48284
48285
48287
48287
48287
48288
48289
48289
48290
48291
48292
48293
48293
48294
48294
48297
48298
48298
48299
48299
48301
48302
48302
48302
48302
48303
48303
48304
48305
48306
48308
48310
48310
48311
48312
48312
48314
48315
48316
48317
48317
48317
48319
48319
48320
48320
48321
48322
48323
48325
48325
48326
48326
48326
48327
48327
48327
48327
48329
48331
48332
48332
48333
48335
48335
48337
48338
48338
48339
48339
48339
48339
48341
48341
48341
48343
48345
48345
48346
48348
48348
48349
48351
48351
48352
48354
48355
48356
48356
48356
48356
48359
48359
48360
48360
48361
48361
48361
48362
48362
48364
48365
48365
48365
48366
48367
48367
48367
48368
48369
48369
48371
48371
48372
48372
48372
48374
48374
48374
48375
48375
48375
48375
48375
48376
48376
48378
48379
48380
48383
48383
48385
48386
48386
48387
48387
48388
48389
48389
48390
48391
48393
48393
48394
48397
48397
48397
48397
48398
48398
48399
48400
48400
48400
48400
48401
48402
48402
48403
48404
48404
48404
48405
48406
48406
48406
48407
48408
48408
48408
48409
48409
48410
48411
48411
48415
48416
48416
48416
48416
48418
48419
48419
48420
48420
48420
48421
48422
48423
48423
48424
48425
48426
48427
48427
48427
48428
48428
48428
48428
48429
48431
48431
48433
48433
48434
48434
48434
48437
48438
48440
48442
48443
48444
48444
48444
48444
48445
48445
48445
48445
48446
48446
48447
48447
48448
48449
48449
48450
48450
48451
48453
48453
48454
48455
48456
48456
48457
48457
48457
48458
48458
48460
48460
48460
48461
48462
48462
48462
48463
48464
48465
48465
48466
48467
48467
48467
48468
48469
48470
48471
48471
48471
48472
48473
48474
48475
48475
48476
48477
48477
48478
48482
48484
48484
48485
48486
48486
48488
48488
48488
48489
48489
48490
48491
48493
48493
48494
48494
48494
48495
48495
48496
48497
48497
48499
48501
48501
48503
48504
48504
48505
48507
48508
48509
48511
48511
48512
48512
48515
48515
48516
48516
48516
48517
48517
48518
48518
48519
48519
48519
48519
48521
48524
48524
48524
48524
48527
48529
48530
48531
48531
48532
48532
48535
48538
48538
48538
48538
48538
48538
48540
48541
48542
48542
48542
48545
48546
48547
48548
48549
48549
48550
48550
48550
48550
48550
48552
48554
48554
48554
48556
48557
48557
48557
48558
48559
48560
48562
48563
48563
48564
48565
48565
48565
48567
48567
48568
48568
48568
48570
48570
48571
48573
48574
48575
48575
48577
48577
48581
48581
48582
48583
48585
48585
48586
48587
48587
48588
48588
48588
48590
48591
48591
48594
48595
48596
48597
48597
48597
48598
48599
48599
48600
48601
48602
48602
48603
48604
48604
48604
48606
48606
48606
48607
48607
48607
48608
48611
48613
48614
48614
48616
48616
48616
48618
48621
48622
48623
48623
48624
48625
48625
48626
48626
48627
48628
48628
48630
48630
48631
48633
48633
48633
48635
48636
48636
48639
48639
48640
48640
48641
48642
48643
48644
48644
48644
48645
48645
48645
48645
48646
48646
48646
48647
48649
48649
48649
48650
48650
48650
48651
48651
48651
48652
48652
48652
48653
48653
48657
48657
48658
48660
48660
48660
48661
48661
48661
48661
48662
48663
48664
48665
48665
48667
48667
48668
48668
48669
48669
48670
48670
48670
48671
48672
48673
48673
48674
48676
48676
48677
48679
48679
48679
48680
48680
48680
48680
48680
48680
48681
48681
48682
48683
48683
48686
48686
48687
48687
48687
48687
48688
48688
48689
48689
48689
48690
48690
48690
48690
48692
48694
48695
48697
48698
48698
48698
48699
48699
48700
48700
48700
48700
48700
48701
48701
48701
48702
48702
48703
48704
48705
48706
48707
48708
48709
48709
48709
48712
48713
48714
48716
48717
48719
48720
48721
48722
48722
48725
48726
48726
48726
48729
48729
48731
48731
48732
48732
48732
48732
48733
48734
48734
48734
48735
48736
48737
48738
48740
48740
48740
48742
48743
48743
48744
48744
48744
48744
48744
48745
48745
48746
48746
48746
48747
48747
48748
48750
48750
48751
48752
48753
48754
48755
48755
48755
48756
48757
48757
48758
48759
48760
48761
48763
48763
48764
48764
48765
48765
48765
48765
48766
48766
48767
48767
48767
48768
48769
48769
48770
48771
48772
48774
48774
48775
48777
48778
48779
48779
48780
48780
48781
48781
48783
48784
48784
48785
48785
48785
48788
48789
48790
48790
48790
48791
48792
48794
48795
48795
48796
48796
48797
48797
48798
48799
48800
48800
48801
48803
48804
48805
48805
48806
48807
48807
48808
48809
48810
48810
48812
48812
48813
48813
48814
48815
48817
48817
48817
48818
48821
48821
48821
48822
48822
48824
48824
48824
48825
48825
48826
48826
48827
48827
48828
48828
48829
48829
48831
48832
48832
48832
48833
48834
48834
48834
48837
48838
48838
48840
48841
48841
48842
48844
48846
48847
48847
48848
48849
48849
48850
48851
48851
48852
48852
48852
48853
48854
48854
48857
48857
48858
48858
48859
48859
48860
48861
48861
48861
48861
48862
48863
48864
48864
48864
48864
48865
48865
48866
48866
48867
48868
48871
48871
48871
48871
48872
48873
48873
48873
48874
48874
48875
48875
48876
48877
48877
48878
48878
48879
48879
48879
48880
48882
48882
48882
48883
48884
48885
48886
48888
48888
48889
48891
48892
48893
48894
48895
48896
48896
48897
48897
48898
48898
48899
48900
48905
48906
48908
48909
48909
48909
48909
48910
48911
48911
48912
48912
48912
48913
48913
48914
48916
48917
48917
48918
48918
48919
48920
48921
48921
48922
48922
48924
48925
48925
48926
48928
48929
48929
48929
48930
48931
48931
48932
48932
48933
48935
48935
48936
48936
48937
48937
48938
48938
48938
48938
48939
48940
48940
48940
48940
48941
48941
48941
48943
48943
48943
48946
48946
48946
48947
48947
48949
48949
48950
48950
48951
48951
48951
48952
48953
48954
48954
48954
48954
48956
48957
48958
48958
48959
48959
48959
48960
48960
48961
48962
48962
48963
48963
48963
48964
48965
48965
48969
48970
48971
48971
48971
48973
48974
48974
48974
48974
48975
48976
48977
48978
48979
48980
48980
48982
48982
48983
48983
48983
48985
48986
48986
48987
48987
48989
48989
48990
48990
48991
48992
48993
48995
48995
48996
48996
48997
48997
48999
48999
48999
49000
49001
49003
49003
49003
49003
49004
49005
49005
49005
49005
49006
49007
49008
49008
49008
49013
49015
49016
49017
49017
49018
49018
49018
49019
49019
49019
49020
49021
49021
49021
49022
49022
49024
49025
49026
49027
49028
49030
49030
49031
49032
49032
49032
49033
49034
49035
49036
49036
49038
49039
49039
49039
49039
49040
49041
49041
49042
49043
49043
49043
49044
49044
49044
49045
49045
49045
49047
49047
49048
49048
49050
49051
49052
49052
49053
49054
49054
49054
49054
49057
49060
49061
49062
49063
49063
49064
49064
49066
49066
49067
49067
49068
49068
49070
49070
49070
49071
49073
49073
49074
49074
49074
49074
49075
49075
49076
49077
49078
49078
49078
49080
49081
49081
49081
49082
49082
49082
49083
49083
49085
49086
49086
49087
49087
49088
49089
49090
49090
49091
49093
49094
49095
49096
49096
49096
49097
49097
49099
49099
49101
49101
49102
49103
49103
49103
49104
49104
49105
49106
49106
49107
49107
49109
49109
49109
49110
49110
49111
49112
49112
49112
49112
49114
49114
49115
49115
49116
49116
49118
49119
49121
49122
49123
49123
49123
49123
49123
49124
49124
49124
49124
49124
49125
49125
49126
49127
49128
49129
49129
49130
49131
49132
49134
49134
49134
49136
49136
49136
49137
49139
49139
49139
49139
49140
49142
49142
49143
49143
49144
49145
49146
49146
49148
49148
49149
49150
49150
49150
49151
49153
49153
49153
49153
49154
49155
49156
49157
49157
49158
49158
49158
49159
49159
49160
49160
49161
49161
49161
49161
49163
49164
49164
49164
49166
49167
49167
49168
49168
49168
49168
49169
49170
49170
49170
49171
49173
49173
49175
49176
49176
49176
49177
49180
49180
49180
49180
49181
49181
49181
49182
49182
49182
49183
49186
49186
49186
49187
49188
49189
49189
49189
49189
49190
49191
49192
49192
49193
49193
49193
49194
49196
49197
49197
49198
49198
49199
49200
49200
49200
49201
49201
49202
49202
49202
49204
49205
49205
49205
49206
49207
49207
49207
49208
49208
49208
49210
49211
49211
49211
49212
49212
49212
49213
49214
49214
49214
49215
49216
49216
49217
49218
49218
49218
49218
49218
49219
49221
49221
49222
49223
49224
49225
49225
49226
49226
49226
49226
49226
49227
49227
49227
49227
49229
49230
49230
49230
49231
49231
49232
49233
49233
49234
49235
49235
49236
49236
49236
49236
49237
49238
49238
49239
49239
49241
49241
49242
49244
49244
49244
49245
49245
49247
49248
49249
49249
49249
49249
49249
49250
49250
49251
49251
49251
49251
49252
49252
49253
49254
49255
49256
49256
49256
49257
49258
49259
49259
49259
49259
49260
49261
49261
49261
49262
49264
49264
49264
49265
49267
49268
49269
49269
49269
49271
49271
49271
49271
49276
49276
49276
49277
49277
49277
49278
49279
49280
49280
49280
49281
49282
49282
49284
49284
49285
49285
49286
49286
49286
49286
49287
49288
49289
49289
49291
49291
49292
49294
49295
49297
49298
49300
49300
49300
49302
49303
49304
49306
49306
49306
49307
49307
49307
49307
49308
49308
49308
49309
49309
49309
49311
49312
49312
49312
49315
49316
49316
49316
49316
49316
49318
49319
49320
49320
49321
49321
49324
49324
49325
49325
49325
49325
49328
49330
49331
49332
49333
49334
49335
49335
49336
49336
49338
49339
49339
49339
49339
49341
49341
49341
49343
49343
49344
49345
49346
49347
49347
49348
49348
49349
49349
49349
49350
49350
49350
49350
49350
49353
49353
49354
49354
49355
49355
49356
49356
49357
49357
49358
49360
49361
49361
49361
49361
49362
49363
49366
49368
49369
49369
49369
49370
49370
49370
49371
49372
49372
49373
49373
49374
49375
49375
49376
49377
49377
49378
49382
49384
49385
49385
49386
49387
49389
49389
49389
49389
49390
49390
49391
49392
49392
49394
49395
49396
49396
49397
49397
49398
49400
49402
49402
49403
49405
49405
49405
49406
49408
49409
49411
49412
49412
49413
49416
49417
49417
49418
49418
49420
49422
49422
49422
49424
49424
49426
49427
49428
49430
49430
49430
49430
49431
49432
49434
49434
49435
49436
49438
49440
49440
49441
49441
49441
49442
49443
49443
49444
49444
49445
49445
49447
49448
49451
49452
49453
49453
49453
49454
49455
49456
49456
49456
49457
49458
49459
49460
49462
49463
49463
49464
49464
49464
49465
49466
49466
49467
49468
49468
49469
49469
49470
49470
49470
49471
49472
49473
49473
49474
49476
49476
49477
49479
49479
49480
49481
49482
49483
49484
49485
49485
49485
49485
49487
49487
49488
49488
49488
49489
49489
49490
49490
49491
49491
49493
49493
49494
49494
49494
49494
49496
49497
49498
49498
49498
49499
49499
49500
49501
49503
49503
49503
49504
49504
49505
49506
49507
49507
49508
49508
49508
49509
49510
49510
49510
49510
49511
49512
49513
49513
49514
49515
49518
49519
49521
49522
49522
49522
49523
49524
49524
49524
49525
49526
49526
49526
49527
49528
49528
49529
49529
49529
49529
49530
49531
49531
49531
49531
49531
49532
49532
49532
49533
49533
49534
49534
49534
49535
49535
49535
49537
49537
49537
49537
49538
49540
49541
49542
49542
49544
49545
49546
49547
49547
49549
49549
49550
49551
49552
49553
49553
49555
49555
49556
49557
49557
49557
49558
49559
49559
49560
49561
49562
49563
49564
49565
49565
49566
49567
49568
49568
49569
49570
49571
49571
49571
49573
49573
49574
49575
49576
49577
49577
49577
49578
49579
49579
49580
49580
49580
49581
49582
49585
49586
49586
49587
49587
49589
49589
49589
49590
49590
49590
49590
49592
49593
49593
49594
49594
49595
49598
49599
49599
49600
49600
49600
49602
49602
49603
49603
49603
49604
49604
49605
49606
49607
49608
49610
49610
49611
49612
49613
49613
49614
49614
49614
49617
49618
49619
49620
49620
49621
49622
49622
49622
49623
49623
49626
49627
49629
49630
49631
49632
49632
49633
49634
49635
49636
49637
49638
49638
49639
49640
49641
49642
49642
49642
49644
49644
49644
49645
49645
49645
49646
49646
49648
49649
49651
49651
49651
49652
49654
49654
49655
49655
49655
49656
49656
49657
49658
49660
49663
49664
49664
49665
49665
49665
49666
49666
49666
49667
49668
49668
49668
49669
49669
49669
49669
49670
49670
49670
49672
49672
49676
49676
49677
49679
49679
49680
49680
49683
49685
49687
49688
49688
49688
49689
49691
49692
49694
49694
49694
49697
49697
49697
49698
49698
49700
49700
49700
49700
49701
49701
49702
49703
49704
49705
49706
49706
49708
49709
49709
49711
49711
49711
49711
49712
49713
49713
49713
49714
49715
49715
49715
49715
49716
49717
49717
49718
49720
49722
49722
49722
49726
49726
49727
49728
49728
49729
49729
49729
49730
49730
49731
49732
49732
49733
49734
49735
49737
49737
49738
49738
49739
49740
49740
49740
49741
49741
49743
49743
49746
49747
49748
49748
49748
49749
49749
49750
49751
49751
49752
49754
49755
49756
49756
49756
49756
49757
49757
49758
49758
49759
49760
49760
49760
49762
49764
49764
49765
49766
49766
49766
49767
49767
49769
49769
49771
49771
49771
49771
49771
49772
49773
49773
49774
49774
49777
49777
49777
49777
49779
49780
49780
49780
49780
49780
49780
49780
49781
49782
49782
49782
49783
49783
49784
49785
49785
49786
49786
49788
49788
49789
49791
49791
49798
49798
49798
49799
49800
49800
49800
49800
49801
49801
49801
49802
49803
49803
49804
49804
49805
49805
49806
49806
49807
49809
49810
49810
49811
49812
49814
49814
49815
49816
49816
49818
49818
49818
49819
49820
49820
49820
49821
49822
49823
49824
49826
49826
49827
49827
49827
49828
49828
49829
49829
49829
49829
49829
49830
49836
49837
49837
49838
49839
49839
49839
49840
49841
49842
49842
49845
49845
49847
49848
49849
49851
49853
49854
49856
49857
49857
49858
49859
49860
49860
49860
49861
49861
49867
49867
49867
49867
49867
49868
49870
49871
49872
49874
49877
49878
49879
49880
49881
49881
49882
49882
49883
49883
49883
49886
49886
49886
49886
49887
49889
49891
49891
49892
49892
49894
49894
49895
49895
49895
49897
49898
49899
49899
49903
49904
49905
49905
49905
49906
49907
49909
49910
49911
49911
49912
49912
49912
49915
49915
49918
49919
49920
49920
49920
49921
49921
49921
49922
49923
49923
49923
49925
49926
49926
49927
49927
49928
49930
49930
49930
49933
49934
49934
49934
49935
49936
49938
49938
49940
49940
49940
49942
49944
49944
49945
49946
49946
49946
49947
49948
49948
49948
49949
49949
49949
49951
49953
49954
49954
49955
49956
49959
49959
49959
49961
49961
49961
49962
49962
49963
49963
49964
49964
49965
49966
49966
49966
49967
49967
49967
49968
49969
49970
49971
49972
49973
49974
49974
49974
49975
49975
49975
49977
49977
49978
49979
49980
49981
49982
49982
49983
49983
49984
49984
49986
49986
49986
49986
49987
49987
49988
49988
49989
49990
49990
49991
49991
49992
49992
49992
49992
49993
49994
49995
49995
49996
49996
49997
49997
49997
49997
50000
50000
50000
50000
50001
50001
50002
50002
50003
50003
50003
50004
50004
50005
50005
50005
50006
50006
50007
50007
50008
50009
50010
50010
50012
50012
50013
50015
50016
50017
50017
50018
50019
50019
50020
50021
50021
50021
50022
50023
50023
50024
50025
50026
50027
50027
50029
50029
50029
50033
50033
50035
50036
50037
50037
50038
50038
50038
50038
50039
50040
50041
50042
50042
50043
50044
50045
50045
50045
50047
50048
50048
50049
50049
50049
50051
50051
50053
50053
50054
50056
50057
50057
50057
50060
50060
50061
50062
50063
50066
50067
50069
50069
50070
50071
50072
50072
50072
50072
50074
50074
50077
50077
50077
50077
50078
50080
50080
50081
50081
50082
50084
50085
50085
50085
50085
50089
50090
50090
50093
50093
50094
50094
50095
50095
50096
50099
50099
50100
50100
50100
50102
50102
50103
50103
50104
50104
50104
50106
50106
50107
50107
50108
50108
50108
50109
50109
50109
50110
50110
50110
50111
50111
50111
50113
50115
50115
50116
50117
50119
50119
50120
50120
50120
50122
50122
50123
50123
50123
50125
50126
50126
50129
50131
50131
50131
50133
50133
50133
50134
50134
50134
50134
50136
50136
50137
50138
50140
50141
50142
50142
50143
50147
50147
50150
50151
50151
50152
50153
50154
50155
50155
50155
50156
50157
50158
50158
50158
50158
50160
50160
50161
50163
50163
50165
50165
50167
50167
50168
50168
50168
50168
50168
50170
50170
50170
50170
50171
50172
50173
50173
50174
50176
50176
50177
50177
50178
50179
50179
50181
50182
50184
50184
50185
50185
50186
50186
50187
50188
50189
50190
50190
50192
50193
50193
50193
50194
50194
50194
50195
50205
50206
50206
50206
50207
50209
50210
50211
50212
50212
50213
50214
50214
50216
50217
50218
50219
50219
50221
50221
50221
50222
50223
50224
50224
50225
50225
50227
50227
50228
50228
50231
50232
50232
50232
50233
50233
50233
50234
50236
50238
50238
50238
50240
50240
50240
50241
50241
50241
50242
50242
50243
50244
50244
50245
50248
50248
50249
50249
50249
50250
50251
50251
50252
50252
50252
50252
50252
50255
50255
50255
50255
50257
50258
50258
50258
50258
50258
50259
50259
50260
50262
50262
50263
50264
50264
50264
50265
50267
50268
50268
50268
50268
50269
50269
50269
50270
50272
50273
50274
50274
50274
50275
50276
50277
50278
50280
50280
50280
50280
50280
50280
50282
50282
50287
50287
50288
50288
50288
50289
50289
50289
50290
50291
50291
50292
50293
50293
50293
50293
50295
50296
50296
50296
50297
50298
50299
50300
50300
50300
50300
50302
50302
50302
50303
50304
50305
50305
50305
50306
50307
50309
50309
50309
50309
50310
50310
50312
50313
50315
50316
50317
50317
50318
50319
50320
50321
50322
50323
50324
50324
50324
50326
50327
50327
50328
50328
50330
50331
50331
50332
50332
50332
50334
50340
50340
50340
50342
50342
50342
50343
50343
50344
50345
50346
50346
50348
50348
50348
50349
50349
50350
50351
50352
50354
50354
50354
50354
50354
50355
50355
50358
50359
50359
50359
50360
50360
50361
50361
50364
50364
50365
50365
50367
50367
50368
50368
50369
50369
50370
50370
50371
50373
50373
50374
50375
50376
50376
50380
50380
50380
50385
50386
50386
50386
50386
50386
50386
50387
50387
50388
50389
50389
50390
50391
50392
50392
50394
50395
50395
50395
50395
50396
50397
50397
50398
50400
50400
50401
50402
50402
50403
50404
50406
50407
50407
50408
50410
50411
50412
50413
50413
50413
50414
50416
50419
50419
50419
50419
50420
50420
50421
50421
50422
50422
50423
50424
50426
50427
50427
50427
50428
50429
50429
50430
50430
50432
50432
50432
50432
50433
50433
50434
50434
50435
50437
50438
50438
50438
50440
50442
50443
50444
50444
50444
50445
50445
50449
50449
50449
50450
50451
50453
50454
50454
50455
50456
50457
50457
50457
50457
50458
50458
50458
50458
50459
50459
50460
50460
50463
50464
50464
50465
50468
50469
50471
50473
50473
50473
50473
50473
50473
50474
50475
50475
50478
50478
50478
50479
50479
50480
50480
50481
50481
50481
50481
50481
50482
50482
50484
50484
50486
50488
50489
50489
50489
50492
50492
50492
50495
50495
50496
50497
50497
50498
50499
50499
50500
50501
50501
50503
50503
50503
50504
50508
50508
50509
50509
50511
50513
50515
50515
50516
50517
50519
50520
50520
50521
50521
50522
50524
50526
50526
50527
50527
50527
50528
50528
50529
50529
50530
50531
50531
50532
50533
50535
50535
50536
50536
50537
50538
50538
50540
50541
50541
50542
50542
50542
50543
50543
50544
50545
50546
50547
50547
50549
50549
50550
50550
50551
50551
50551
50552
50552
50555
50556
50556
50557
50557
50557
50557
50558
50559
50559
50559
50560
50563
50563
50563
50564
50565
50565
50565
50566
50566
50567
50567
50567
50569
50569
50571
50571
50571
50572
50572
50573
50573
50573
50574
50574
50574
50575
50576
50576
50576
50577
50577
50579
50580
50580
50580
50581
50581
50581
50582
50582
50583
50583
50584
50585
50585
50585
50587
50587
50588
50589
50589
50590
50590
50591
50592
50592
50595
50598
50598
50598
50599
50600
50600
50601
50601
50601
50602
50602
50602
50603
50603
50605
50605
50606
50607
50607
50608
50608
50609
50610
50610
50612
50612
50612
50613
50613
50614
50614
50615
50618
50620
50620
50620
50620
50620
50620
50620
50621
50623
50623
50625
50628
50628
50630
50631
50633
50633
50634
50634
50636
50636
50637
50638
50639
50639
50639
50639
50640
50641
50641
50641
50642
50643
50643
50643
50645
50645
50645
50645
50646
50646
50646
50646
50646
50647
50647
50649
50649
50649
50651
50651
50651
50654
50654
50654
50654
50654
50655
50656
50657
50658
50658
50658
50658
50660
50661
50662
50663
50663
50664
50664
50665
50666
50666
50666
50670
50672
50672
50674
50674
50675
50676
50677
50678
50678
50678
50678
50680
50680
50680
50682
50685
50685
50687
50689
50689
50691
50692
50692
50692
50693
50694
50694
50694
50695
50696
50696
50697
50698
50698
50699
50700
50706
50706
50707
50707
50710
50710
50710
50711
50711
50712
50713
50713
50713
50714
50714
50715
50719
50720
50720
50720
50721
50722
50723
50723
50726
50728
50728
50729
50729
50729
50731
50732
50732
50732
50733
50733
50733
50734
50734
50735
50735
50735
50736
50736
50736
50737
50737
50738
50738
50740
50740
50740
50740
50740
50742
50742
50743
50744
50744
50745
50746
50746
50747
50748
50748
50749
50749
50749
50752
50752
50752
50753
50754
50755
50755
50755
50756
50756
50756
50757
50757
50757
50757
50758
50758
50758
50758
50760
50760
50762
50762
50762
50763
50763
50764
50764
50765
50766
50766
50766
50767
50768
50769
50770
50771
50771
50773
50775
50776
50776
50776
50777
50777
50778
50779
50779
50779
50781
50781
50781
50782
50782
50783
50784
50787
50788
50788
50788
50788
50790
50790
50790
50790
50791
50792
50792
50793
50794
50795
50797
50797
50798
50800
50802
50802
50804
50804
50804
50807
50807
50808
50808
50811
50812
50813
50815
50817
50817
50817
50817
50818
50819
50821
50822
50823
50823
50824
50826
50830
50830
50830
50830
50831
50831
50831
50833
50834
50834
50835
50835
50836
50836
50836
50837
50838
50840
50840
50841
50841
50841
50841
50842
50842
50842
50843
50844
50844
50844
50844
50846
50847
50848
50849
50853
50853
50856
50856
50856
50856
50857
50857
50858
50858
50860
50861
50861
50861
50862
50865
50866
50867
50868
50868
50869
50869
50870
50871
50872
50873
50873
50873
50874
50875
50876
50876
50878
50879
50880
50880
50880
50880
50881
50882
50882
50884
50886
50886
50886
50887
50887
50888
50889
50890
50892
50892
50893
50894
50895
50896
50897
50897
50897
50899
50901
50901
50902
50903
50904
50904
50904
50905
50905
50906
50907
50907
50908
50908
50909
50909
50911
50911
50913
50913
50914
50915
50915
50915
50915
50915
50915
50916
50917
50917
50917
50918
50919
50921
50922
50923
50923
50923
50923
50924
50924
50926
50927
50927
50927
50929
50930
50931
50931
50931
50933
50934
50934
50935
50935
50936
50936
50938
50940
50940
50941
50941
50942
50942
50944
50944
50944
50945
50945
50946
50947
50947
50947
50951
50953
50955
50955
50957
50957
50958
50958
50959
50959
50960
50960
50961
50961
50962
50963
50963
50964
50964
50966
50966
50966
50966
50967
50968
50969
50970
50971
50971
50971
50973
50975
50975
50975
50976
50977
50977
50978
50979
50979
50980
50980
50983
50983
50984
50984
50986
50986
50987
50987
50988
50989
50990
50990
50994
50994
50994
50995
50995
50995
50996
50998
50999
50999
50999
50999
51000
51000
51002
51002
51003
51003
51004
51006
51007
51007
51008
51008
51009
51010
51011
51011
51012
51012
51015
51016
51017
51018
51020
51021
51021
51021
51021
51021
51021
51022
51022
51024
51025
51025
51025
51028
51029
51030
51033
51033
51033
51034
51036
51036
51038
51039
51040
51040
51041
51042
51042
51043
51043
51043
51044
51045
51045
51045
51046
51047
51048
51049
51050
51051
51051
51051
51052
51052
51052
51053
51055
51056
51058
51058
51058
51058
51059
51060
51060
51060
51062
51063
51063
51063
51063
51063
51065
51066
51068
51068
51068
51069
51069
51070
51070
51071
51072
51074
51074
51074
51075
51075
51075
51077
51077
51078
51079
51079
51079
51080
51082
51082
51083
51084
51084
51085
51086
51086
51086
51089
51092
51093
51093
51095
51096
51096
51096
51097
51097
51099
51099
51099
51100
51100
51101
51104
51105
51106
51106
51107
51108
51108
51108
51109
51109
51110
51110
51110
51111
51111
51111
51112
51113
51115
51115
51115
51119
51120
51121
51121
51121
51122
51123
51124
51125
51125
51126
51127
51127
51128
51128
51129
51129
51130
51130
51131
51133
51134
51135
51137
51137
51138
51138
51139
51141
51142
51142
51143
51143
51144
51144
51145
51146
51146
51146
51147
51147
51147
51148
51148
51148
51149
51149
51149
51150
51150
51153
51153
51155
51158
51158
51158
51159
51160
51160
51160
51161
51162
51163
51163
51164
51164
51165
51166
51166
51166
51166
51167
51167
51168
51169
51172
51174
51175
51176
51177
51178
51179
51179
51179
51180
51180
51181
51181
51182
51182
51185
51186
51187
51187
51187
51188
51188
51189
51191
51192
51192
51192
51193
51193
51193
51194
51194
51194
51194
51194
51194
51195
51195
51196
51198
51198
51199
51199
51201
51202
51203
51203
51203
51203
51205
51205
51205
51205
51206
51207
51208
51208
51208
51211
51212
51212
51212
51212
51213
51213
51213
51213
51214
51215
51216
51216
51221
51222
51222
51225
51225
51225
51227
51227
51227
51227
51227
51228
51229
51231
51231
51231
51231
51232
51232
51234
51235
51235
51236
51237
51237
51238
51239
51239
51239
51240
51240
51241
51241
51245
51246
51246
51247
51248
51249
51249
51251
51251
51252
51253
51253
51253
51254
51254
51256
51259
51260
51260
51261
51263
51264
51265
51265
51265
51266
51266
51268
51268
51270
51271
51271
51272
51272
51272
51273
51275
51275
51276
51276
51277
51277
51279
51280
51280
51280
51280
51281
51282
51282
51283
51283
51283
51284
51285
51286
51288
51288
51289
51291
51292
51294
51294
51295
51295
51295
51296
51296
51298
51298
51299
51299
51302
51302
51303
51303
51303
51305
51306
51307
51308
51308
51308
51309
51309
51309
51313
51313
51314
51314
51314
51315
51316
51318
51318
51318
51318
51319
51321
51321
51324
51324
51324
51327
51327
51327
51327
51328
51328
51329
51329
51330
51332
51334
51334
51334
51335
51336
51338
51338
51340
51342
51342
51343
51343
51344
51344
51344
51344
51344
51345
51345
51346
51346
51346
51346
51347
51347
51347
51348
51348
51350
51350
51350
51350
51352
51352
51353
51355
51355
51356
51357
51358
51358
51359
51359
51361
51361
51364
51364
51365
51368
51368
51368
51368
51368
51371
51371
51372
51373
51373
51374
51374
51374
51375
51376
51376
51378
51378
51379
51379
51380
51380
51382
51383
51383
51383
51383
51383
51383
51384
51384
51385
51385
51387
51387
51388
51388
51388
51389
51389
51390
51390
51390
51393
51394
51395
51395
51395
51396
51398
51399
51400
51401
51402
51403
51404
51404
51405
51407
51407
51408
51408
51409
51409
51410
51412
51413
51414
51415
51415
51415
51416
51416
51416
51416
51418
51420
51420
51421
51422
51424
51425
51426
51427
51428
51428
51429
51430
51432
51433
51433
51435
51436
51437
51438
51438
51439
51439
51440
51441
51442
51442
51442
51443
51445
51445
51446
51447
51448
51448
51449
51451
51451
51451
51452
51452
51452
51454
51454
51454
51455
51455
51455
51455
51455
51457
51458
51459
51459
51459
51461
51462
51462
51462
51465
51465
51466
51467
51467
51467
51467
51467
51468
51468
51468
51469
51470
51470
51471
51471
51472
51473
51473
51474
51474
51474
51475
51475
51477
51477
51478
51478
51479
51479
51480
51481
51482
51483
51486
51487
51489
51489
51489
51490
51490
51491
51492
51492
51492
51492
51493
51494
51494
51496
51496
51498
51498
51500
51500
51502
51502
51503
51503
51504
51505
51507
51508
51508
51510
51511
51511
51511
51513
51513
51514
51515
51518
51519
51520
51520
51520
51520
51521
51522
51523
51523
51523
51523
51524
51524
51525
51525
51525
51526
51527
51528
51528
51528
51531
51532
51532
51532
51533
51534
51538
51538
51538
51540
51540
51541
51541
51541
51541
51544
51544
51544
51544
51545
51549
51550
51550
51550
51552
51552
51553
51554
51554
51554
51557
51557
51558
51558
51558
51558
51559
51560
51561
51561
51562
51564
51564
51564
51565
51565
51565
51565
51567
51568
51568
51568
51569
51569
51570
51573
51574
51575
51576
51576
51577
51578
51579
51581
51581
51582
51582
51584
51585
51585
51586
51586
51586
51587
51590
51590
51591
51592
51592
51594
51594
51594
51595
51595
51596
51597
51598
51598
51600
51601
51601
51602
51602
51602
51603
51604
51604
51604
51604
51605
51605
51605
51605
51605
51606
51607
51607
51609
51609
51610
51611
51612
51613
51614
51614
51614
51614
51614
51618
51619
51621
51621
51623
51625
51626
51627
51627
51627
51627
51628
51631
51631
51632
51633
51634
51635
51635
51637
51639
51640
51640
51642
51642
51643
51643
51646
51646
51647
51648
51648
51648
51650
51650
51650
51650
51651
51652
51652
51653
51656
51657
51658
51658
51658
51658
51659
51659
51660
51661
51662
51663
51663
51663
51666
51667
51667
51667
51668
51668
51668
51669
51669
51671
51671
51671
51672
51673
51673
51674
51676
51676
51676
51678
51678
51678
51678
51678
51679
51680
51683
51683
51684
51685
51685
51686
51687
51688
51688
51689
51690
51690
51691
51693
51693
51694
51695
51695
51696
51697
51697
51698
51698
51698
51700
51700
51702
51702
51703
51703
51704
51704
51704
51704
51704
51705
51705
51705
51706
51706
51706
51708
51709
51709
51710
51710
51711
51712
51712
51712
51713
51714
51714
51715
51715
51716
51718
51718
51718
51719
51719
51720
51720
51720
51721
51722
51722
51722
51722
51724
51725
51725
51725
51726
51727
51727
51727
51727
51728
51729
51731
51732
51734
51734
51735
51735
51736
51736
51736
51736
51737
51739
51740
51742
51742
51743
51744
51745
51747
51747
51747
51747
51748
51748
51748
51750
51750
51751
51752
51752
51752
51753
51753
51754
51755
51755
51756
51756
51757
51758
51759
51760
51761
51761
51761
51764
51765
51765
51765
51767
51768
51768
51769
51769
51770
51770
51770
51770
51771
51771
51771
51772
51772
51772
51773
51773
51774
51775
51775
51775
51776
51777
51777
51777
51777
51778
51778
51779
51780
51782
51783
51784
51784
51785
51785
51785
51786
51786
51787
51788
51788
51789
51789
51789
51789
51789
51791
51793
51794
51797
51797
51799
51799
51799
51799
51799
51802
51803
51806
51808
51808
51808
51809
51810
51811
51811
51811
51812
51813
51813
51813
51814
51815
51816
51818
51818
51818
51819
51819
51820
51820
51821
51821
51821
51822
51822
51823
51823
51825
51826
51826
51827
51827
51828
51829
51829
51832
51833
51836
51837
51838
51838
51839
51840
51840
51841
51841
51842
51842
51842
51843
51843
51844
51845
51846
51847
51847
51847
51847
51849
51849
51849
51851
51851
51852
51853
51853
51854
51854
51855
51855
51855
51855
51856
51858
51858
51859
51859
51861
51861
51861
51863
51863
51865
51865
51866
51867
51867
51868
51868
51869
51871
51871
51872
51872
51873
51873
51874
51874
51875
51876
51877
51877
51877
51878
51879
51880
51881
51881
51882
51882
51885
51885
51885
51886
51888
51891
51892
51892
51892
51893
51893
51893
51894
51895
51895
51895
51895
51897
51898
51899
51899
51900
51900
51900
51901
51903
51903
51903
51904
51905
51905
51906
51908
51908
51908
51910
51910
51910
51911
51911
51912
51915
51915
51916
51916
51919
51919
51919
51921
51921
51923
51923
51924
51925
51925
51927
51927
51928
51928
51928
51928
51929
51929
51930
51931
51933
51933
51934
51934
51935
51936
51936
51936
51937
51938
51939
51939
51940
51940
51940
51941
51942
51945
51945
51946
51946
51947
51947
51947
51948
51948
51948
51948
51949
51949
51950
51951
51951
51951
51952
51952
51953
51954
51955
51955
51955
51955
51957
51958
51959
51959
51960
51961
51961
51962
51962
51963
51965
51965
51966
51969
51971
51972
51973
51974
51974
51975
51975
51976
51977
51977
51978
51978
51978
51978
51979
51979
51980
51983
51983
51984
51984
51984
51984
51985
51985
51987
51987
51988
51989
51990
51991
51991
51991
51991
51991
51992
51993
51994
51995
51996
51996
51998
51999
52000
52002
52002
52003
52003
52004
52004
52006
52007
52008
52008
52009
52011
52011
52012
52014
52014
52015
52017
52017
52018
52018
52018
52018
52019
52020
52022
52023
52024
52024
52025
52026
52028
52029
52030
52031
52031
52031
52032
52034
52034
52034
52035
52035
52035
52036
52036
52037
52037
52038
52039
52039
52041
52041
52042
52042
52043
52043
52045
52045
52045
52046
52047
52047
52049
52049
52051
52054
52055
52056
52056
52058
52059
52059
52059
52061
52061
52061
52061
52062
52062
52063
52065
52066
52066
52067
52068
52068
52068
52070
52070
52070
52071
52071
52074
52074
52074
52079
52081
52082
52083
52084
52084
52086
52086
52088
52090
52091
52094
52095
52097
52097
52098
52098
52098
52099
52100
52100
52101
52102
52102
52103
52104
52105
52105
52106
52106
52106
52109
52111
52111
52111
52111
52113
52114
52114
52114
52115
52115
52116
52116
52118
52119
52120
52120
52121
52121
52121
52121
52121
52122
52123
52123
52124
52124
52125
52125
52125
52125
52126
52126
52126
52127
52128
52129
52129
52129
52129
52130
52131
52132
52132
52133
52134
52135
52135
52135
52136
52137
52137
52137
52137
52137
52142
52142
52143
52143
52144
52145
52148
52148
52149
52149
52151
52151
52152
52152
52153
52154
52154
52156
52158
52159
52159
52160
52160
52160
52161
52161
52163
52164
52164
52165
52165
52166
52167
52169
52170
52170
52170
52171
52171
52173
52174
52174
52174
52175
52178
52180
52180
52180
52181
52181
52182
52182
52182
52185
52186
52186
52187
52187
52188
52194
52195
52196
52197
52198
52200
52201
52201
52201
52201
52205
52206
52206
52207
52208
52208
52209
52210
52210
52211
52211
52211
52212
52213
52213
52214
52214
52216
52216
52217
52218
52218
52219
52219
52220
52220
52221
52221
52221
52221
52224
52225
52225
52226
52226
52226
52227
52228
52229
52229
52232
52233
52233
52234
52234
52234
52234
52235
52235
52236
52236
52236
52238
52238
52238
52238
52240
52240
52241
52241
52242
52242
52245
52245
52246
52247
52248
52249
52249
52249
52249
52249
52250
52252
52252
52254
52254
52255
52255
52256
52256
52259
52259
52259
52259
52260
52260
52260
52260
52262
52262
52264
52264
52265
52265
52265
52265
52266
52266
52266
52266
52268
52270
52270
52271
52271
52272
52272
52273
52273
52274
52275
52277
52278
52279
52280
52280
52281
52281
52282
52282
52282
52284
52286
52286
52287
52287
52288
52289
52289
52291
52292
52293
52293
52293
52293
52295
52295
52295
52295
52296
52297
52298
52298
52299
52299
52299
52300
52300
52300
52301
52302
52302
52303
52304
52304
52304
52304
52306
52307
52307
52308
52309
52309
52310
52310
52311
52312
52314
52315
52315
52316
52317
52317
52318
52318
52320
52321
52321
52322
52322
52323
52324
52325
52325
52325
52326
52327
52328
52329
52330
52331
52331
52333
52333
52334
52334
52335
52336
52336
52337
52338
52338
52338
52339
52339
52341
52342
52343
52343
52344
52347
52348
52350
52351
52351
52352
52354
52354
52355
52356
52356
52357
52358
52359
52359
52359
52360
52362
52366
52367
52367
52367
52368
52368
52369
52370
52371
52372
52373
52377
52377
52378
52379
52380
52380
52380
52380
52383
52383
52384
52384
52385
52385
52389
52389
52390
52391
52397
52399
52399
52399
52400
52400
52401
52403
52403
52403
52404
52404
52404
52405
52405
52405
52406
52406
52407
52409
52409
52409
52409
52410
52411
52411
52412
52412
52413
52414
52415
52415
52415
52416
52418
52418
52421
52423
52423
52424
52424
52426
52426
52426
52427
52427
52428
52429
52429
52431
52432
52432
52432
52433
52434
52434
52435
52436
52436
52437
52438
52439
52440
52440
52441
52445
52446
52446
52447
52447
52448
52451
52451
52452
52454
52454
52456
52456
52457
52457
52458
52462
52462
52462
52463
52464
52465
52465
52466
52466
52467
52467
52467
52467
52468
52469
52469
52469
52471
52473
52473
52474
52475
52476
52476
52476
52477
52478
52479
52479
52479
52479
52479
52480
52480
52480
52481
52482
52482
52482
52483
52483
52484
52484
52484
52484
52485
52485
52485
52486
52486
52486
52487
52488
52488
52488
52488
52489
52489
52489
52490
52490
52490
52491
52491
52492
52492
52494
52494
52495
52495
52496
52496
52496
52497
52498
52499
52500
52500
52500
52502
52502
52503
52504
52505
52505
52505
52505
52505
52505
52507
52508
52508
52510
52511
52512
52513
52514
52515
52515
52515
52516
52517
52518
52519
52520
52520
52521
52521
52522
52522
52524
52524
52525
52526
52526
52526
52526
52527
52528
52528
52529
52529
52530
52530
52531
52532
52532
52532
52533
52534
52535
52535
52536
52536
52537
52537
52539
52539
52539
52540
52541
52542
52542
52542
52543
52543
52544
52544
52545
52546
52546
52547
52547
52547
52547
52548
52550
52550
52551
52551
52556
52558
52558
52559
52560
52562
52562
52563
52564
52564
52565
52565
52566
52568
52568
52568
52568
52569
52570
52571
52571
52572
52572
52572
52572
52575
52575
52575
52577
52578
52579
52580
52580
52581
52583
52583
52584
52584
52584
52585
52585
52586
52586
52586
52586
52587
52588
52588
52588
52588
52588
52589
52590
52590
52591
52592
52592
52592
52593
52593
52594
52594
52595
52596
52596
52597
52597
52597
52598
52599
52600
52601
52601
52601
52602
52604
52606
52609
52609
52610
52610
52611
52612
52613
52615
52616
52619
52619
52619
52620
52620
52621
52622
52622
52623
52623
52624
52625
52626
52627
52627
52628
52628
52630
52631
52631
52632
52633
52633
52633
52635
52635
52636
52637
52638
52639
52639
52640
52641
52641
52641
52642
52642
52643
52643
52644
52644
52644
52646
52646
52647
52648
52648
52650
52650
52651
52651
52652
52654
52654
52655
52656
52657
52658
52658
52659
52659
52659
52660
52661
52661
52661
52661
52662
52663
52664
52665
52665
52667
52668
52670
52670
52672
52673
52674
52674
52675
52677
52677
52679
52679
52681
52681
52681
52681
52682
52683
52684
52684
52685
52686
52687
52688
52690
52691
52692
52692
52692
52693
52693
52693
52694
52694
52695
52695
52695
52696
52696
52697
52699
52700
52701
52702
52705
52705
52705
52705
52706
52710
52710
52710
52711
52712
52712
52714
52714
52714
52715
52716
52716
52717
52719
52720
52721
52721
52723
52724
52726
52727
52727
52728
52730
52732
52732
52732
52733
52735
52735
52736
52738
52739
52740
52740
52740
52740
52741
52741
52743
52743
52743
52745
52745
52745
52746
52746
52746
52746
52747
52748
52748
52749
52749
52750
52751
52751
52752
52752
52753
52754
52756
52756
52756
52756
52756
52756
52757
52757
52757
52758
52762
52762
52764
52764
52764
52765
52765
52765
52765
52766
52766
52767
52768
52768
52769
52769
52769
52770
52770
52771
52772
52772
52772
52772
52773
52774
52775
52776
52776
52777
52777
52779
52779
52780
52780
52781
52783
52783
52783
52785
52785
52787
52787
52788
52788
52790
52792
52794
52795
52795
52796
52797
52797
52798
52798
52798
52799
52799
52799
52799
52802
52802
52803
52803
52803
52804
52805
52807
52808
52808
52809
52810
52810
52810
52812
52813
52814
52815
52815
52815
52815
52816
52816
52821
52822
52824
52824
52824
52825
52826
52826
52826
52827
52828
52829
52829
52830
52831
52831
52831
52832
52833
52834
52834
52834
52836
52837
52837
52838
52838
52839
52840
52840
52840
52840
52841
52841
52842
52842
52843
52844
52844
52845
52845
52847
52848
52848
52849
52851
52852
52854
52854
52854
52855
52856
52857
52857
52859
52859
52859
52860
52861
52863
52863
52863
52863
52863
52864
52864
52865
52866
52869
52869
52870
52870
52870
52871
52872
52874
52874
52874
52874
52875
52875
52876
52878
52878
52878
52879
52879
52879
52880
52880
52880
52880
52880
52880
52881
52882
52882
52883
52883
52885
52885
52885
52886
52886
52887
52887
52887
52888
52888
52888
52889
52890
52890
52891
52892
52893
52896
52896
52896
52896
52898
52899
52899
52900
52900
52900
52901
52901
52901
52902
52902
52903
52903
52903
52904
52904
52904
52906
52907
52908
52908
52909
52910
52910
52911
52911
52911
52912
52912
52912
52913
52914
52915
52915
52915
52916
52917
52919
52919
52920
52920
52920
52920
52921
52921
52922
52923
52924
52924
52924
52925
52925
52925
52926
52926
52926
52927
52927
52927
52928
52928
52928
52928
52929
52931
52932
52932
52932
52933
52933
52933
52934
52934
52935
52935
52935
52935
52936
52937
52938
52939
52940
52940
52940
52940
52941
52942
52942
52943
52943
52944
52944
52946
52947
52948
52949
52950
52950
52950
52951
52953
52954
52954
52954
52955
52955
52955
52956
52958
52958
52959
52959
52960
52960
52960
52960
52960
52961
52961
52961
52961
52961
52962
52963
52963
52966
52966
52967
52967
52967
52968
52970
52971
52972
52973
52974
52975
52976
52977
52977
52977
52978
52978
52980
52980
52980
52982
52983
52985
52986
52987
52987
52988
52990
52991
52992
52992
52993
52993
52994
52996
52998
52998
52999
52999
52999
53000
53000
53000
53001
53002
53003
53004
53004
53004
53006
53006
53007
53007
53010
53010
53011
53011
53012
53013
53013
53016
53017
53018
53023
53023
53025
53026
53027
53027
53028
53029
53029
53030
53030
53030
53031
53032
53032
53033
53033
53034
53037
53038
53039
53039
53040
53040
53041
53041
53042
53042
53042
53043
53043
53044
53044
53044
53044
53045
53045
53046
53047
53047
53048
53049
53049
53049
53050
53051
53054
53054
53054
53055
53055
53056
53056
53056
53056
53058
53058
53058
53058
53059
53060
53062
53062
53062
53063
53064
53064
53064
53065
53065
53065
53066
53066
53067
53068
53069
53069
53069
53069
53069
53070
53071
53072
53072
53074
53075
53076
53078
53081
53084
53084
53084
53085
53086
53090
53090
53090
53092
53093
53093
53094
53094
53095
53095
53096
53096
53096
53097
53098
53100
53100
53101
53101
53101
53101
53102
53103
53103
53104
53105
53105
53105
53105
53105
53106
53111
53111
53112
53112
53112
53113
53113
53116
53116
53116
53118
53120
53120
53121
53122
53122
53123
53123
53123
53123
53125
53125
53128
53128
53128
53129
53130
53132
53133
53133
53134
53134
53135
53136
53136
53139
53141
53141
53141
53142
53142
53144
53144
53144
53144
53145
53146
53146
53147
53147
53147
53149
53149
53150
53152
53153
53154
53154
53154
53157
53157
53157
53158
53158
53159
53160
53161
53162
53162
53164
53165
53165
53165
53165
53166
53166
53167
53170
53171
53172
53172
53173
53176
53176
53177
53178
53178
53178
53179
53179
53181
53182
53182
53182
53183
53183
53184
53184
53184
53185
53186
53187
53187
53188
53189
53192
53193
53193
53194
53194
53194
53195
53195
53196
53198
53198
53199
53200
53201
53201
53202
53203
53203
53203
53204
53204
53204
53204
53204
53204
53206
53207
53209
53210
53211
53211
53211
53213
53213
53217
53218
53219
53219
53220
53220
53222
53222
53222
53222
53222
53223
53223
53223
53223
53224
53224
53225
53225
53225
53225
53225
53225
53226
53227
53227
53228
53229
53230
53231
53232
53233
53234
53235
53235
53236
53237
53237
53238
53238
53238
53239
53239
53239
53239
53240
53241
53243
53243
53243
53243
53243
53244
53244
53245
53246
53246
53247
53247
53247
53247
53248
53249
53249
53250
53252
53252
53255
53256
53256
53257
53258
53259
53259
53259
53260
53260
53261
53261
53262
53262
53263
53264
53264
53265
53265
53265
53266
53266
53267
53267
53268
53269
53269
53269
53269
53270
53271
53273
53273
53274
53274
53275
53275
53276
53276
53276
53276
53279
53280
53282
53282
53282
53282
53286
53287
53287
53287
53288
53288
53289
53290
53290
53291
53292
53292
53292
53294
53294
53295
53295
53296
53298
53300
53301
53302
53302
53304
53304
53304
53304
53307
53308
53309
53310
53310
53311
53311
53313
53314
53315
53316
53316
53316
53317
53317
53317
53323
53323
53325
53326
53326
53326
53327
53328
53328
53328
53329
53329
53329
53330
53331
53331
53334
53336
53337
53338
53339
53340
53340
53342
53344
53345
53347
53347
53347
53348
53348
53348
53348
53349
53349
53349
53350
53350
53351
53351
53352
53352
53352
53354
53354
53355
53355
53355
53356
53357
53358
53358
53358
53359
53360
53360
53360
53360
53360
53361
53363
53363
53363
53363
53366
53367
53367
53368
53368
53369
53369
53370
53370
53371
53372
53373
53373
53374
53374
53374
53374
53374
53375
53375
53376
53376
53376
53377
53378
53378
53378
53379
53381
53381
53381
53382
53382
53383
53383
53383
53386
53386
53388
53389
53390
53390
53390
53391
53391
53393
53394
53395
53396
53397
53397
53399
53399
53400
53401
53401
53402
53402
53402
53405
53406
53407
53408
53408
53408
53409
53409
53410
53410
53410
53412
53413
53414
53414
53416
53417
53417
53418
53420
53420
53421
53421
53422
53423
53423
53424
53424
53425
53428
53429
53430
53430
53433
53435
53436
53436
53437
53437
53438
53438
53438
53439
53439
53439
53439
53440
53442
53443
53443
53445
53446
53446
53446
53446
53448
53448
53450
53451
53451
53452
53452
53454
53455
53455
53456
53457
53458
53458
53459
53460
53460
53461
53462
53462
53462
53462
53463
53465
53466
53466
53467
53467
53467
53469
53469
53469
53470
53470
53471
53471
53472
53472
53472
53473
53473
53473
53474
53474
53474
53474
53476
53476
53476
53476
53477
53477
53477
53477
53478
53478
53478
53478
53479
53480
53481
53482
53484
53484
53485
53486
53486
53488
53489
53489
53491
53491
53491
53492
53492
53494
53495
53496
53497
53497
53500
53500
53501
53502
53502
53502
53502
53503
53503
53506
53506
53506
53507
53507
53508
53508
53509
53511
53512
53514
53514
53514
53515
53515
53515
53516
53516
53516
53517
53518
53519
53520
53520
53521
53521
53522
53522
53522
53523
53524
53524
53526
53526
53527
53527
53527
53527
53527
53527
53528
53529
53529
53530
53530
53530
53532
53532
53532
53533
53533
53534
53534
53535
53535
53535
53535
53536
53537
53537
53539
53540
53540
53541
53543
53544
53544
53545
53547
53548
53548
53548
53549
53550
53551
53551
53551
53551
53551
53552
53553
53554
53554
53556
53557
53557
53557
53557
53558
53559
53559
53560
53560
53561
53561
53561
53562
53562
53562
53563
53563
53564
53565
53566
53569
53570
53570
53571
53573
53573
53574
53575
53575
53576
53576
53577
53578
53579
53580
53580
53580
53581
53583
53584
53584
53584
53584
53586
53586
53586
53587
53587
53587
53588
53588
53588
53589
53589
53589
53589
53590
53590
53590
53591
53591
53592
53593
53593
53595
53599
53599
53600
53602
53602
53603
53603
53604
53604
53604
53605
53606
53606
53608
53608
53608
53609
53609
53610
53610
53610
53612
53613
53613
53614
53615
53615
53616
53617
53620
53620
53621
53621
53622
53622
53624
53624
53626
53627
53627
53629
53630
53631
53631
53632
53632
53634
53634
53634
53634
53635
53636
53636
53641
53641
53644
53645
53645
53647
53647
53648
53649
53649
53650
53650
53651
53654
53654
53654
53655
53655
53656
53657
53659
53659
53660
53660
53661
53661
53661
53662
53663
53664
53664
53666
53668
53669
53669
53669
53669
53669
53672
53674
53681
53683
53684
53685
53685
53686
53686
53687
53687
53688
53688
53688
53689
53690
53691
53692
53692
53693
53693
53694
53694
53695
53695
53697
53697
53697
53698
53699
53700
53700
53701
53701
53701
53702
53703
53704
53704
53706
53706
53707
53708
53709
53712
53714
53715
53716
53716
53717
53718
53718
53718
53720
53721
53722
53722
53724
53724
53725
53725
53726
53726
53727
53728
53728
53729
53730
53731
53731
53732
53733
53733
53734
53734
53734
53734
53735
53735
53735
53736
53737
53739
53740
53742
53742
53743
53743
53743
53743
53744
53744
53745
53745
53745
53747
53747
53747
53748
53748
53749
53750
53751
53751
53751
53751
53752
53752
53753
53753
53753
53755
53755
53756
53756
53756
53756
53758
53759
53760
53761
53761
53762
53763
53763
53764
53766
53766
53766
53767
53768
53769
53769
53770
53771
53771
53771
53772
53772
53773
53773
53774
53774
53774
53775
53775
53775
53775
53776
53776
53776
53777
53778
53778
53780
53780
53782
53784
53784
53785
53786
53787
53788
53788
53790
53790
53791
53791
53793
53793
53793
53793
53793
53794
53794
53796
53796
53796
53797
53798
53799
53801
53801
53802
53802
53802
53803
53803
53804
53806
53806
53807
53808
53808
53809
53809
53809
53810
53811
53813
53813
53814
53815
53815
53815
53817
53818
53821
53822
53822
53824
53826
53826
53827
53829
53829
53829
53830
53831
53831
53831
53831
53831
53832
53833
53833
53835
53835
53838
53838
53838
53839
53839
53839
53841
53841
53841
53842
53844
53844
53844
53845
53847
53848
53848
53849
53849
53853
53853
53854
53856
53857
53859
53859
53859
53859
53860
53860
53863
53864
53864
53864
53865
53865
53865
53865
53866
53867
53870
53870
53870
53870
53872
53873
53874
53875
53875
53875
53875
53876
53877
53878
53878
53879
53879
53881
53881
53882
53883
53885
53886
53886
53887
53889
53889
53890
53890
53891
53891
53891
53892
53893
53894
53894
53895
53896
53896
53896
53898
53900
53901
53904
53904
53904
53905
53905
53906
53906
53906
53907
53908
53908
53908
53908
53909
53910
53911
53911
53911
53911
53912
53913
53915
53916
53916
53917
53917
53917
53918
53918
53919
53920
53922
53923
53923
53923
53923
53925
53928
53929
53929
53930
53930
53930
53931
53931
53931
53933
53933
53934
53934
53937
53938
53938
53938
53939
53940
53940
53941
53941
53943
53943
53945
53945
53945
53946
53947
53947
53949
53949
53951
53951
53953
53954
53956
53956
53957
53957
53957
53957
53958
53958
53959
53960
53961
53961
53962
53962
53963
53963
53965
53965
53967
53967
53967
53968
53968
53969
53970
53970
53971
53971
53972
53973
53973
53974
53975
53975
53977
53977
53979
53980
53980
53980
53981
53981
53982
53983
53983
53984
53985
53985
53988
53988
53989
53990
53990
53990
53990
53991
53991
53991
53991
53995
53995
53995
53996
53997
53999
54000
54001
54003
54003
54003
54003
54003
54004
54004
54005
54005
54005
54007
54007
54008
54009
54009
54010
54010
54011
54012
54013
54013
54014
54014
54015
54017
54018
54018
54022
54022
54024
54025
54025
54025
54025
54026
54026
54026
54027
54027
54028
54028
54029
54030
54030
54031
54031
54032
54032
54032
54033
54033
54034
54035
54035
54035
54036
54036
54037
54038
54038
54039
54039
54040
54040
54041
54045
54045
54045
54045
54046
54047
54047
54047
54047
54048
54049
54050
54051
54052
54052
54053
54053
54053
54053
54053
54054
54054
54057
54057
54057
54058
54058
54058
54058
54061
54061
54061
54062
54064
54064
54066
54066
54067
54068
54068
54069
54069
54069
54069
54072
54074
54074
54075
54075
54075
54076
54077
54078
54080
54081
54083
54084
54086
54088
54089
54091
54093
54095
54097
54097
54098
54099
54099
54101
54102
54103
54103
54103
54104
54105
54105
54105
54105
54106
54107
54107
54107
54110
54112
54112
54112
54114
54114
54115
54116
54116
54117
54118
54121
54121
54122
54122
54123
54124
54125
54127
54127
54128
54129
54130
54130
54131
54131
54132
54132
54133
54135
54136
54136
54137
54139
54140
54141
54142
54143
54144
54144
54144
54145
54146
54146
54147
54150
54150
54151
54151
54151
54152
54152
54153
54153
54155
54155
54155
54158
54158
54158
54159
54159
54160
54161
54161
54162
54162
54163
54164
54164
54165
54165
54166
54167
54167
54168
54168
54168
54168
54170
54171
54172
54173
54174
54176
54176
54176
54178
54178
54179
54180
54183
54185
54185
54185
54185
54186
54186
54186
54187
54188
54189
54190
54190
54190
54191
54192
54192
54192
54196
54202
54202
54203
54203
54204
54204
54204
54205
54205
54207
54208
54208
54208
54209
54211
54211
54212
54213
54213
54214
54214
54214
54214
54214
54216
54216
54218
54218
54218
54219
54222
54223
54223
54225
54226
54226
54229
54229
54230
54230
54230
54233
54233
54234
54235
54235
54236
54236
54236
54237
54237
54238
54238
54239
54239
54239
54240
54240
54240
54240
54240
54241
54241
54241
54242
54242
54243
54243
54245
54245
54246
54246
54248
54251
54252
54255
54255
54255
54260
54261
54263
54265
54266
54267
54267
54268
54269
54269
54270
54272
54272
54272
54273
54273
54273
54275
54276
54277
54278
54280
54280
54280
54282
54282
54282
54282
54283
54285
54286
54286
54286
54289
54289
54289
54290
54290
54290
54290
54291
54292
54292
54294
54294
54297
54298
54298
54298
54299
54299
54302
54302
54303
54303
54304
54304
54306
54306
54307
54308
54311
54313
54313
54314
54314
54316
54317
54319
54320
54321
54321
54322
54322
54323
54324
54324
54324
54324
54325
54325
54327
54327
54328
54328
54328
54328
54329
54330
54331
54333
54334
54335
54335
54335
54336
54336
54336
54337
54337
54338
54338
54338
54338
54338
54340
54340
54340
54341
54342
54342
54342
54343
54343
54344
54345
54346
54349
54350
54351
54351
54352
54352
54352
54353
54355
54357
54357
54358
54359
54360
54360
54360
54361
54361
54361
54362
54362
54363
54364
54365
54365
54365
54366
54367
54368
54369
54369
54371
54371
54374
54375
54375
54375
54377
54377
54377
54378
54378
54379
54379
54379
54379
54381
54382
54383
54385
54387
54387
54388
54388
54389
54389
54389
54389
54391
54392
54393
54393
54394
54394
54395
54395
54395
54396
54396
54397
54397
54397
54398
54398
54400
54400
54402
54403
54404
54407
54408
54409
54410
54410
54410
54411
54411
54411
54411
54412
54412
54413
54414
54414
54417
54417
54417
54418
54418
54418
54418
54419
54419
54419
54420
54421
54422
54422
54423
54423
54424
54425
54425
54425
54425
54426
54426
54426
54426
54427
54429
54429
54431
54432
54432
54432
54432
54433
54433
54434
54434
54435
54436
54436
54437
54437
54438
54439
54440
54441
54442
54443
54443
54445
54445
54448
54449
54450
54450
54451
54452
54453
54453
54455
54455
54457
54457
54458
54461
54461
54462
54462
54462
54462
54462
54463
54463
54466
54466
54467
54467
54467
54468
54468
54468
54470
54470
54471
54471
54472
54473
54475
54475
54476
54477
54477
54479
54479
54479
54481
54483
54484
54485
54485
54485
54486
54486
54487
54488
54488
54492
54494
54494
54494
54496
54496
54497
54497
54499
54500
54500
54500
54501
54501
54502
54502
54504
54505
54505
54505
54508
54508
54508
54508
54510
54510
54510
54510
54511
54512
54512
54513
54514
54514
54514
54517
54517
54518
54519
54520
54521
54521
54521
54523
54524
54525
54525
54526
54527
54528
54528
54529
54531
54532
54532
54533
54534
54535
54538
54538
54539
54540
54540
54543
54543
54545
54546
54546
54547
54547
54547
54549
54549
54550
54550
54550
54553
54553
54553
54554
54554
54555
54555
54555
54555
54556
54556
54557
54559
54560
54560
54561
54561
54565
54566
54567
54567
54568
54569
54569
54570
54571
54572
54572
54573
54573
54574
54574
54574
54574
54574
54575
54575
54576
54576
54580
54581
54581
54581
54584
54585
54585
54585
54586
54587
54587
54588
54588
54588
54589
54590
54591
54593
54593
54593
54594
54594
54594
54594
54595
54596
54597
54597
54598
54598
54599
54599
54601
54601
54603
54603
54603
54604
54604
54605
54606
54607
54607
54607
54607
54610
54611
54611
54611
54612
54613
54613
54613
54614
54615
54616
54616
54616
54616
54617
54617
54618
54619
54620
54622
54623
54623
54623
54623
54624
54625
54625
54627
54628
54628
54628
54629
54629
54629
54629
54629
54630
54630
54632
54632
54633
54634
54634
54635
54637
54637
54638
54638
54639
54639
54639
54639
54640
54640
54641
54642
54643
54643
54643
54643
54643
54643
54643
54645
54645
54646
54648
54648
54649
54649
54651
54652
54652
54652
54652
54652
54653
54653
54654
54655
54655
54657
54658
54659
54660
54660
54660
54661
54661
54662
54663
54664
54666
54667
54668
54669
54670
54671
54671
54672
54673
54673
54674
54674
54674
54676
54676
54678
54678
54680
54681
54681
54683
54683
54684
54684
54685
54685
54685
54685
54686
54686
54687
54688
54690
54690
54691
54692
54692
54694
54695
54697
54697
54698
54698
54699
54700
54700
54701
54701
54702
54703
54703
54703
54706
54706
54707
54707
54708
54708
54710
54711
54712
54712
54713
54714
54715
54715
54716
54718
54718
54719
54720
54720
54721
54721
54721
54722
54722
54724
54725
54726
54727
54727
54727
54727
54727
54728
54728
54728
54729
54731
54732
54732
54733
54734
54735
54738
54739
54739
54740
54741
54741
54741
54741
54742
54742
54742
54743
54745
54746
54746
54747
54747
54748
54749
54749
54750
54750
54751
54751
54754
54756
54757
54757
54758
54760
54762
54764
54764
54767
54768
54769
54769
54772
54774
54774
54775
54775
54776
54776
54777
54778
54779
54780
54781
54782
54782
54782
54783
54786
54787
54787
54788
54788
54788
54788
54790
54790
54791
54791
54792
54793
54793
54794
54795
54796
54796
54796
54798
54799
54799
54800
54800
54801
54802
54803
54805
54806
54807
54807
54807
54808
54809
54811
54811
54811
54811
54812
54813
54814
54815
54816
54816
54816
54818
54819
54819
54820
54820
54821
54821
54824
54826
54826
54827
54828
54828
54832
54832
54833
54833
54834
54835
54835
54838
54838
54839
54839
54840
54840
54842
54842
54843
54843
54844
54846
54846
54847
54847
54847
54848
54848
54848
54849
54851
54851
54852
54852
54853
54853
54853
54853
54853
54853
54854
54855
54855
54858
54859
54859
54859
54861
54861
54862
54863
54864
54864
54864
54865
54865
54865
54866
54866
54867
54867
54869
54870
54870
54871
54872
54873
54874
54874
54874
54875
54876
54876
54876
54877
54878
54879
54880
54882
54886
54886
54886
54886
54888
54890
54891
54892
54893
54893
54894
54894
54894
54895
54896
54896
54897
54898
54899
54899
54901
54902
54903
54903
54904
54904
54904
54907
54908
54908
54908
54909
54909
54910
54911
54911
54912
54912
54912
54913
54913
54914
54916
54918
54918
54919
54919
54920
54921
54923
54924
54926
54926
54926
54928
54929
54930
54930
54930
54931
54932
54933
54934
54934
54934
54936
54936
54938
54938
54938
54938
54939
54939
54940
54941
54943
54943
54944
54945
54945
54947
54948
54951
54952
54952
54954
54954
54958
54959
54959
54959
54961
54962
54963
54966
54967
54967
54967
54969
54969
54971
54971
54971
54973
54973
54975
54975
54976
54977
54978
54978
54979
54979
54981
54981
54981
54983
54984
54984
54985
54985
54985
54986
54988
54988
54989
54989
54989
54990
54990
54992
54993
54997
54999
55001
55001
55001
55002
55002
55005
55005
55005
55006
55006
55007
55007
55007
55007
55007
55007
55008
55008
55009
55011
55011
55013
55013
55014
55015
55017
55018
55018
55019
55020
55020
55020
55020
55020
55021
55024
55024
55024
55024
55024
55024
55024
55025
55027
55027
55028
55028
55029
55029
55029
55029
55032
55032
55032
55033
55034
55034
55034
55035
55035
55036
55037
55039
55040
55041
55041
55042
55044
55045
55045
55045
55045
55047
55048
55048
55049
55050
55051
55052
55052
55053
55054
55054
55054
55055
55055
55056
55057
55057
55057
55059
55059
55059
55061
55061
55063
55064
55065
55065
55065
55066
55067
55068
55068
55068
55069
55071
55072
55072
55072
55072
55074
55074
55075
55076
55077
55078
55079
55079
55080
55080
55081
55083
55083
55083
55084
55084
55084
55085
55085
55085
55086
55087
55088
55088
55088
55088
55088
55089
55089
55090
55090
55091
55091
55092
55094
55094
55094
55096
55097
55098
55098
55098
55099
55100
55101
55103
55104
55106
55106
55106
55107
55107
55109
55111
55111
55112
55114
55115
55116
55117
55117
55118
55118
55118
55118
55119
55119
55122
55123
55124
55125
55125
55126
55127
55127
55128
55130
55131
55131
55131
55132
55132
55132
55133
55133
55135
55135
55135
55136
55136
55138
55139
55139
55140
55140
55141
55141
55141
55141
55143
55144
55145
55145
55146
55147
55147
55147
55147
55147
55148
55149
55151
55151
55151
55153
55154
55154
55156
55157
55158
55158
55158
55158
55159
55161
55163
55163
55164
55168
55169
55169
55169
55169
55171
55171
55172
55172
55173
55173
55174
55175
55175
55175
55176
55177
55178
55178
55178
55178
55180
55180
55181
55181
55181
55184
55184
55186
55186
55187
55188
55188
55188
55189
55189
55189
55190
55190
55191
55192
55192
55193
55193
55194
55194
55194
55195
55195
55195
55196
55196
55196
55196
55197
55197
55198
55198
55199
55199
55199
55200
55201
55201
55201
55201
55202
55203
55204
55205
55209
55209
55209
55210
55211
55211
55212
55213
55213
55214
55214
55214
55215
55217
55217
55218
55219
55220
55220
55220
55221
55221
55223
55225
55225
55226
55227
55227
55228
55231
55232
55232
55232
55233
55235
55236
55236
55236
55238
55239
55240
55240
55240
55241
55241
55242
55242
55243
55243
55243
55244
55244
55247
55250
55251
55252
55252
55253
55254
55256
55256
55256
55256
55257
55257
55257
55257
55258
55259
55260
55260
55260
55261
55261
55262
55262
55263
55264
55264
55265
55266
55266
55267
55268
55268
55269
55269
55271
55271
55271
55272
55273
55273
55273
55274
55275
55275
55275
55276
55276
55276
55277
55279
55279
55280
55281
55282
55283
55283
55285
55285
55286
55289
55291
55293
55293
55294
55295
55295
55296
55299
55300
55301
55303
55304
55305
55307
55307
55307
55308
55309
55309
55309
55310
55312
55314
55314
55314
55315
55315
55316
55317
55319
55319
55320
55320
55320
55321
55321
55321
55321
55323
55324
55325
55327
55327
55329
55329
55331
55332
55332
55335
55335
55336
55337
55337
55338
55339
55339
55342
55343
55344
55345
55345
55346
55349
55350
55350
55351
55351
55351
55354
55354
55355
55356
55357
55357
55357
55358
55358
55359
55359
55359
55360
55361
55362
55362
55363
55363
55364
55365
55366
55368
55369
55369
55369
55370
55370
55371
55372
55373
55374
55376
55377
55377
55377
55381
55382
55383
55383
55385
55386
55386
55387
55388
55388
55388
55389
55389
55391
55392
55392
55393
55395
55395
55395
55396
55396
55397
55397
55399
55400
55400
55401
55401
55402
55402
55405
55405
55406
55407
55408
55409
55410
55410
55411
55412
55413
55414
55416
55416
55416
55416
55419
55420
55420
55420
55421
55421
55422
55422
55423
55424
55425
55426
55427
55428
55429
55429
55430
55430
55431
55432
55433
55434
55435
55435
55435
55437
55439
55439
55439
55440
55440
55440
55440
55440
55443
55443
55444
55444
55445
55446
55447
55447
55448
55448
55448
55449
55450
55450
55451
55451
55451
55452
55453
55453
55453
55454
55456
55457
55457
55457
55459
55460
55461
55461
55461
55461
55461
55463
55465
55466
55466
55467
55467
55468
55469
55469
55470
55471
55472
55473
55474
55474
55475
55475
55476
55476
55476
55476
55480
55480
55482
55482
55483
55483
55484
55484
55486
55487
55488
55488
55488
55489
55489
55490
55491
55492
55493
55493
55495
55495
55496
55496
55498
55499
55500
55500
55502
55503
55503
55504
55504
55505
55505
55506
55507
55507
55507
55507
55508
55509
55510
55510
55511
55512
55513
55514
55514
55514
55515
55517
55518
55519
55521
55521
55522
55522
55523
55523
55524
55525
55526
55526
55528
55528
55529
55532
55533
55534
55534
55535
55535
55538
55538
55539
55540
55541
55541
55541
55542
55544
55544
55545
55546
55546
55546
55547
55548
55550
55550
55551
55551
55552
55552
55553
55553
55553
55554
55554
55555
55555
55556
55558
55558
55559
55561
55562
55562
55562
55563
55564
55564
55566
55567
55567
55567
55568
55569
55569
55569
55570
55571
55571
55572
55574
55574
55575
55576
55576
55576
55576
55579
55580
55580
55581
55581
55581
55582
55582
55582
55582
55583
55583
55584
55584
55585
55585
55587
55587
55588
55589
55590
55591
55592
55593
55593
55594
55598
55599
55599
55599
55600
55600
55600
55601
55601
55602
55603
55603
55604
55604
55605
55605
55606
55606
55606
55607
55607
55608
55608
55610
55611
55611
55613
55613
55614
55614
55615
55617
55618
55619
55620
55621
55622
55622
55622
55623
55623
55623
55625
55625
55626
55628
55629
55629
55630
55631
55632
55632
55632
55633
55634
55634
55634
55636
55637
55638
55638
55639
55639
55640
55640
55640
55640
55640
55641
55642
55642
55642
55643
55645
55645
55646
55648
55648
55649
55649
55650
55651
55651
55651
55655
55655
55657
55657
55659
55660
55660
55661
55661
55661
55661
55662
55662
55662
55663
55666
55668
55668
55669
55669
55669
55669
55672
55674
55674
55674
55677
55678
55679
55679
55681
55682
55682
55682
55683
55683
55684
55684
55685
55686
55688
55688
55689
55689
55689
55690
55690
55691
55692
55693
55693
55694
55694
55694
55695
55697
55698
55698
55699
55699
55700
55701
55702
55702
55705
55706
55708
55708
55711
55712
55712
55712
55712
55713
55714
55715
55715
55715
55715
55716
55716
55717
55718
55719
55720
55720
55720
55721
55722
55724
55725
55725
55725
55726
55727
55728
55728
55730
55731
55731
55731
55732
55732
55733
55733
55735
55738
55741
55742
55743
55743
55745
55745
55745
55746
55746
55751
55751
55751
55753
55754
55755
55756
55756
55757
55760
55760
55761
55763
55763
55764
55764
55765
55765
55766
55766
55766
55767
55768
55769
55769
55770
55770
55770
55774
55774
55775
55775
55776
55776
55776
55777
55777
55778
55778
55779
55779
55780
55780
55782
55782
55783
55783
55783
55785
55785
55785
55785
55786
55786
55788
55789
55789
55790
55790
55791
55791
55791
55792
55793
55793
55793
55795
55798
55799
55800
55800
55800
55800
55802
55802
55802
55803
55803
55803
55804
55804
55806
55807
55809
55809
55810
55812
55812
55813
55814
55814
55815
55815
55816
55817
55817
55819
55823
55824
55825
55825
55825
55825
55828
55829
55829
55829
55829
55830
55830
55831
55831
55832
55834
55835
55835
55835
55835
55836
55836
55837
55837
55838
55840
55840
55841
55841
55842
55842
55845
55846
55851
55851
55851
55852
55853
55854
55855
55858
55858
55859
55859
55860
55860
55861
55861
55861
55861
55862
55862
55864
55865
55866
55868
55868
55869
55871
55872
55872
55872
55872
55872
55875
55875
55875
55877
55879
55880
55881
55882
55883
55886
55886
55888
55888
55888
55890
55892
55893
55894
55894
55894
55894
55894
55895
55895
55896
55898
55898
55898
55898
55900
55900
55900
55900
55901
55902
55903
55904
55905
55905
55906
55906
55906
55907
55907
55908
55910
55910
55911
55911
55911
55912
55912
55913
55914
55917
55917
55918
55919
55919
55919
55920
55920
55920
55920
55922
55922
55922
55923
55924
55924
55924
55926
55928
55928
55928
55929
55930
55931
55931
55932
55933
55933
55934
55935
55936
55936
55936
55936
55937
55938
55939
55939
55939
55940
55940
55941
55942
55942
55942
55945
55945
55945
55946
55946
55946
55947
55948
55948
55949
55949
55949
55951
55952
55952
55953
55954
55955
55956
55958
55959
55960
55961
55961
55962
55962
55962
55962
55963
55965
55965
55966
55969
55969
55972
55972
55973
55974
55974
55975
55979
55980
55981
55981
55981
55982
55983
55986
55987
55987
55988
55988
55988
55989
55989
55989
55992
55993
55994
55994
55995
55997
55997
55997
55997
55999
56002
56003
56004
56004
56004
56004
56006
56007
56007
56007
56008
56008
56008
56010
56010
56011
56011
56012
56012
56013
56014
56014
56015
56015
56016
56017
56017
56017
56017
56017
56017
56019
56020
56020
56021
56022
56023
56023
56023
56023
56024
56024
56024
56026
56026
56026
56027
56028
56032
56032
56033
56033
56034
56035
56035
56035
56036
56036
56037
56038
56039
56040
56042
56044
56046
56047
56047
56047
56049
56049
56049
56049
56050
56050
56051
56052
56052
56053
56053
56054
56054
56054
56054
56055
56055
56056
56057
56058
56058
56061
56062
56062
56064
56066
56066
56066
56066
56068
56068
56069
56070
56071
56071
56071
56072
56072
56073
56073
56073
56076
56077
56077
56077
56078
56079
56079
56080
56080
56080
56081
56081
56081
56082
56082
56083
56083
56085
56088
56088
56088
56089
56090
56090
56090
56090
56090
56091
56092
56093
56093
56093
56094
56095
56097
56101
56102
56102
56103
56103
56103
56104
56104
56105
56105
56106
56107
56108
56108
56109
56109
56109
56111
56111
56113
56114
56115
56115
56115
56116
56117
56118
56118
56119
56119
56120
56120
56121
56122
56123
56125
56126
56126
56127
56127
56129
56129
56130
56130
56132
56132
56132
56133
56133
56134
56135
56135
56136
56136
56136
56136
56137
56137
56138
56138
56138
56139
56139
56140
56141
56141
56142
56143
56144
56144
56145
56146
56146
56146
56147
56148
56150
56153
56154
56159
56160
56160
56161
56162
56162
56163
56163
56164
56166
56166
56167
56170
56171
56171
56172
56173
56173
56174
56174
56174
56174
56175
56176
56177
56177
56177
56177
56179
56180
56180
56180
56180
56181
56181
56182
56182
56184
56190
56192
56192
56195
56195
56196
56196
56197
56197
56198
56199
56200
56202
56202
56202
56202
56203
56204
56205
56207
56208
56212
56213
56214
56214
56214
56215
56215
56216
56216
56217
56218
56218
56220
56220
56220
56221
56221
56222
56222
56223
56223
56224
56225
56227
56227
56227
56227
56228
56228
56228
56231
56231
56231
56231
56233
56235
56235
56235
56236
56238
56239
56241
56241
56241
56241
56242
56243
56244
56245
56245
56246
56250
56250
56251
56252
56253
56254
56256
56257
56258
56259
56259
56259
56260
56260
56261
56263
56264
56265
56265
56266
56266
56267
56268
56269
56270
56270
56271
56271
56272
56272
56273
56274
56274
56275
56275
56275
56275
56276
56277
56279
56279
56280
56280
56281
56281
56282
56283
56283
56284
56285
56286
56287
56287
56288
56289
56291
56293
56293
56293
56295
56295
56296
56297
56297
56299
56299
56300
56301
56301
56301
56302
56302
56303
56304
56306
56306
56308
56309
56309
56310
56310
56315
56318
56319
56320
56321
56321
56321
56321
56322
56322
56323
56324
56327
56327
56327
56329
56329
56330
56330
56331
56331
56331
56331
56333
56336
56336
56336
56338
56338
56338
56339
56339
56340
56341
56342
56342
56345
56346
56346
56347
56347
56348
56348
56349
56349
56349
56350
56350
56351
56352
56352
56353
56354
56354
56354
56355
56355
56357
56357
56357
56359
56359
56360
56360
56361
56361
56361
56363
56363
56363
56364
56365
56368
56368
56368
56369
56370
56370
56371
56371
56372
56372
56373
56373
56373
56374
56374
56376
56376
56376
56376
56377
56377
56378
56379
56381
56381
56381
56383
56383
56383
56384
56385
56386
56386
56387
56388
56389
56389
56390
56391
56391
56392
56392
56395
56395
56395
56397
56398
56400
56401
56401
56401
56401
56401
56402
56402
56402
56404
56405
56406
56406
56406
56406
56408
56408
56408
56409
56409
56409
56411
56414
56415
56415
56416
56416
56416
56417
56417
56418
56421
56424
56426
56426
56428
56429
56429
56429
56430
56430
56430
56430
56431
56432
56433
56434
56435
56438
56440
56440
56441
56442
56442
56443
56443
56444
56445
56446
56447
56448
56448
56448
56451
56452
56453
56453
56454
56455
56456
56459
56459
56460
56460
56460
56461
56461
56462
56463
56463
56464
56465
56465
56466
56468
56469
56470
56471
56471
56472
56473
56473
56473
56475
56477
56478
56479
56480
56480
56480
56481
56481
56481
56482
56482
56483
56486
56487
56489
56489
56489
56490
56491
56491
56491
56492
56492
56492
56493
56494
56495
56495
56498
56500
56500
56500
56502
56502
56502
56502
56503
56503
56504
56505
56508
56508
56509
56509
56510
56510
56510
56511
56512
56512
56512
56512
56514
56515
56517
56517
56519
56519
56520
56522
56522
56522
56522
56525
56526
56528
56529
56530
56530
56530
56531
56532
56534
56535
56536
56536
56537
56538
56538
56539
56541
56541
56542
56542
56542
56543
56543
56544
56545
56545
56545
56545
56547
56547
56548
56549
56551
56552
56552
56552
56552
56554
56554
56555
56555
56555
56555
56556
56556
56556
56557
56557
56558
56561
56561
56563
56563
56564
56564
56566
56567
56568
56568
56569
56569
56569
56570
56571
56572
56572
56573
56573
56573
56574
56574
56575
56575
56576
56576
56578
56578
56578
56579
56579
56580
56581
56582
56583
56583
56583
56584
56585
56586
56587
56588
56589
56589
56590
56590
56590
56593
56593
56594
56594
56596
56598
56598
56598
56599
56600
56600
56600
56602
56602
56603
56603
56604
56606
56607
56607
56608
56608
56608
56610
56610
56612
56612
56614
56614
56615
56617
56618
56619
56620
56621
56621
56621
56622
56622
56622
56624
56624
56626
56627
56627
56628
56629
56630
56630
56632
56633
56633
56633
56634
56634
56635
56636
56637
56637
56638
56638
56640
56641
56643
56644
56644
56644
56645
56645
56646
56646
56646
56647
56647
56647
56649
56650
56650
56651
56652
56652
56652
56655
56655
56656
56656
56657
56657
56658
56658
56658
56660
56660
56661
56661
56662
56663
56663
56664
56665
56667
56667
56667
56668
56669
56669
56670
56671
56672
56672
56672
56673
56674
56674
56675
56675
56676
56677
56677
56678
56680
56682
56682
56683
56683
56683
56683
56684
56685
56685
56685
56687
56687
56687
56688
56688
56690
56691
56692
56694
56695
56696
56697
56697
56699
56700
56704
56707
56708
56710
56711
56712
56713
56713
56716
56718
56718
56719
56719
56719
56720
56720
56722
56723
56725
56725
56725
56725
56725
56725
56726
56726
56728
56730
56731
56732
56732
56735
56735
56736
56736
56738
56740
56741
56741
56742
56742
56742
56742
56743
56743
56744
56745
56745
56745
56746
56747
56747
56749
56750
56750
56750
56751
56751
56751
56751
56752
56753
56754
56754
56755
56756
56757
56758
56758
56759
56760
56760
56761
56761
56761
56762
56762
56763
56765
56766
56766
56767
56767
56768
56768
56768
56769
56769
56769
56769
56769
56770
56771
56771
56772
56773
56773
56776
56777
56779
56781
56786
56787
56787
56788
56788
56789
56790
56790
56791
56791
56791
56792
56792
56793
56793
56793
56795
56796
56796
56797
56797
56798
56799
56799
56799
56800
56800
56802
56803
56804
56804
56804
56806
56806
56806
56807
56807
56808
56808
56809
56810
56810
56813
56814
56815
56816
56816
56816
56817
56817
56817
56819
56819
56820
56821
56821
56821
56821
56822
56822
56823
56824
56824
56826
56827
56827
56827
56828
56828
56829
56830
56830
56830
56831
56832
56832
56832
56834
56835
56835
56836
56837
56837
56837
56838
56838
56839
56840
56840
56841
56841
56842
56843
56843
56845
56845
56845
56846
56846
56846
56847
56848
56849
56849
56849
56850
56851
56852
56852
56853
56853
56853
56854
56855
56856
56856
56858
56860
56860
56864
56864
56864
56864
56866
56866
56867
56867
56867
56869
56869
56871
56871
56872
56872
56872
56874
56874
56876
56876
56878
56878
56878
56879
56879
56880
56884
56884
56884
56884
56885
56886
56887
56888
56888
56889
56889
56890
56891
56891
56892
56892
56894
56894
56894
56895
56895
56896
56896
56897
56897
56900
56900
56900
56901
56901
56901
56902
56904
56905
56906
56906
56907
56907
56907
56907
56907
56909
56911
56911
56911
56912
56913
56914
56914
56915
56915
56915
56917
56918
56921
56922
56922
56923
56923
56923
56924
56924
56924
56925
56926
56926
56927
56928
56928
56928
56928
56930
56933
56933
56935
56935
56937
56937
56937
56940
56941
56942
56942
56942
56943
56943
56943
56944
56945
56945
56947
56947
56948
56948
56948
56949
56950
56951
56951
56951
56951
56953
56955
56955
56957
56958
56958
56962
56962
56963
56963
56963
56963
56964
56964
56964
56965
56966
56966
56967
56967
56967
56968
56969
56971
56974
56974
56974
56975
56975
56976
56978
56978
56979
56979
56979
56979
56979
56981
56982
56985
56989
56989
56989
56990
56990
56991
56993
56993
56994
56994
56995
56995
56995
56995
56996
56996
56998
56998
57000
57000
57001
57001
57002
57003
57004
57006
57008
57009
57009
57011
57011
57012
57013
57015
57016
57017
57017
57017
57017
57018
57018
57021
57022
57023
57027
57027
57028
57028
57029
57030
57030
57030
57031
57033
57035
57037
57038
57038
57038
57040
57040
57044
57044
57045
57046
57046
57047
57047
57048
57048
57048
57049
57049
57049
57050
57050
57051
57054
57056
57057
57057
57057
57058
57058
57059
57059
57059
57063
57065
57067
57068
57068
57068
57069
57070
57071
57071
57072
57073
57073
57074
57076
57078
57078
57079
57079
57079
57082
57083
57083
57083
57084
57085
57086
57086
57087
57089
57089
57089
57090
57091
57094
57094
57094
57096
57096
57096
57096
57096
57101
57101
57102
57102
57104
57104
57105
57105
57106
57106
57107
57107
57107
57107
57107
57109
57110
57111
57113
57114
57114
57114
57114
57115
57116
57117
57117
57117
57118
57119
57119
57119
57120
57120
57120
57120
57121
57121
57122
57123
57124
57125
57125
57126
57127
57127
57129
57129
57134
57135
57138
57140
57140
57141
57141
57142
57142
57143
57144
57145
57147
57147
57148
57148
57148
57152
57152
57153
57153
57155
57157
57157
57157
57157
57158
57159
57159
57160
57161
57162
57164
57165
57165
57165
57167
57167
57169
57172
57172
57173
57174
57175
57175
57176
57178
57179
57179
57180
57180
57181
57182
57182
57183
57184
57185
57185
57185
57185
57185
57186
57186
57186
57188
57188
57189
57189
57189
57190
57191
57192
57193
57193
57194
57194
57195
57196
57196
57198
57199
57200
57200
57201
57202
57202
57202
57202
57203
57203
57204
57204
57205
57207
57208
57208
57210
57210
57212
57213
57214
57214
57214
57217
57217
57217
57218
57223
57223
57224
57224
57226
57227
57227
57227
57228
57229
57230
57231
57231
57233
57233
57235
57236
57236
57238
57240
57242
57243
57244
57244
57248
57249
57250
57251
57253
57253
57253
57254
57256
57256
57257
57257
57258
57258
57260
57262
57262
57265
57265
57265
57267
57268
57269
57270
57271
57272
57272
57273
57275
57276
57277
57278
57278
57278
57280
57280
57281
57281
57281
57281
57281
57282
57282
57282
57283
57283
57284
57285
57286
57288
57289
57289
57289
57289
57289
57290
57290
57291
57291
57292
57293
57293
57294
57296
57297
57298
57299
57301
57302
57303
57304
57305
57305
57305
57306
57307
57309
57310
57311
57313
57313
57315
57315
57316
57317
57318
57319
57322
57324
57324
57325
57327
57327
57327
57327
57329
57329
57329
57330
57330
57331
57332
57333
57333
57335
57337
57338
57338
57340
57340
57342
57343
57343
57345
57345
57345
57346
57347
57347
57347
57348
57348
57349
57349
57350
57351
57353
57353
57354
57354
57354
57354
57354
57354
57354
57356
57356
57358
57358
57358
57359
57360
57360
57360
57361
57361
57363
57363
57363
57365
57365
57366
57366
57366
57367
57367
57368
57369
57370
57370
57370
57371
57371
57372
57372
57372
57373
57375
57375
57375
57376
57377
57377
57378
57379
57380
57380
57381
57381
57381
57382
57382
57383
57383
57384
57385
57385
57385
57386
57386
57386
57388
57388
57390
57390
57390
57390
57390
57391
57392
57394
57394
57395
57396
57397
57397
57398
57399
57399
57400
57400
57401
57401
57402
57404
57406
57407
57408
57409
57409
57409
57409
57410
57411
57412
57414
57415
57416
57416
57417
57418
57418
57419
57423
57423
57423
57425
57425
57425
57426
57426
57426
57427
57428
57430
57431
57431
57432
57432
57433
57433
57433
57434
57434
57434
57435
57435
57435
57435
57436
57436
57436
57438
57439
57439
57439
57439
57439
57440
57440
57442
57442
57443
57443
57443
57443
57443
57444
57444
57444
57446
57447
57448
57449
57450
57451
57452
57452
57454
57455
57456
57456
57456
57458
57459
57460
57460
57461
57461
57462
57462
57464
57464
57465
57466
57467
57467
57467
57467
57470
57471
57472
57472
57472
57473
57474
57474
57475
57475
57475
57477
57479
57480
57481
57482
57482
57483
57483
57484
57485
57485
57485
57485
57486
57487
57487
57488
57488
57488
57489
57490
57490
57490
57491
57493
57493
57494
57494
57495
57496
57496
57497
57500
57501
57502
57502
57502
57505
57505
57508
57510
57511
57511
57511
57512
57512
57513
57513
57513
57514
57514
57514
57516
57517
57517
57518
57519
57521
57522
57524
57525
57526
57528
57529
57529
57530
57530
57532
57533
57534
57534
57536
57536
57537
57537
57538
57539
57539
57541
57542
57542
57542
57543
57544
57544
57546
57546
57547
57547
57548
57548
57549
57550
57550
57550
57552
57553
57554
57554
57556
57556
57556
57557
57558
57559
57559
57560
57560
57561
57562
57562
57563
57563
57563
57564
57564
57566
57568
57569
57571
57573
57573
57573
57575
57576
57576
57576
57578
57579
57581
57581
57581
57584
57584
57585
57585
57586
57586
57587
57589
57590
57591
57593
57594
57594
57594
57595
57596
57597
57599
57599
57599
57600
57601
57601
57601
57603
57603
57604
57604
57605
57605
57605
57606
57606
57607
57609
57610
57610
57610
57613
57614
57615
57616
57617
57619
57620
57620
57620
57621
57623
57624
57625
57625
57626
57627
57629
57630
57633
57633
57634
57634
57635
57636
57637
57637
57638
57638
57639
57640
57642
57642
57642
57644
57645
57647
57647
57649
57650
57650
57651
57653
57653
57655
57656
57656
57658
57658
57658
57659
57659
57660
57661
57661
57661
57663
57664
57665
57665
57666
57666
57667
57667
57671
57672
57672
57672
57674
57675
57675
57675
57676
57677
57677
57678
57679
57679
57679
57679
57681
57681
57682
57683
57683
57683
57684
57684
57684
57685
57686
57687
57689
57689
57691
57692
57692
57692
57693
57694
57694
57695
57695
57696
57697
57698
57699
57701
57701
57702
57704
57705
57705
57705
57705
57707
57707
57708
57708
57708
57708
57710
57710
57711
57711
57711
57713
57715
57716
57717
57717
57718
57721
57722
57722
57722
57723
57724
57724
57726
57726
57727
57729
57729
57730
57730
57730
57730
57730
57732
57732
57733
57734
57734
57735
57735
57735
57736
57736
57737
57737
57738
57738
57739
57739
57739
57739
57740
57742
57742
57744
57745
57746
57748
57748
57748
57751
57753
57756
57756
57756
57757
57757
57758
57758
57758
57759
57760
57761
57761
57761
57761
57761
57763
57764
57764
57764
57765
57765
57766
57767
57767
57768
57769
57770
57770
57770
57771
57771
57772
57772
57774
57774
57777
57779


==> assets/data/all_stats.dat <==
60 seconds
[BST]
QCRS: total=9785,avg_size=4.631 (0.778),avg_dist=7.703 (1.714),subtree_uniqueness=2.726 (0.099)
Grad: total=21763,avg_size=5.299 (0.959),avg_dist=8.888 (1.946),subtree_uniqueness=2.935 (0.080)
[SORTED]
QCRS: total=6485,avg_size=5.427 (1.014),avg_dist=4.807 (1.152),subtree_uniqueness=3.289 (0.090)
Grad: total=59540,avg_size=8.249 (1.820),avg_dist=7.276 (1.920),subtree_uniqueness=5.496 (0.159)
[AVL]
QCRS: total=156,avg_size=2.282 (0.618),avg_dist=4.434 (2.018),subtree_uniqueness=0.806 (0.036)
Grad: total=221,avg_size=2.489 (0.606),avg_dist=4.353 (1.979),subtree_uniqueness=0.868 (0.031)
[STLC]
QCRS: total=107256,avg_size=7.837 (1.749),avg_dist=12.242 (4.552),subtree_uniqueness=4.233 (0.096)
Grad: total=315275,avg_size=9.871 (3.090),avg_dist=13.615 (4.718),subtree_uniqueness=4.691 (0.114)


==> assets/many_stats.dat <==
60 seconds
[BST]
QCRS: total=9723,avg_size=4.619 (0.768),avg_dist=7.675 (1.641),subtree_uniqueness=2.721 (0.080)
Grad: total=22492,avg_size=5.321 (0.960),avg_dist=8.845 (1.965),subtree_uniqueness=2.923 (0.100)
[SORTED]
QCRS: total=6637,avg_size=5.443 (1.011),avg_dist=4.813 (1.149),subtree_uniqueness=3.335 (0.117)
Grad: total=57892,avg_size=8.217 (1.825),avg_dist=7.227 (1.937),subtree_uniqueness=5.453 (0.150)
[AVL]
QCRS: total=156,avg_size=2.276 (0.605),avg_dist=4.422 (1.976),subtree_uniqueness=0.789 (0.030)
Grad: total=221,avg_size=2.489 (0.606),avg_dist=4.393 (2.016),subtree_uniqueness=0.870 (0.032)
[STLC]
QCRS: total=105376,avg_size=7.821 (1.739),avg_dist=12.445 (4.630),subtree_uniqueness=4.194 (0.079)
Grad: total=291867,avg_size=9.771 (3.068),avg_dist=13.667 (4.744),subtree_uniqueness=4.703 (0.074)
60 seconds
[BST]
QCRS: total=9925,avg_size=4.634 (0.772),avg_dist=7.694 (1.692),subtree_uniqueness=2.753 (0.078)
Grad: total=22515,avg_size=5.329 (0.969),avg_dist=8.884 (2.013),subtree_uniqueness=2.967 (0.083)
[SORTED]
QCRS: total=6792,avg_size=5.464 (1.014),avg_dist=4.817 (1.160),subtree_uniqueness=3.348 (0.092)
Grad: total=59126,avg_size=8.257 (1.840),avg_dist=7.277 (1.953),subtree_uniqueness=5.508 (0.165)
[AVL]
QCRS: total=153,avg_size=2.261 (0.603),avg_dist=4.380 (1.972),subtree_uniqueness=0.805 (0.035)
Grad: total=217,avg_size=2.479 (0.608),avg_dist=4.452 (2.002),subtree_uniqueness=0.861 (0.037)
[STLC]
QCRS: total=107430,avg_size=7.841 (1.749),avg_dist=12.305 (4.626),subtree_uniqueness=4.257 (0.082)
Grad: total=291119,avg_size=9.761 (2.958),avg_dist=13.316 (4.492),subtree_uniqueness=4.652 (0.071)
60 seconds
[BST]
QCRS: total=9730,avg_size=4.625 (0.776),avg_dist=7.686 (1.686),subtree_uniqueness=2.736 (0.093)
Grad: total=22565,avg_size=5.328 (0.968),avg_dist=8.881 (1.995),subtree_uniqueness=2.941 (0.088)
[SORTED]
QCRS: total=6448,avg_size=5.418 (1.010),avg_dist=4.782 (1.160),subtree_uniqueness=3.303 (0.098)
Grad: total=58258,avg_size=8.228 (1.829),avg_dist=7.250 (1.941),subtree_uniqueness=5.490 (0.185)
[AVL]
QCRS: total=159,avg_size=2.296 (0.620),avg_dist=4.454 (2.013),subtree_uniqueness=0.792 (0.036)
Grad: total=221,avg_size=2.489 (0.606),avg_dist=4.388 (2.018),subtree_uniqueness=0.873 (0.034)
[STLC]
QCRS: total=100110,avg_size=7.787 (1.739),avg_dist=12.267 (4.509),subtree_uniqueness=4.208 (0.103)
Grad: total=287048,avg_size=9.799 (3.119),avg_dist=13.670 (4.728),subtree_uniqueness=4.676 (0.115)
60 seconds
[BST]
QCRS: total=9743,avg_size=4.623 (0.772),avg_dist=7.658 (1.669),subtree_uniqueness=2.716 (0.085)
Grad: total=22111,avg_size=5.309 (0.961),avg_dist=8.835 (1.968),subtree_uniqueness=2.933 (0.086)
[SORTED]
QCRS: total=6793,avg_size=5.460 (1.008),avg_dist=4.812 (1.177),subtree_uniqueness=3.325 (0.086)
Grad: total=59586,avg_size=8.259 (1.830),avg_dist=7.267 (1.961),subtree_uniqueness=5.514 (0.182)
[AVL]
QCRS: total=149,avg_size=2.262 (0.639),avg_dist=4.533 (2.167),subtree_uniqueness=0.808 (0.033)
Grad: total=221,avg_size=2.489 (0.606),avg_dist=4.376 (1.985),subtree_uniqueness=0.874 (0.031)
[STLC]
QCRS: total=108524,avg_size=7.843 (1.742),avg_dist=12.196 (4.487),subtree_uniqueness=4.213 (0.088)
Grad: total=292091,avg_size=9.830 (3.070),avg_dist=13.617 (4.754),subtree_uniqueness=4.705 (0.076)
60 seconds
[BST]
QCRS: total=9785,avg_size=4.631 (0.778),avg_dist=7.703 (1.714),subtree_uniqueness=2.726 (0.099)
Grad: total=21763,avg_size=5.299 (0.959),avg_dist=8.888 (1.946),subtree_uniqueness=2.935 (0.080)
[SORTED]
QCRS: total=6485,avg_size=5.427 (1.014),avg_dist=4.807 (1.152),subtree_uniqueness=3.289 (0.090)
Grad: total=59540,avg_size=8.249 (1.820),avg_dist=7.276 (1.920),subtree_uniqueness=5.496 (0.159)
[AVL]
QCRS: total=156,avg_size=2.282 (0.618),avg_dist=4.434 (2.018),subtree_uniqueness=0.806 (0.036)
Grad: total=221,avg_size=2.489 (0.606),avg_dist=4.353 (1.979),subtree_uniqueness=0.868 (0.031)
[STLC]
QCRS: total=107256,avg_size=7.837 (1.749),avg_dist=12.242 (4.552),subtree_uniqueness=4.233 (0.096)
Grad: total=315275,avg_size=9.871 (3.090),avg_dist=13.615 (4.718),subtree_uniqueness=4.691 (0.114)
60 seconds
[BST]
QCRS: total=9775,avg_size=4.625 (0.772),avg_dist=7.722 (1.701),subtree_uniqueness=2.745 (0.070)
Grad: total=21595,avg_size=5.297 (0.967),avg_dist=8.889 (1.991),subtree_uniqueness=2.913 (0.061)
[SORTED]
QCRS: total=6507,avg_size=5.425 (1.010),avg_dist=4.783 (1.158),subtree_uniqueness=3.307 (0.095)
Grad: total=58022,avg_size=8.247 (1.849),avg_dist=7.270 (1.931),subtree_uniqueness=5.548 (0.154)
[AVL]
QCRS: total=159,avg_size=2.302 (0.632),avg_dist=4.492 (2.074),subtree_uniqueness=0.811 (0.038)
Grad: total=221,avg_size=2.489 (0.606),avg_dist=4.407 (2.022),subtree_uniqueness=0.874 (0.027)
[STLC]
QCRS: total=105249,avg_size=7.827 (1.748),avg_dist=12.174 (4.431),subtree_uniqueness=4.226 (0.080)
Grad: total=316991,avg_size=9.983 (3.066),avg_dist=13.500 (4.596),subtree_uniqueness=4.703 (0.089)
60 seconds
[BST]
QCRS: total=9685,avg_size=4.621 (0.774),avg_dist=7.659 (1.696),subtree_uniqueness=2.721 (0.083)
Grad: total=22222,avg_size=5.327 (0.976),avg_dist=8.891 (1.995),subtree_uniqueness=2.939 (0.076)
[SORTED]
QCRS: total=6549,avg_size=5.432 (1.013),avg_dist=4.796 (1.163),subtree_uniqueness=3.349 (0.102)
Grad: total=57658,avg_size=8.224 (1.854),avg_dist=7.208 (1.965),subtree_uniqueness=5.490 (0.166)
[AVL]
QCRS: total=168,avg_size=2.327 (0.612),avg_dist=4.484 (1.978),subtree_uniqueness=0.810 (0.031)
Grad: total=220,avg_size=2.486 (0.607),avg_dist=4.472 (2.026),subtree_uniqueness=0.864 (0.027)
[STLC]
QCRS: total=107713,avg_size=7.844 (1.748),avg_dist=12.371 (4.572),subtree_uniqueness=4.218 (0.091)
Grad: total=310797,avg_size=10.005 (3.145),avg_dist=13.522 (4.592),subtree_uniqueness=4.738 (0.080)
60 seconds
[BST]
QCRS: total=9719,avg_size=4.625 (0.777),avg_dist=7.652 (1.709),subtree_uniqueness=2.761 (0.090)
Grad: total=22795,avg_size=5.326 (0.962),avg_dist=8.941 (1.964),subtree_uniqueness=2.966 (0.081)
[SORTED]
QCRS: total=6487,avg_size=5.421 (1.009),avg_dist=4.815 (1.130),subtree_uniqueness=3.320 (0.119)
Grad: total=59763,avg_size=8.279 (1.858),avg_dist=7.300 (2.029),subtree_uniqueness=5.533 (0.144)
[AVL]
QCRS: total=161,avg_size=2.317 (0.644),avg_dist=4.520 (2.150),subtree_uniqueness=0.803 (0.037)
Grad: total=218,avg_size=2.482 (0.607),avg_dist=4.400 (2.017),subtree_uniqueness=0.871 (0.039)
[STLC]
QCRS: total=105020,avg_size=7.827 (1.743),avg_dist=12.372 (4.550),subtree_uniqueness=4.191 (0.108)
Grad: total=288397,avg_size=9.777 (3.015),avg_dist=13.609 (4.771),subtree_uniqueness=4.651 (0.114)
60 seconds
[BST]
QCRS: total=9701,avg_size=4.621 (0.774),avg_dist=7.700 (1.655),subtree_uniqueness=2.737 (0.093)
Grad: total=22785,avg_size=5.344 (0.980),avg_dist=8.937 (2.016),subtree_uniqueness=2.967 (0.071)
[SORTED]
QCRS: total=6649,avg_size=5.446 (1.014),avg_dist=4.796 (1.143),subtree_uniqueness=3.321 (0.098)
Grad: total=57467,avg_size=8.222 (1.833),avg_dist=7.250 (1.958),subtree_uniqueness=5.538 (0.154)
[AVL]
QCRS: total=148,avg_size=2.250 (0.625),avg_dist=4.454 (2.097),subtree_uniqueness=0.796 (0.025)
Grad: total=221,avg_size=2.489 (0.606),avg_dist=4.424 (1.999),subtree_uniqueness=0.868 (0.037)
[STLC]
QCRS: total=103114,avg_size=7.807 (1.740),avg_dist=12.265 (4.518),subtree_uniqueness=4.225 (0.091)
Grad: total=293288,avg_size=9.784 (3.076),avg_dist=13.492 (4.695),subtree_uniqueness=4.673 (0.085)
60 seconds
[BST]
QCRS: total=9508,avg_size=4.609 (0.773),avg_dist=7.648 (1.677),subtree_uniqueness=2.723 (0.081)
Grad: total=22654,avg_size=5.335 (0.974),avg_dist=8.920 (1.990),subtree_uniqueness=2.951 (0.085)
[SORTED]
QCRS: total=6525,avg_size=5.430 (1.012),avg_dist=4.802 (1.161),subtree_uniqueness=3.341 (0.095)
Grad: total=59248,avg_size=8.264 (1.860),avg_dist=7.274 (1.994),subtree_uniqueness=5.454 (0.164)
[AVL]
QCRS: total=153,avg_size=2.261 (0.603),avg_dist=4.383 (1.956),subtree_uniqueness=0.789 (0.037)
Grad: total=219,avg_size=2.484 (0.607),avg_dist=4.420 (2.047),subtree_uniqueness=0.878 (0.027)
[STLC]
QCRS: total=106234,avg_size=7.835 (1.747),avg_dist=12.409 (4.603),subtree_uniqueness=4.235 (0.092)
Grad: total=290159,avg_size=9.764 (3.073),avg_dist=13.449 (4.635),subtree_uniqueness=4.684 (0.086)

